Direct-Write Digital Holography. Development and research of a hologram printer

Chapter 1 gives a brief history of the field of holography along with an overview of this thesis. A more detailed description of holography is provided in Chapter 2 along with a discussion of digital holography. Chapter 3 examines the design of a one-step monochromatic hologram printer capable producing white-light viewable transmission holograms created with the aid of an LCOS display system and printed in a dot-matrix sequence. The lens system employed includes a microlens array and an afocal relay telescope which are both quantitatively examined in order to maximise the contrast, diffraction efficiency and depth of view of the final hologram image. A brief overview of speckle reduction techniques and their applicability to pulsed digital holography is presented along with experimental results of the use of a microlens array to reduce speckle effects. Chapter 4 presents an analysis of the unwanted side effects of the angular intensity distribution of a hologram pixel, using a case study for analysis. Chapter 5 examines methods for increasing both the printing speed and resolution of the hologram printer. Chapter 6 describes the analysis and design of a temperature-energy feedback system to correct for pulsed laser instabilities arising from mode beating due to temperature variations. Chapter 7 provides a conclusion to the work and discusses possible future developments.

==> accounts.dat <==
date 		account1	account2	account3
2008-01-03	60	1200	400
2008-02-06	120	1600	410
2008-03-15	-10	1600	410
2008-04-01	1800	500	410
2008-05-20	2300	500	410
2008-06-15	800		1920	410


==> numtabletestdata2.csv <==
head,G,Basis,dof,L2,A,Lmax,cgiter,maxlevel,eps
$flags string,int,int,int,sci:8,sci:8,sci:8,int,int,std:8
one,5,5,5,8.31160034e-02,0.00000000e+00,1.80007647e-01,2,2,-1
two,17,17,17,2.54685628e-02,0.00000000e+00,3.75580565e-02,5,3,-1
three,49,49,49,7.40715288e-03,0.00000000e+00,1.49212716e-02,11,4,-1
four,129,129,129,2.10192154e-03,0.00000000e+00,4.23330523e-03,26,5,-1
five,321,321,321,5.87352989e-04,0.00000000e+00,1.30668515e-03,43,6,-1
six,769,769,769,1.62269942e-04,0.00000000e+00,3.88658098e-04,49,7,-1
{with space},1793,1793,1793,4.44248889e-05,0.00000000e+00,1.12651668e-04,52,8,-1
{eight},4097,4097,4097,1.20714122e-05,0.00000000e+00,3.20339285e-05,56,9,-1
nine,9217,9217,9217,3.26101452e-06,0.00000000e+00,8.97617707e-06,59,10,-1


==> ou.dat <==
   0.0000000e+00   0.0000000e+00
   3.8464497e-04   4.1302249e-03
   7.6928995e-04   1.4973563e-02
   1.1539349e-03   1.7672638e-02
   1.5385799e-03   1.7308837e-02
   1.9232249e-03   1.7046291e-02
   2.3078698e-03   1.1745450e-02
   2.6925148e-03   1.7520611e-02
   3.0771598e-03   1.9106890e-02
   3.4618048e-03   2.4412321e-02
   3.8464497e-03   3.3145319e-02
   4.2310947e-03   3.4191310e-02
   4.6157397e-03   3.4660472e-02
   5.0003846e-03   3.7854034e-02
   5.3850296e-03   4.6084165e-02
   5.7696746e-03   4.6576366e-02
   6.1543196e-03   5.3098790e-02
   6.5389645e-03   5.2526147e-02
   6.9236095e-03   5.8222424e-02
   7.3082545e-03   5.0814744e-02
   7.6928995e-03   5.7613784e-02
   8.0775444e-03   6.3381495e-02
   8.4621894e-03   6.5154217e-02
   8.8468344e-03   7.0245295e-02
   9.2314793e-03   7.4855640e-02
   9.6161243e-03   7.4595429e-02
   1.0000769e-02   7.4296459e-02
   1.0385414e-02   7.7313241e-02
   1.0770059e-02   8.6355311e-02
   1.1154704e-02   9.5504769e-02
   1.1539349e-02   9.6767098e-02
   1.1923994e-02   9.2272847e-02
   1.2308639e-02   9.2631579e-02
   1.2693284e-02   9.4622825e-02
   1.3077929e-02   9.9317429e-02
   1.3462574e-02   1.0916904e-01
   1.3847219e-02   1.0955256e-01
   1.4231864e-02   1.1479791e-01
   1.4616509e-02   1.1067328e-01
   1.5001154e-02   1.1184969e-01
   1.5385799e-02   1.1538357e-01
   1.5770444e-02   1.1658832e-01
   1.6155089e-02   1.1525382e-01
   1.6539734e-02   1.2027449e-01
   1.6924379e-02   1.2446846e-01
   1.7309024e-02   1.1714991e-01
   1.7693669e-02   1.2236253e-01
   1.8078314e-02   1.1794362e-01
   1.8462959e-02   1.1575203e-01
   1.8847604e-02   1.1307514e-01
   1.9232249e-02   1.1571520e-01
   1.9616894e-02   1.2823222e-01
   2.0001539e-02   1.2692625e-01
   2.0386184e-02   1.2467693e-01
   2.0770829e-02   1.2955591e-01
   2.1155473e-02   1.2992685e-01
   2.1540118e-02   1.3054347e-01
   2.1924763e-02   1.3159762e-01
   2.2309408e-02   1.3381161e-01
   2.2694053e-02   1.3274047e-01
   2.3078698e-02   1.3309855e-01
   2.3463343e-02   1.3147837e-01
   2.3847988e-02   1.3057880e-01
   2.4232633e-02   1.3907113e-01
   2.4617278e-02   1.4004576e-01
   2.5001923e-02   1.3538492e-01
   2.5386568e-02   1.4004369e-01
   2.5771213e-02   1.4793747e-01
   2.6155858e-02   1.5559410e-01
   2.6540503e-02   1.4875176e-01
   2.6925148e-02   1.4504589e-01
   2.7309793e-02   1.5117587e-01
   2.7694438e-02   1.5636363e-01
   2.8079083e-02   1.5290703e-01
   2.8463728e-02   1.4546828e-01
   2.8848373e-02   1.4023434e-01
   2.9233018e-02   1.4265271e-01
   2.9617663e-02   1.4400082e-01
   3.0002308e-02   1.4542957e-01
   3.0386953e-02   1.4840894e-01
   3.0771598e-02   1.4794871e-01
   3.1156243e-02   1.4242754e-01
   3.1540888e-02   1.4019834e-01
   3.1925533e-02   1.3364342e-01
   3.2310178e-02   1.1759100e-01
   3.2694823e-02   1.2361643e-01
   3.3079468e-02   1.1511047e-01
   3.3464113e-02   1.1347587e-01
   3.3848758e-02   1.1502755e-01
   3.4233403e-02   1.1561691e-01
   3.4618048e-02   1.2349253e-01
   3.5002693e-02   1.1092210e-01
   3.5387337e-02   1.1650267e-01
   3.5771982e-02   1.2166840e-01
   3.6156627e-02   1.1245686e-01
   3.6541272e-02   1.0431071e-01
   3.6925917e-02   1.0031731e-01
   3.7310562e-02   1.0584602e-01
   3.7695207e-02   1.0810713e-01
   3.8079852e-02   1.1670811e-01
   3.8464497e-02   1.2546108e-01
   3.8849142e-02   1.1745766e-01
   3.9233787e-02   1.2068965e-01
   3.9618432e-02   1.1610624e-01
   4.0003077e-02   1.1951508e-01
   4.0387722e-02   1.1749831e-01
   4.0772367e-02   1.1759155e-01
   4.1157012e-02   1.2096984e-01
   4.1541657e-02   1.2289463e-01
   4.1926302e-02   1.2820546e-01
   4.2310947e-02   1.3363901e-01
   4.2695592e-02   1.3254715e-01
   4.3080237e-02   1.3741985e-01
   4.3464882e-02   1.3968635e-01
   4.3849527e-02   1.3986584e-01
   4.4234172e-02   1.3888049e-01
   4.4618817e-02   1.4185582e-01
   4.5003462e-02   1.3541613e-01
   4.5388107e-02   1.3527933e-01
   4.5772752e-02   1.3905872e-01
   4.6157397e-02   1.3464824e-01
   4.6542042e-02   1.3657783e-01
   4.6926687e-02   1.3328724e-01
   4.7311332e-02   1.3269804e-01
   4.7695977e-02   1.3457911e-01
   4.8080622e-02   1.3905207e-01
   4.8465267e-02   1.3308009e-01
   4.8849912e-02   1.3519455e-01
   4.9234557e-02   1.3584989e-01
   4.9619201e-02   1.3802437e-01
   5.0003846e-02   1.3415969e-01
   5.0388491e-02   1.2972455e-01
   5.0773136e-02   1.3915547e-01
   5.1157781e-02   1.5588324e-01
   5.1542426e-02   1.6290922e-01
   5.1927071e-02   1.7683411e-01
   5.2311716e-02   1.8810221e-01
   5.2696361e-02   1.7973846e-01
   5.3081006e-02   1.8445064e-01
   5.3465651e-02   1.7826869e-01
   5.3850296e-02   1.6932804e-01
   5.4234941e-02   1.6675290e-01
   5.4619586e-02   1.7073333e-01
   5.5004231e-02   1.7633695e-01
   5.5388876e-02   1.6060712e-01
   5.5773521e-02   1.5518902e-01
   5.6158166e-02   1.7049199e-01
   5.6542811e-02   1.7068031e-01
   5.6927456e-02   1.7499646e-01
   5.7312101e-02   1.6871864e-01
   5.7696746e-02   1.7580466e-01
   5.8081391e-02   1.7954788e-01
   5.8466036e-02   1.8279017e-01
   5.8850681e-02   1.7835104e-01
   5.9235326e-02   1.8814430e-01
   5.9619971e-02   1.7261037e-01
   6.0004616e-02   1.7205752e-01
   6.0389261e-02   1.7928760e-01
   6.0773906e-02   1.7440898e-01
   6.1158551e-02   1.6984351e-01
   6.1543196e-02   1.6832249e-01
   6.1927841e-02   1.5552968e-01
   6.2312486e-02   1.5978801e-01
   6.2697131e-02   1.6248348e-01
   6.3081776e-02   1.5947529e-01
   6.3466420e-02   1.5603421e-01
   6.3851065e-02   1.5793710e-01
   6.4235710e-02   1.5869497e-01
   6.4620355e-02   1.6318603e-01
   6.5005000e-02   1.6238818e-01
   6.5389645e-02   1.4998798e-01
   6.5774290e-02   1.5771745e-01
   6.6158935e-02   1.4943712e-01
   6.6543580e-02   1.4572499e-01
   6.6928225e-02   1.4439166e-01
   6.7312870e-02   1.3233596e-01
   6.7697515e-02   1.2847899e-01
   6.8082160e-02   1.1561883e-01
   6.8466805e-02   1.2339182e-01
   6.8851450e-02   1.1421778e-01
   6.9236095e-02   1.1784685e-01
   6.9620740e-02   1.1535128e-01
   7.0005385e-02   1.1692894e-01
   7.0390030e-02   1.1136501e-01
   7.0774675e-02   1.0846689e-01
   7.1159320e-02   1.0845686e-01
   7.1543965e-02   1.1491412e-01
   7.1928610e-02   1.1770754e-01
   7.2313255e-02   1.2748749e-01
   7.2697900e-02   1.3088818e-01
   7.3082545e-02   1.2249978e-01
   7.3467190e-02   1.2366041e-01
   7.3851835e-02   1.1750475e-01
   7.4236480e-02   1.2195943e-01
   7.4621125e-02   1.2680063e-01
   7.5005770e-02   1.3514636e-01
   7.5390415e-02   1.4375592e-01
   7.5775060e-02   1.4177703e-01
   7.6159705e-02   1.3805080e-01
   7.6544350e-02   1.3638773e-01
   7.6928995e-02   1.3286478e-01
   7.7313640e-02   1.2698100e-01
   7.7698284e-02   1.2069576e-01
   7.8082929e-02   1.2348279e-01
   7.8467574e-02   1.3324059e-01
   7.8852219e-02   1.4150902e-01
   7.9236864e-02   1.3883076e-01
   7.9621509e-02   1.5032067e-01
   8.0006154e-02   1.6072873e-01
   8.0390799e-02   1.5712100e-01
   8.0775444e-02   1.5608961e-01
   8.1160089e-02   1.6552785e-01
   8.1544734e-02   1.6534916e-01
   8.1929379e-02   1.7107776e-01
   8.2314024e-02   1.6768437e-01
   8.2698669e-02   1.6181086e-01
   8.3083314e-02   1.4511254e-01
   8.3467959e-02   1.4812870e-01
   8.3852604e-02   1.5313069e-01
   8.4237249e-02   1.4469004e-01
   8.4621894e-02   1.5012867e-01
   8.5006539e-02   1.5571844e-01
   8.5391184e-02   1.6658070e-01
   8.5775829e-02   1.7083086e-01
   8.6160474e-02   1.6302151e-01
   8.6545119e-02   1.6150278e-01
   8.6929764e-02   1.6923500e-01
   8.7314409e-02   1.6094465e-01
   8.7699054e-02   1.6123473e-01
   8.8083699e-02   1.5730620e-01
   8.8468344e-02   1.4917828e-01
   8.8852989e-02   1.5019137e-01
   8.9237634e-02   1.5705907e-01
   8.9622279e-02   1.4480183e-01
   9.0006924e-02   1.3954603e-01
   9.0391569e-02   1.3466980e-01
   9.0776214e-02   1.3506659e-01
   9.1160859e-02   1.3774012e-01
   9.1545504e-02   1.4732648e-01
   9.1930148e-02   1.4510495e-01
   9.2314793e-02   1.5306691e-01
   9.2699438e-02   1.4207017e-01
   9.3084083e-02   1.5521998e-01
   9.3468728e-02   1.5002640e-01
   9.3853373e-02   1.5978394e-01
   9.4238018e-02   1.5841754e-01
   9.4622663e-02   1.5855475e-01
   9.5007308e-02   1.6082491e-01
   9.5391953e-02   1.6843554e-01
   9.5776598e-02   1.6783950e-01
   9.6161243e-02   1.7128330e-01
   9.6545888e-02   1.6954931e-01
   9.6930533e-02   1.6945406e-01
   9.7315178e-02   1.6684675e-01
   9.7699823e-02   1.7014641e-01
   9.8084468e-02   1.7205958e-01
   9.8469113e-02   1.7274647e-01
   9.8853758e-02   1.6436414e-01
   9.9238403e-02   1.7320209e-01
   9.9623048e-02   1.6952574e-01
   1.0000769e-01   1.6487024e-01
   1.0039234e-01   1.6240824e-01
   1.0077698e-01   1.5965006e-01
   1.0116163e-01   1.5625160e-01
   1.0154627e-01   1.5501706e-01
   1.0193092e-01   1.4380045e-01
   1.0231556e-01   1.4630222e-01
   1.0270021e-01   1.3972280e-01
   1.0308485e-01   1.3322555e-01
   1.0346950e-01   1.4175110e-01
   1.0385414e-01   1.3873038e-01
   1.0423879e-01   1.4191034e-01
   1.0462343e-01   1.5166412e-01
   1.0500808e-01   1.4661326e-01
   1.0539272e-01   1.5029943e-01
   1.0577737e-01   1.4961686e-01
   1.0616201e-01   1.4243026e-01
   1.0654666e-01   1.4007712e-01
   1.0693130e-01   1.4722389e-01
   1.0731595e-01   1.5446686e-01
   1.0770059e-01   1.6357532e-01
   1.0808524e-01   1.6661169e-01
   1.0846988e-01   1.6303831e-01
   1.0885453e-01   1.5953772e-01
   1.0923917e-01   1.6865004e-01
   1.0962382e-01   1.7099495e-01
   1.1000846e-01   1.6259526e-01
   1.1039311e-01   1.7120783e-01
   1.1077775e-01   1.6130548e-01
   1.1116240e-01   1.6311742e-01
   1.1154704e-01   1.6062786e-01
   1.1193169e-01   1.6606334e-01
   1.1231633e-01   1.6978917e-01
   1.1270098e-01   1.7231990e-01
   1.1308562e-01   1.7529147e-01
   1.1347027e-01   1.7274891e-01
   1.1385491e-01   1.7349205e-01
   1.1423956e-01   1.6876913e-01
   1.1462420e-01   1.6959871e-01
   1.1500885e-01   1.7465170e-01
   1.1539349e-01   1.7663683e-01
   1.1577814e-01   1.6930414e-01
   1.1616278e-01   1.7924503e-01
   1.1654743e-01   1.8469456e-01
   1.1693207e-01   1.8541291e-01
   1.1731672e-01   1.7982627e-01
   1.1770136e-01   1.8109302e-01
   1.1808601e-01   1.7823420e-01
   1.1847065e-01   1.8962350e-01
   1.1885530e-01   1.8494867e-01
   1.1923994e-01   1.8672572e-01
   1.1962459e-01   1.8404967e-01
   1.2000923e-01   1.9022555e-01
   1.2039388e-01   1.9424203e-01
   1.2077852e-01   1.9129225e-01
   1.2116317e-01   1.9255188e-01
   1.2154781e-01   1.9889172e-01
   1.2193246e-01   1.7942382e-01
   1.2231710e-01   1.7572340e-01
   1.2270175e-01   1.7544180e-01
   1.2308639e-01   1.8040296e-01
   1.2347104e-01   1.8060515e-01
   1.2385568e-01   1.9066742e-01
   1.2424033e-01   1.8595564e-01
   1.2462497e-01   1.8246164e-01
   1.2500962e-01   1.8383594e-01
   1.2539426e-01   1.9212838e-01
   1.2577891e-01   1.9987159e-01
   1.2616355e-01   2.0326170e-01
   1.2654820e-01   1.9949321e-01
   1.2693284e-01   2.0328000e-01
   1.2731749e-01   2.0172021e-01
   1.2770213e-01   2.1166203e-01
   1.2808678e-01   2.0855944e-01
   1.2847142e-01   2.1195002e-01
   1.2885607e-01   2.1923650e-01
   1.2924071e-01   2.1545418e-01
   1.2962536e-01   2.2217432e-01
   1.3001000e-01   2.2745148e-01
   1.3039465e-01   2.2762007e-01
   1.3077929e-01   2.3038997e-01
   1.3116394e-01   2.4037992e-01
   1.3154858e-01   2.5235365e-01
   1.3193323e-01   2.6215647e-01
   1.3231787e-01   2.6838107e-01
   1.3270252e-01   2.7714720e-01
   1.3308716e-01   2.8199219e-01
   1.3347181e-01   2.8326038e-01
   1.3385645e-01   2.7964120e-01
   1.3424110e-01   2.8328492e-01
   1.3462574e-01   2.6841627e-01
   1.3501039e-01   2.5569169e-01
   1.3539503e-01   2.6208473e-01
   1.3577968e-01   2.5941169e-01
   1.3616432e-01   2.5052806e-01
   1.3654897e-01   2.5596236e-01
   1.3693361e-01   2.5043175e-01
   1.3731826e-01   2.5043071e-01
   1.3770290e-01   2.4533506e-01
   1.3808755e-01   2.4077590e-01
   1.3847219e-01   2.3800653e-01
   1.3885684e-01   2.3437380e-01
   1.3924148e-01   2.3934206e-01
   1.3962613e-01   2.4916251e-01
   1.4001077e-01   2.4091439e-01
   1.4039542e-01   2.4364207e-01
   1.4078006e-01   2.4937421e-01
   1.4116470e-01   2.6108690e-01
   1.4154935e-01   2.5332501e-01
   1.4193399e-01   2.5615730e-01
   1.4231864e-01   2.4882515e-01
   1.4270328e-01   2.4786683e-01
   1.4308793e-01   2.5255376e-01
   1.4347257e-01   2.5217197e-01
   1.4385722e-01   2.5589500e-01
   1.4424186e-01   2.5451994e-01
   1.4462651e-01   2.5156999e-01
   1.4501115e-01   2.5803800e-01
   1.4539580e-01   2.7127360e-01
   1.4578044e-01   2.6905837e-01
   1.4616509e-01   2.6973357e-01
   1.4654973e-01   2.6183910e-01
   1.4693438e-01   2.6580950e-01
   1.4731902e-01   2.6419503e-01
   1.4770367e-01   2.6657211e-01
   1.4808831e-01   2.6582306e-01
   1.4847296e-01   2.7789813e-01
   1.4885760e-01   2.8620248e-01
   1.4924225e-01   2.8831400e-01
   1.4962689e-01   2.9023073e-01
   1.5001154e-01   2.9504322e-01
   1.5039618e-01   2.8838584e-01
   1.5078083e-01   2.9060791e-01
   1.5116547e-01   2.8570027e-01
   1.5155012e-01   2.9234121e-01
   1.5193476e-01   3.0217956e-01
   1.5231941e-01   3.0027532e-01
   1.5270405e-01   3.0899406e-01
   1.5308870e-01   3.0368229e-01
   1.5347334e-01   3.0173946e-01
   1.5385799e-01   2.9834237e-01
   1.5424263e-01   2.9266544e-01
   1.5462728e-01   2.9297734e-01
   1.5501192e-01   2.9811968e-01
   1.5539657e-01   3.0229822e-01
   1.5578121e-01   3.0469427e-01
   1.5616586e-01   3.0617804e-01
   1.5655050e-01   3.0092158e-01
   1.5693515e-01   2.9722592e-01
   1.5731979e-01   3.0021670e-01
   1.5770444e-01   2.8922359e-01
   1.5808908e-01   2.8975476e-01
   1.5847373e-01   2.9639785e-01
   1.5885837e-01   2.9593638e-01
   1.5924302e-01   2.8932159e-01
   1.5962766e-01   2.8626713e-01
   1.6001231e-01   2.9152747e-01
   1.6039695e-01   2.9035657e-01
   1.6078160e-01   2.8582524e-01
   1.6116624e-01   2.8849063e-01
   1.6155089e-01   2.8609873e-01
   1.6193553e-01   2.9100437e-01
   1.6232018e-01   2.8397709e-01
   1.6270482e-01   2.7927996e-01
   1.6308947e-01   2.7709353e-01
   1.6347411e-01   2.7522084e-01
   1.6385876e-01   2.6815865e-01
   1.6424340e-01   2.6460209e-01
   1.6462805e-01   2.5326829e-01
   1.6501269e-01   2.5823510e-01
   1.6539734e-01   2.5940814e-01
   1.6578198e-01   2.5448598e-01
   1.6616663e-01   2.5151050e-01
   1.6655127e-01   2.4407689e-01
   1.6693592e-01   2.4154953e-01
   1.6732056e-01   2.4797721e-01
   1.6770521e-01   2.4272650e-01
   1.6808985e-01   2.4245625e-01
   1.6847450e-01   2.4766286e-01
   1.6885914e-01   2.5409825e-01
   1.6924379e-01   2.5284910e-01
   1.6962843e-01   2.5364340e-01
   1.7001308e-01   2.5768267e-01
   1.7039772e-01   2.5633446e-01
   1.7078237e-01   2.4702284e-01
   1.7116701e-01   2.4797076e-01
   1.7155166e-01   2.5076155e-01
   1.7193630e-01   2.5361399e-01
   1.7232095e-01   2.5548994e-01
   1.7270559e-01   2.6162740e-01
   1.7309024e-01   2.6303094e-01
   1.7347488e-01   2.6205760e-01
   1.7385953e-01   2.6587614e-01
   1.7424417e-01   2.7149820e-01
   1.7462882e-01   2.7154339e-01
   1.7501346e-01   2.7379629e-01
   1.7539811e-01   2.8565833e-01
   1.7578275e-01   2.8301539e-01
   1.7616740e-01   2.8583937e-01
   1.7655204e-01   2.8311825e-01
   1.7693669e-01   2.8369819e-01
   1.7732133e-01   2.8915821e-01
   1.7770598e-01   2.8662994e-01
   1.7809062e-01   2.9349949e-01
   1.7847527e-01   2.9349843e-01
   1.7885991e-01   3.0347682e-01
   1.7924456e-01   2.9737889e-01
   1.7962920e-01   3.0010352e-01
   1.8001385e-01   3.0931963e-01
   1.8039849e-01   3.0758293e-01
   1.8078314e-01   3.0636192e-01
   1.8116778e-01   3.0096292e-01
   1.8155243e-01   2.8704611e-01
   1.8193707e-01   2.8660513e-01
   1.8232172e-01   2.9705514e-01
   1.8270636e-01   3.0135587e-01
   1.8309101e-01   2.9499095e-01
   1.8347565e-01   2.9813183e-01
   1.8386030e-01   2.9992503e-01
   1.8424494e-01   2.9894178e-01
   1.8462959e-01   2.9891278e-01
   1.8501423e-01   3.0055507e-01
   1.8539888e-01   3.0365977e-01
   1.8578352e-01   3.0668689e-01
   1.8616817e-01   3.0861948e-01
   1.8655281e-01   3.0906003e-01
   1.8693746e-01   3.0341011e-01
   1.8732210e-01   3.0606464e-01
   1.8770675e-01   3.0287880e-01
   1.8809139e-01   3.0587225e-01
   1.8847604e-01   3.1152296e-01
   1.8886068e-01   3.0748625e-01
   1.8924533e-01   2.9743020e-01
   1.8962997e-01   2.9591816e-01
   1.9001462e-01   2.9479957e-01
   1.9039926e-01   3.0329338e-01
   1.9078391e-01   2.9980671e-01
   1.9116855e-01   3.0118156e-01
   1.9155320e-01   3.0367937e-01
   1.9193784e-01   3.0762007e-01
   1.9232249e-01   3.1988318e-01
   1.9270713e-01   3.2866938e-01
   1.9309178e-01   3.2664686e-01
   1.9347642e-01   3.1661185e-01
   1.9386107e-01   3.0560577e-01
   1.9424571e-01   3.0526173e-01
   1.9463036e-01   3.0391370e-01
   1.9501500e-01   2.9721659e-01
   1.9539965e-01   2.9534409e-01
   1.9578429e-01   3.0491713e-01
   1.9616894e-01   2.9979374e-01
   1.9655358e-01   3.0371365e-01
   1.9693823e-01   3.0148463e-01
   1.9732287e-01   3.1000736e-01
   1.9770752e-01   3.1215715e-01
   1.9809216e-01   3.0769731e-01
   1.9847681e-01   3.0203271e-01
   1.9886145e-01   3.0364509e-01
   1.9924610e-01   3.0569187e-01
   1.9963074e-01   2.9960017e-01
   2.0001539e-01   2.9237133e-01
   2.0040003e-01   2.9054000e-01
   2.0078468e-01   2.9075241e-01
   2.0116932e-01   2.9188370e-01
   2.0155397e-01   2.8622526e-01
   2.0193861e-01   2.7746242e-01
   2.0232326e-01   2.7138908e-01
   2.0270790e-01   2.6017353e-01
   2.0309255e-01   2.5718349e-01
   2.0347719e-01   2.5999854e-01
   2.0386184e-01   2.6269113e-01
   2.0424648e-01   2.5923414e-01
   2.0463113e-01   2.5046095e-01
   2.0501577e-01   2.4604390e-01
   2.0540042e-01   2.4712658e-01
   2.0578506e-01   2.3990139e-01
   2.0616971e-01   2.3653146e-01
   2.0655435e-01   2.3266153e-01
   2.0693900e-01   2.4035820e-01
   2.0732364e-01   2.4042914e-01
   2.0770829e-01   2.2514904e-01
   2.0809293e-01   2.1148433e-01
   2.0847758e-01   2.0427440e-01
   2.0886222e-01   2.0138776e-01
   2.0924687e-01   1.9351337e-01
   2.0963151e-01   1.9399023e-01
   2.1001616e-01   1.9047311e-01
   2.1040080e-01   1.9695737e-01
   2.1078545e-01   1.9311092e-01
   2.1117009e-01   1.9781530e-01
   2.1155473e-01   1.9605512e-01
   2.1193938e-01   2.0233470e-01
   2.1232402e-01   1.9752768e-01
   2.1270867e-01   1.9632031e-01
   2.1309331e-01   1.9021999e-01
   2.1347796e-01   2.0336457e-01
   2.1386260e-01   1.9869115e-01
   2.1424725e-01   2.0058412e-01
   2.1463189e-01   1.9881784e-01
   2.1501654e-01   1.9749534e-01
   2.1540118e-01   2.0972777e-01
   2.1578583e-01   2.2213357e-01
   2.1617047e-01   2.2391548e-01
   2.1655512e-01   2.2366582e-01
   2.1693976e-01   2.2109370e-01
   2.1732441e-01   2.1336099e-01
   2.1770905e-01   2.1716031e-01
   2.1809370e-01   2.2154754e-01
   2.1847834e-01   2.2266594e-01
   2.1886299e-01   2.3198530e-01
   2.1924763e-01   2.3288387e-01
   2.1963228e-01   2.3210404e-01
   2.2001692e-01   2.3461273e-01
   2.2040157e-01   2.3847838e-01
   2.2078621e-01   2.3517633e-01
   2.2117086e-01   2.4092343e-01
   2.2155550e-01   2.4291363e-01
   2.2194015e-01   2.4371822e-01
   2.2232479e-01   2.4500621e-01
   2.2270944e-01   2.4265111e-01
   2.2309408e-01   2.4621290e-01
   2.2347873e-01   2.4091889e-01
   2.2386337e-01   2.4261284e-01
   2.2424802e-01   2.4661636e-01
   2.2463266e-01   2.5207988e-01
   2.2501731e-01   2.5414944e-01
   2.2540195e-01   2.5716450e-01
   2.2578660e-01   2.5982957e-01
   2.2617124e-01   2.6044597e-01
   2.2655589e-01   2.5531631e-01
   2.2694053e-01   2.6064951e-01
   2.2732518e-01   2.5053342e-01
   2.2770982e-01   2.5099393e-01
   2.2809447e-01   2.5557189e-01
   2.2847911e-01   2.6443091e-01
   2.2886376e-01   2.6581810e-01
   2.2924840e-01   2.6708270e-01
   2.2963305e-01   2.7360592e-01
   2.3001769e-01   2.7278181e-01
   2.3040234e-01   2.6863308e-01
   2.3078698e-01   2.7077758e-01
   2.3117163e-01   2.7309863e-01
   2.3155627e-01   2.6624615e-01
   2.3194092e-01   2.7082020e-01
   2.3232556e-01   2.5850890e-01
   2.3271021e-01   2.6035751e-01
   2.3309485e-01   2.5066214e-01
   2.3347950e-01   2.4436009e-01
   2.3386414e-01   2.4741419e-01
   2.3424879e-01   2.5022303e-01
   2.3463343e-01   2.5118044e-01
   2.3501808e-01   2.6407090e-01
   2.3540272e-01   2.7056642e-01
   2.3578737e-01   2.7525262e-01
   2.3617201e-01   2.7589865e-01
   2.3655666e-01   2.8002581e-01
   2.3694130e-01   2.8014418e-01
   2.3732595e-01   2.7757292e-01
   2.3771059e-01   2.8253066e-01
   2.3809524e-01   2.7771517e-01
   2.3847988e-01   2.7842196e-01
   2.3886453e-01   2.7757728e-01
   2.3924917e-01   2.7308171e-01
   2.3963382e-01   2.6949662e-01
   2.4001846e-01   2.7246938e-01
   2.4040311e-01   2.7527738e-01
   2.4078775e-01   2.7524331e-01
   2.4117240e-01   2.6472668e-01
   2.4155704e-01   2.6934107e-01
   2.4194169e-01   2.7159030e-01
   2.4232633e-01   2.7192019e-01
   2.4271098e-01   2.6812036e-01
   2.4309562e-01   2.6721621e-01
   2.4348027e-01   2.7305729e-01
   2.4386491e-01   2.8439880e-01
   2.4424956e-01   2.8774899e-01
   2.4463420e-01   2.9855765e-01
   2.4501885e-01   2.9845828e-01
   2.4540349e-01   2.9375495e-01
   2.4578814e-01   2.9871381e-01
   2.4617278e-01   3.0134796e-01
   2.4655743e-01   3.0555945e-01
   2.4694207e-01   3.1004582e-01
   2.4732672e-01   3.1220302e-01
   2.4771136e-01   3.1018590e-01
   2.4809601e-01   3.1013515e-01
   2.4848065e-01   3.1186380e-01
   2.4886530e-01   3.1694643e-01
   2.4924994e-01   3.2320644e-01
   2.4963459e-01   3.1738361e-01
   2.5001923e-01   3.2451111e-01
   2.5040388e-01   3.2495551e-01
   2.5078852e-01   3.1931837e-01
   2.5117317e-01   3.2328284e-01
   2.5155781e-01   3.1112588e-01
   2.5194246e-01   3.2303843e-01
   2.5232710e-01   3.2412944e-01
   2.5271175e-01   3.1587688e-01
   2.5309639e-01   3.0210195e-01
   2.5348104e-01   2.9821940e-01
   2.5386568e-01   2.9968673e-01
   2.5425033e-01   3.1723669e-01
   2.5463497e-01   3.1856324e-01
   2.5501962e-01   3.1282809e-01
   2.5540426e-01   3.1063993e-01
   2.5578891e-01   3.2067401e-01
   2.5617355e-01   3.1401334e-01
   2.5655820e-01   3.0171672e-01
   2.5694284e-01   3.0013133e-01
   2.5732749e-01   3.0119344e-01
   2.5771213e-01   3.0991370e-01
   2.5809678e-01   3.0677880e-01
   2.5848142e-01   3.0992005e-01
   2.5886607e-01   3.1629742e-01
   2.5925071e-01   3.2370621e-01
   2.5963536e-01   3.3052940e-01
   2.6002000e-01   3.3223591e-01
   2.6040465e-01   3.3541850e-01
   2.6078929e-01   3.2847789e-01
   2.6117394e-01   3.1332616e-01
   2.6155858e-01   3.1717053e-01
   2.6194323e-01   3.2496561e-01
   2.6232787e-01   3.2222659e-01
   2.6271252e-01   3.2414790e-01
   2.6309716e-01   3.2607355e-01
   2.6348181e-01   3.2979880e-01
   2.6386645e-01   3.2257302e-01
   2.6425110e-01   3.2883069e-01
   2.6463574e-01   3.2370574e-01
   2.6502039e-01   3.1972878e-01
   2.6540503e-01   3.1781656e-01
   2.6578968e-01   3.2429256e-01
   2.6617432e-01   3.3376462e-01
   2.6655897e-01   3.4439061e-01
   2.6694361e-01   3.3491565e-01
   2.6732826e-01   3.4061519e-01
   2.6771290e-01   3.4304706e-01
   2.6809755e-01   3.4577611e-01
   2.6848219e-01   3.4742943e-01
   2.6886684e-01   3.5540206e-01
   2.6925148e-01   3.6344617e-01
   2.6963613e-01   3.6237953e-01
   2.7002077e-01   3.6395105e-01
   2.7040542e-01   3.6021544e-01
   2.7079006e-01   3.6386692e-01
   2.7117471e-01   3.6707423e-01
   2.7155935e-01   3.6815167e-01
   2.7194400e-01   3.6957329e-01
   2.7232864e-01   3.6551026e-01
   2.7271329e-01   3.7726828e-01
   2.7309793e-01   3.7363768e-01
   2.7348258e-01   3.7903959e-01
   2.7386722e-01   3.7514688e-01
   2.7425187e-01   3.7309796e-01
   2.7463651e-01   3.6694813e-01
   2.7502116e-01   3.7187569e-01
   2.7540580e-01   3.7836506e-01
   2.7579045e-01   3.7458387e-01
   2.7617509e-01   3.7008081e-01
   2.7655974e-01   3.7447239e-01
   2.7694438e-01   3.7269197e-01
   2.7732903e-01   3.6926958e-01
   2.7771367e-01   3.8133285e-01
   2.7809832e-01   3.8602334e-01
   2.7848296e-01   3.8399953e-01
   2.7886761e-01   3.7451998e-01
   2.7925225e-01   3.7333273e-01
   2.7963690e-01   3.6837889e-01
   2.8002154e-01   3.7068814e-01
   2.8040619e-01   3.7483804e-01
   2.8079083e-01   3.7326765e-01
   2.8117548e-01   3.7602359e-01
   2.8156012e-01   3.7384832e-01
   2.8194476e-01   3.7881254e-01
   2.8232941e-01   3.8101767e-01
   2.8271405e-01   3.9007717e-01
   2.8309870e-01   3.9958982e-01
   2.8348334e-01   4.0028747e-01
   2.8386799e-01   3.9450091e-01
   2.8425263e-01   3.9953388e-01
   2.8463728e-01   4.0206665e-01
   2.8502192e-01   4.1428510e-01
   2.8540657e-01   4.0134888e-01
   2.8579121e-01   3.9371955e-01
   2.8617586e-01   4.0734460e-01
   2.8656050e-01   4.0219335e-01
   2.8694515e-01   3.9047878e-01
   2.8732979e-01   3.8865801e-01
   2.8771444e-01   3.9092503e-01
   2.8809908e-01   3.9286511e-01
   2.8848373e-01   3.9039760e-01
   2.8886837e-01   3.9719791e-01
   2.8925302e-01   3.9684338e-01
   2.8963766e-01   3.9728610e-01
   2.9002231e-01   3.9678610e-01
   2.9040695e-01   3.9493640e-01
   2.9079160e-01   4.0235756e-01
   2.9117624e-01   4.0827882e-01
   2.9156089e-01   4.1224728e-01
   2.9194553e-01   4.1877429e-01
   2.9233018e-01   4.2555724e-01
   2.9271482e-01   4.1668100e-01
   2.9309947e-01   4.0896813e-01
   2.9348411e-01   4.2395791e-01
   2.9386876e-01   4.3509353e-01
   2.9425340e-01   4.3929419e-01
   2.9463805e-01   4.4617950e-01
   2.9502269e-01   4.4748876e-01
   2.9540734e-01   4.4607503e-01
   2.9579198e-01   4.4337913e-01
   2.9617663e-01   4.3527347e-01
   2.9656127e-01   4.3334275e-01
   2.9694592e-01   4.3547431e-01
   2.9733056e-01   4.4467542e-01
   2.9771521e-01   4.3523010e-01
   2.9809985e-01   4.4396582e-01
   2.9848450e-01   4.3615849e-01
   2.9886914e-01   4.4290336e-01
   2.9925379e-01   4.3964290e-01
   2.9963843e-01   4.3374599e-01
   3.0002308e-01   4.4796513e-01
   3.0040772e-01   4.5468189e-01
   3.0079237e-01   4.5357981e-01
   3.0117701e-01   4.6119491e-01
   3.0156166e-01   4.6041753e-01
   3.0194630e-01   4.6501758e-01
   3.0233095e-01   4.6506367e-01
   3.0271559e-01   4.7145329e-01
   3.0310024e-01   4.7555066e-01
   3.0348488e-01   4.8173730e-01
   3.0386953e-01   4.8142589e-01
   3.0425417e-01   4.9585512e-01
   3.0463882e-01   4.9531953e-01
   3.0502346e-01   4.9567981e-01
   3.0540811e-01   4.9827770e-01
   3.0579275e-01   4.9362643e-01
   3.0617740e-01   4.9227557e-01
   3.0656204e-01   4.9291336e-01
   3.0694669e-01   4.9586872e-01
   3.0733133e-01   5.0067916e-01
   3.0771598e-01   4.9649736e-01
   3.0810062e-01   4.9815380e-01
   3.0848527e-01   4.9377755e-01
   3.0886991e-01   4.8809890e-01
   3.0925456e-01   4.9469687e-01
   3.0963920e-01   4.9789484e-01
   3.1002385e-01   5.0362773e-01
   3.1040849e-01   4.9133977e-01
   3.1079314e-01   4.8007895e-01
   3.1117778e-01   4.7854346e-01
   3.1156243e-01   4.7835540e-01
   3.1194707e-01   4.7985481e-01
   3.1233172e-01   4.7317484e-01
   3.1271636e-01   4.8195048e-01
   3.1310101e-01   4.8121035e-01
   3.1348565e-01   4.8140884e-01
   3.1387030e-01   4.6930905e-01
   3.1425494e-01   4.7120989e-01
   3.1463959e-01   4.7757907e-01
   3.1502423e-01   4.7956483e-01
   3.1540888e-01   4.7880892e-01
   3.1579352e-01   4.8186995e-01
   3.1617817e-01   4.8438304e-01
   3.1656281e-01   4.8884938e-01
   3.1694746e-01   4.9252945e-01
   3.1733210e-01   4.9211781e-01
   3.1771675e-01   4.9127479e-01
   3.1810139e-01   4.8629069e-01
   3.1848604e-01   4.8962931e-01
   3.1887068e-01   4.9039115e-01
   3.1925533e-01   4.9521114e-01
   3.1963997e-01   4.9653162e-01
   3.2002462e-01   4.9479243e-01
   3.2040926e-01   5.0264837e-01
   3.2079391e-01   5.0575480e-01
   3.2117855e-01   5.0675263e-01
   3.2156320e-01   5.1483742e-01
   3.2194784e-01   5.2080910e-01
   3.2233249e-01   5.2624646e-01
   3.2271713e-01   5.3303379e-01
   3.2310178e-01   5.3295063e-01
   3.2348642e-01   5.2461088e-01
   3.2387107e-01   5.1831503e-01
   3.2425571e-01   5.1655465e-01
   3.2464036e-01   4.9495261e-01
   3.2502500e-01   4.8857105e-01
   3.2540965e-01   4.9064295e-01
   3.2579429e-01   4.9718122e-01
   3.2617894e-01   4.9496347e-01
   3.2656358e-01   4.9100604e-01
   3.2694823e-01   4.8977081e-01
   3.2733287e-01   4.9052908e-01
   3.2771752e-01   4.9545162e-01
   3.2810216e-01   4.8961787e-01
   3.2848681e-01   4.8572323e-01
   3.2887145e-01   4.9297848e-01
   3.2925610e-01   4.9281308e-01
   3.2964074e-01   4.9532990e-01
   3.3002539e-01   5.0336934e-01
   3.3041003e-01   5.0875931e-01
   3.3079468e-01   5.1366946e-01
   3.3117932e-01   5.0624232e-01
   3.3156397e-01   5.0778585e-01
   3.3194861e-01   5.0310864e-01
   3.3233326e-01   5.0919442e-01
   3.3271790e-01   5.0668202e-01
   3.3310255e-01   5.1849821e-01
   3.3348719e-01   5.1786917e-01
   3.3387184e-01   5.1301516e-01
   3.3425648e-01   5.0977479e-01
   3.3464113e-01   5.0540570e-01
   3.3502577e-01   4.9797566e-01
   3.3541042e-01   4.9755507e-01
   3.3579506e-01   5.0190975e-01
   3.3617971e-01   5.0859412e-01
   3.3656435e-01   4.9651423e-01
   3.3694900e-01   4.9394416e-01
   3.3733364e-01   4.9521130e-01
   3.3771829e-01   4.9920088e-01
   3.3810293e-01   4.9807167e-01
   3.3848758e-01   4.8921396e-01
   3.3887222e-01   4.8689270e-01
   3.3925687e-01   5.0032773e-01
   3.3964151e-01   4.9793860e-01
   3.4002616e-01   5.0005065e-01
   3.4041080e-01   5.0094521e-01
   3.4079545e-01   5.0138709e-01
   3.4118009e-01   5.0148396e-01
   3.4156474e-01   4.9805150e-01
   3.4194938e-01   4.9910140e-01
   3.4233403e-01   5.0224678e-01
   3.4271867e-01   4.9863446e-01
   3.4310332e-01   4.9793337e-01
   3.4348796e-01   4.9431466e-01
   3.4387261e-01   5.0409743e-01
   3.4425725e-01   5.0037190e-01
   3.4464190e-01   4.9714105e-01
   3.4502654e-01   4.9861156e-01
   3.4541119e-01   5.0172265e-01
   3.4579583e-01   5.0739106e-01
   3.4618048e-01   5.0636708e-01
   3.4656512e-01   5.0204788e-01
   3.4694977e-01   4.9245174e-01
   3.4733441e-01   4.9467856e-01
   3.4771906e-01   4.9471709e-01
   3.4810370e-01   4.9282466e-01
   3.4848835e-01   4.8411190e-01
   3.4887299e-01   4.8338303e-01
   3.4925764e-01   4.9092609e-01
   3.4964228e-01   4.8678423e-01
   3.5002693e-01   4.9008460e-01
   3.5041157e-01   4.8971678e-01
   3.5079622e-01   4.8370774e-01
   3.5118086e-01   4.6626489e-01
   3.5156551e-01   4.5825638e-01
   3.5195015e-01   4.5498873e-01
   3.5233479e-01   4.5012370e-01
   3.5271944e-01   4.4630198e-01
   3.5310408e-01   4.4731550e-01
   3.5348873e-01   4.5032631e-01
   3.5387337e-01   4.4561393e-01
   3.5425802e-01   4.4680809e-01
   3.5464266e-01   4.5337348e-01
   3.5502731e-01   4.5552289e-01
   3.5541195e-01   4.5566944e-01
   3.5579660e-01   4.6000561e-01
   3.5618124e-01   4.5694240e-01
   3.5656589e-01   4.5322488e-01
   3.5695053e-01   4.5207520e-01
   3.5733518e-01   4.5582229e-01
   3.5771982e-01   4.5669181e-01
   3.5810447e-01   4.5862483e-01
   3.5848911e-01   4.6184344e-01
   3.5887376e-01   4.6671621e-01
   3.5925840e-01   4.7249066e-01
   3.5964305e-01   4.6137423e-01
   3.6002769e-01   4.6188383e-01
   3.6041234e-01   4.5985401e-01
   3.6079698e-01   4.5506722e-01
   3.6118163e-01   4.6409675e-01
   3.6156627e-01   4.7188479e-01
   3.6195092e-01   4.7848172e-01
   3.6233556e-01   4.8665295e-01
   3.6272021e-01   4.8100960e-01
   3.6310485e-01   4.7986543e-01
   3.6348950e-01   4.8491503e-01
   3.6387414e-01   4.7888243e-01
   3.6425879e-01   4.7376345e-01
   3.6464343e-01   4.7817100e-01
   3.6502808e-01   4.8774077e-01
   3.6541272e-01   4.8937843e-01
   3.6579737e-01   4.7647232e-01
   3.6618201e-01   4.7648209e-01
   3.6656666e-01   4.7597843e-01
   3.6695130e-01   4.7254180e-01
   3.6733595e-01   4.7079434e-01
   3.6772059e-01   4.6551415e-01
   3.6810524e-01   4.6286998e-01
   3.6848988e-01   4.6285167e-01
   3.6887453e-01   4.5803223e-01
   3.6925917e-01   4.4500797e-01
   3.6964382e-01   4.5024447e-01
   3.7002846e-01   4.5168996e-01
   3.7041311e-01   4.4894192e-01
   3.7079775e-01   4.4259675e-01
   3.7118240e-01   4.5997691e-01
   3.7156704e-01   4.5833111e-01
   3.7195169e-01   4.5288668e-01
   3.7233633e-01   4.5164534e-01
   3.7272098e-01   4.4405982e-01
   3.7310562e-01   4.3874816e-01
   3.7349027e-01   4.4112006e-01
   3.7387491e-01   4.3446110e-01
   3.7425956e-01   4.4233179e-01
   3.7464420e-01   4.5379845e-01
   3.7502885e-01   4.5823963e-01
   3.7541349e-01   4.6074017e-01
   3.7579814e-01   4.5881926e-01
   3.7618278e-01   4.6332720e-01
   3.7656743e-01   4.6809639e-01
   3.7695207e-01   4.5837510e-01
   3.7733672e-01   4.5187234e-01
   3.7772136e-01   4.5627295e-01
   3.7810601e-01   4.4617485e-01
   3.7849065e-01   4.4627602e-01
   3.7887530e-01   4.4419056e-01
   3.7925994e-01   4.5108384e-01
   3.7964459e-01   4.5253290e-01
   3.8002923e-01   4.5440212e-01
   3.8041388e-01   4.5101216e-01
   3.8079852e-01   4.5559452e-01
   3.8118317e-01   4.5979252e-01
   3.8156781e-01   4.6608621e-01
   3.8195246e-01   4.7348595e-01
   3.8233710e-01   4.7644692e-01
   3.8272175e-01   4.8037292e-01
   3.8310639e-01   4.7635732e-01
   3.8349104e-01   4.7444136e-01
   3.8387568e-01   4.7966032e-01
   3.8426033e-01   4.8814052e-01
   3.8464497e-01   4.8384100e-01
   3.8502962e-01   4.8383380e-01
   3.8541426e-01   4.7928583e-01
   3.8579891e-01   4.7452061e-01
   3.8618355e-01   4.8217963e-01
   3.8656820e-01   4.8024373e-01
   3.8695284e-01   4.8160902e-01
   3.8733749e-01   4.8387893e-01
   3.8772213e-01   4.8032644e-01
   3.8810678e-01   4.8931061e-01
   3.8849142e-01   4.7617402e-01
   3.8887607e-01   4.6842198e-01
   3.8926071e-01   4.7559184e-01
   3.8964536e-01   4.7238816e-01
   3.9003000e-01   4.7135075e-01
   3.9041465e-01   4.7576567e-01
   3.9079929e-01   4.8076522e-01
   3.9118394e-01   4.9207134e-01
   3.9156858e-01   4.9147806e-01
   3.9195323e-01   4.9721825e-01
   3.9233787e-01   4.9748570e-01
   3.9272252e-01   5.0377450e-01
   3.9310716e-01   5.0883564e-01
   3.9349181e-01   4.9952460e-01
   3.9387645e-01   5.0997896e-01
   3.9426110e-01   5.0376775e-01
   3.9464574e-01   5.0001359e-01
   3.9503039e-01   5.0706927e-01
   3.9541503e-01   5.0989733e-01
   3.9579968e-01   5.0768857e-01
   3.9618432e-01   5.0465238e-01
   3.9656897e-01   5.0260344e-01
   3.9695361e-01   5.0104525e-01
   3.9733826e-01   5.0136803e-01
   3.9772290e-01   5.0218260e-01
   3.9810755e-01   4.9954114e-01
   3.9849219e-01   5.0729847e-01
   3.9887684e-01   5.1132473e-01
   3.9926148e-01   5.0553390e-01
   3.9964613e-01   4.9639483e-01
   4.0003077e-01   4.8975816e-01
   4.0041542e-01   4.8497809e-01
   4.0080006e-01   4.9840640e-01
   4.0118471e-01   4.9807252e-01
   4.0156935e-01   4.8938677e-01
   4.0195400e-01   4.8704424e-01
   4.0233864e-01   4.8784240e-01
   4.0272329e-01   4.9103947e-01
   4.0310793e-01   4.8564826e-01
   4.0349258e-01   4.7787586e-01
   4.0387722e-01   4.8153924e-01
   4.0426187e-01   4.8261817e-01
   4.0464651e-01   4.8034880e-01
   4.0503116e-01   4.8565613e-01
   4.0541580e-01   4.8237529e-01
   4.0580045e-01   4.7976902e-01
   4.0618509e-01   4.8494752e-01
   4.0656974e-01   4.7529480e-01
   4.0695438e-01   4.7729321e-01
   4.0733903e-01   4.8541900e-01
   4.0772367e-01   4.9344471e-01
   4.0810832e-01   4.9213660e-01
   4.0849296e-01   4.9305519e-01
   4.0887761e-01   4.9280414e-01
   4.0926225e-01   4.9624218e-01
   4.0964690e-01   5.0035962e-01
   4.1003154e-01   4.9198084e-01
   4.1041619e-01   4.9306174e-01
   4.1080083e-01   4.9527229e-01
   4.1118548e-01   5.0367673e-01
   4.1157012e-01   5.0181371e-01
   4.1195477e-01   4.9803610e-01
   4.1233941e-01   5.0394884e-01
   4.1272406e-01   5.1583346e-01
   4.1310870e-01   5.1741511e-01
   4.1349335e-01   5.2187333e-01
   4.1387799e-01   5.2071833e-01
   4.1426264e-01   5.1851542e-01
   4.1464728e-01   5.2380372e-01
   4.1503193e-01   5.2727290e-01
   4.1541657e-01   5.1482468e-01
   4.1580122e-01   5.0890908e-01
   4.1618586e-01   5.1098920e-01
   4.1657051e-01   5.1772483e-01
   4.1695515e-01   5.2953521e-01
   4.1733980e-01   5.2418968e-01
   4.1772444e-01   5.1850215e-01
   4.1810909e-01   5.1564101e-01
   4.1849373e-01   5.1493327e-01
   4.1887838e-01   5.0953441e-01
   4.1926302e-01   5.1103442e-01
   4.1964767e-01   5.0655376e-01
   4.2003231e-01   5.0762991e-01
   4.2041696e-01   5.0904952e-01
   4.2080160e-01   5.0274806e-01
   4.2118625e-01   5.0853683e-01
   4.2157089e-01   5.0326026e-01
   4.2195554e-01   4.9200121e-01
   4.2234018e-01   4.8645199e-01
   4.2272482e-01   4.9347096e-01
   4.2310947e-01   4.8967078e-01
   4.2349411e-01   4.9938784e-01
   4.2387876e-01   4.9527985e-01
   4.2426340e-01   4.9650132e-01
   4.2464805e-01   4.9915129e-01
   4.2503269e-01   5.0165752e-01
   4.2541734e-01   4.9681673e-01
   4.2580198e-01   5.0858757e-01
   4.2618663e-01   5.0870845e-01
   4.2657127e-01   5.0559384e-01
   4.2695592e-01   5.0632217e-01
   4.2734056e-01   5.0730983e-01
   4.2772521e-01   5.0765267e-01
   4.2810985e-01   5.1027791e-01
   4.2849450e-01   5.0615913e-01
   4.2887914e-01   5.0778544e-01
   4.2926379e-01   5.0909922e-01
   4.2964843e-01   5.0548101e-01
   4.3003308e-01   5.0902164e-01
   4.3041772e-01   5.1103984e-01
   4.3080237e-01   5.0883484e-01
   4.3118701e-01   5.2212530e-01
   4.3157166e-01   5.2634554e-01
   4.3195630e-01   5.2640717e-01
   4.3234095e-01   5.2675965e-01
   4.3272559e-01   5.3268407e-01
   4.3311024e-01   5.2886865e-01
   4.3349488e-01   5.2632455e-01
   4.3387953e-01   5.2884028e-01
   4.3426417e-01   5.3274723e-01
   4.3464882e-01   5.4201120e-01
   4.3503346e-01   5.4122830e-01
   4.3541811e-01   5.5683787e-01
   4.3580275e-01   5.5213143e-01
   4.3618740e-01   5.4792352e-01
   4.3657204e-01   5.4309164e-01
   4.3695669e-01   5.3440251e-01
   4.3734133e-01   5.3697497e-01
   4.3772598e-01   5.4279492e-01
   4.3811062e-01   5.5419453e-01
   4.3849527e-01   5.4949525e-01
   4.3887991e-01   5.5065216e-01
   4.3926456e-01   5.4872762e-01
   4.3964920e-01   5.6108125e-01
   4.4003385e-01   5.5307512e-01
   4.4041849e-01   5.5161210e-01
   4.4080314e-01   5.4470633e-01
   4.4118778e-01   5.4610637e-01
   4.4157243e-01   5.4989266e-01
   4.4195707e-01   5.6239094e-01
   4.4234172e-01   5.6386803e-01
   4.4272636e-01   5.6340807e-01
   4.4311101e-01   5.7513896e-01
   4.4349565e-01   5.8404964e-01
   4.4388030e-01   5.8446015e-01
   4.4426494e-01   5.8235464e-01
   4.4464959e-01   5.7883734e-01
   4.4503423e-01   5.7383017e-01
   4.4541888e-01   5.7015472e-01
   4.4580352e-01   5.6448016e-01
   4.4618817e-01   5.6732176e-01
   4.4657281e-01   5.6381106e-01
   4.4695746e-01   5.6652929e-01
   4.4734210e-01   5.6923408e-01
   4.4772675e-01   5.6662744e-01
   4.4811139e-01   5.6015289e-01
   4.4849604e-01   5.6216883e-01
   4.4888068e-01   5.5346980e-01
   4.4926533e-01   5.5867094e-01
   4.4964997e-01   5.6350747e-01
   4.5003462e-01   5.6189776e-01
   4.5041926e-01   5.5678778e-01
   4.5080391e-01   5.5935148e-01
   4.5118855e-01   5.6209663e-01
   4.5157320e-01   5.5996783e-01
   4.5195784e-01   5.6594199e-01
   4.5234249e-01   5.7030267e-01
   4.5272713e-01   5.6701386e-01
   4.5311178e-01   5.4904633e-01
   4.5349642e-01   5.4689024e-01
   4.5388107e-01   5.3862924e-01
   4.5426571e-01   5.2807402e-01
   4.5465036e-01   5.3339270e-01
   4.5503500e-01   5.3023308e-01
   4.5541965e-01   5.3849553e-01
   4.5580429e-01   5.3824658e-01
   4.5618894e-01   5.2804943e-01
   4.5657358e-01   5.3448398e-01
   4.5695823e-01   5.4678044e-01
   4.5734287e-01   5.4838860e-01
   4.5772752e-01   5.4123899e-01
   4.5811216e-01   5.4062397e-01
   4.5849681e-01   5.4668073e-01
   4.5888145e-01   5.4600007e-01
   4.5926610e-01   5.5672828e-01
   4.5965074e-01   5.5227572e-01
   4.6003539e-01   5.5139107e-01
   4.6042003e-01   5.6831401e-01
   4.6080468e-01   5.6925179e-01
   4.6118932e-01   5.7369667e-01
   4.6157397e-01   5.7112363e-01
   4.6195861e-01   5.7830794e-01
   4.6234326e-01   5.8196475e-01
   4.6272790e-01   5.9150705e-01
   4.6311255e-01   5.8923796e-01
   4.6349719e-01   5.8182566e-01
   4.6388184e-01   5.7190772e-01
   4.6426648e-01   5.7355282e-01
   4.6465113e-01   5.5639472e-01
   4.6503577e-01   5.4914254e-01
   4.6542042e-01   5.5023398e-01
   4.6580506e-01   5.4045764e-01
   4.6618971e-01   5.4952109e-01
   4.6657435e-01   5.4807468e-01
   4.6695900e-01   5.4206762e-01
   4.6734364e-01   5.4320041e-01
   4.6772829e-01   5.3887295e-01
   4.6811293e-01   5.3484431e-01
   4.6849758e-01   5.4093088e-01
   4.6888222e-01   5.3295068e-01
   4.6926687e-01   5.3115052e-01
   4.6965151e-01   5.3515439e-01
   4.7003616e-01   5.2629425e-01
   4.7042080e-01   5.3601370e-01
   4.7080545e-01   5.4436710e-01
   4.7119009e-01   5.4982385e-01
   4.7157474e-01   5.4916478e-01
   4.7195938e-01   5.5246726e-01
   4.7234403e-01   5.4812127e-01
   4.7272867e-01   5.4960898e-01
   4.7311332e-01   5.4526215e-01
   4.7349796e-01   5.5188389e-01
   4.7388261e-01   5.5556420e-01
   4.7426725e-01   5.5625641e-01
   4.7465190e-01   5.5731014e-01
   4.7503654e-01   5.6851649e-01
   4.7542119e-01   5.7030721e-01
   4.7580583e-01   5.6892951e-01
   4.7619048e-01   5.7254652e-01
   4.7657512e-01   5.8465296e-01
   4.7695977e-01   5.9022123e-01
   4.7734441e-01   6.0037118e-01
   4.7772906e-01   5.9882537e-01
   4.7811370e-01   6.0613045e-01
   4.7849835e-01   6.0196600e-01
   4.7888299e-01   6.0577068e-01
   4.7926764e-01   6.0424973e-01
   4.7965228e-01   6.0936891e-01
   4.8003693e-01   6.1048147e-01
   4.8042157e-01   6.1119672e-01
   4.8080622e-01   6.1779338e-01
   4.8119086e-01   6.0836138e-01
   4.8157551e-01   6.0852923e-01
   4.8196015e-01   5.9545863e-01
   4.8234480e-01   5.9734934e-01
   4.8272944e-01   5.8582215e-01
   4.8311409e-01   5.7839547e-01
   4.8349873e-01   5.7720795e-01
   4.8388338e-01   5.7848750e-01
   4.8426802e-01   5.6853907e-01
   4.8465267e-01   5.7317288e-01
   4.8503731e-01   5.6490209e-01
   4.8542196e-01   5.6161088e-01
   4.8580660e-01   5.7629911e-01
   4.8619125e-01   5.7296078e-01
   4.8657589e-01   5.7115728e-01
   4.8696054e-01   5.6913502e-01
   4.8734518e-01   5.6048193e-01
   4.8772983e-01   5.5261840e-01
   4.8811447e-01   5.4644299e-01
   4.8849912e-01   5.4795106e-01
   4.8888376e-01   5.6144347e-01
   4.8926841e-01   5.6062186e-01
   4.8965305e-01   5.6048748e-01
   4.9003770e-01   5.6085298e-01
   4.9042234e-01   5.6108647e-01
   4.9080699e-01   5.6068557e-01
   4.9119163e-01   5.5468421e-01
   4.9157628e-01   5.5745387e-01
   4.9196092e-01   5.6529533e-01
   4.9234557e-01   5.7251450e-01
   4.9273021e-01   5.7739870e-01
   4.9311485e-01   5.7667933e-01
   4.9349950e-01   5.7309036e-01
   4.9388414e-01   5.6167023e-01
   4.9426879e-01   5.6415763e-01
   4.9465343e-01   5.6010065e-01
   4.9503808e-01   5.5986842e-01
   4.9542272e-01   5.5829635e-01
   4.9580737e-01   5.5914521e-01
   4.9619201e-01   5.5859305e-01
   4.9657666e-01   5.6422939e-01
   4.9696130e-01   5.5636755e-01
   4.9734595e-01   5.5153197e-01
   4.9773059e-01   5.5616780e-01
   4.9811524e-01   5.5768313e-01
   4.9849988e-01   5.6507533e-01
   4.9888453e-01   5.6511178e-01
   4.9926917e-01   5.6164278e-01
   4.9965382e-01   5.5361724e-01
   5.0003846e-01   5.5675314e-01
   5.0042311e-01   5.7384121e-01
   5.0080775e-01   5.6672137e-01
   5.0119240e-01   5.6531743e-01
   5.0157704e-01   5.7810035e-01
   5.0196169e-01   5.8329450e-01
   5.0234633e-01   5.7796899e-01
   5.0273098e-01   5.8188294e-01
   5.0311562e-01   5.8164294e-01
   5.0350027e-01   5.8221181e-01
   5.0388491e-01   5.9083547e-01
   5.0426956e-01   6.0191000e-01
   5.0465420e-01   6.0017595e-01
   5.0503885e-01   6.0016383e-01
   5.0542349e-01   6.0992059e-01
   5.0580814e-01   6.0619389e-01
   5.0619278e-01   6.1855025e-01
   5.0657743e-01   6.2454170e-01
   5.0696207e-01   6.2939765e-01
   5.0734672e-01   6.2050858e-01
   5.0773136e-01   6.2063156e-01
   5.0811601e-01   6.2219335e-01
   5.0850065e-01   6.2255376e-01
   5.0888530e-01   6.2450709e-01
   5.0926994e-01   6.2461773e-01
   5.0965459e-01   6.2013120e-01
   5.1003923e-01   6.1963674e-01
   5.1042388e-01   6.1304041e-01
   5.1080852e-01   6.0296419e-01
   5.1119317e-01   5.9717582e-01
   5.1157781e-01   5.8978271e-01
   5.1196246e-01   5.9524518e-01
   5.1234710e-01   5.9481150e-01
   5.1273175e-01   5.9832532e-01
   5.1311639e-01   6.0250920e-01
   5.1350104e-01   5.9934305e-01
   5.1388568e-01   5.9948999e-01
   5.1427033e-01   6.0659906e-01
   5.1465497e-01   5.9936744e-01
   5.1503962e-01   6.0983133e-01
   5.1542426e-01   6.0490181e-01
   5.1580891e-01   6.0403575e-01
   5.1619355e-01   6.0362122e-01
   5.1657820e-01   6.0395947e-01
   5.1696284e-01   6.0107219e-01
   5.1734749e-01   5.9819394e-01
   5.1773213e-01   5.9549323e-01
   5.1811678e-01   5.9394461e-01
   5.1850142e-01   5.9172073e-01
   5.1888607e-01   5.8402694e-01
   5.1927071e-01   5.8443330e-01
   5.1965536e-01   5.8941047e-01
   5.2004000e-01   5.8882064e-01
   5.2042465e-01   5.8359916e-01
   5.2080929e-01   5.8743428e-01
   5.2119394e-01   5.7830574e-01
   5.2157858e-01   5.7659288e-01
   5.2196323e-01   5.6331896e-01
   5.2234787e-01   5.5597690e-01
   5.2273252e-01   5.7304448e-01
   5.2311716e-01   5.7968522e-01
   5.2350181e-01   5.8031661e-01
   5.2388645e-01   5.8312446e-01
   5.2427110e-01   5.7866373e-01
   5.2465574e-01   5.6828589e-01
   5.2504039e-01   5.7646615e-01
   5.2542503e-01   5.7552192e-01
   5.2580968e-01   5.7013530e-01
   5.2619432e-01   5.7849780e-01
   5.2657897e-01   5.8631181e-01
   5.2696361e-01   5.8040023e-01
   5.2734826e-01   5.8745019e-01
   5.2773290e-01   6.0000048e-01
   5.2811755e-01   6.0710965e-01
   5.2850219e-01   6.0653737e-01
   5.2888684e-01   5.9923864e-01
   5.2927148e-01   6.0489144e-01
   5.2965613e-01   6.0381801e-01
   5.3004077e-01   6.1009053e-01
   5.3042542e-01   6.1382367e-01
   5.3081006e-01   6.2204621e-01
   5.3119471e-01   6.1533395e-01
   5.3157935e-01   6.1487132e-01
   5.3196400e-01   6.2195032e-01
   5.3234864e-01   6.2961149e-01
   5.3273329e-01   6.3712397e-01
   5.3311793e-01   6.3701561e-01
   5.3350258e-01   6.3384591e-01
   5.3388722e-01   6.3466719e-01
   5.3427187e-01   6.4178701e-01
   5.3465651e-01   6.3671888e-01
   5.3504116e-01   6.3862665e-01
   5.3542580e-01   6.3302975e-01
   5.3581045e-01   6.3545498e-01
   5.3619509e-01   6.4010991e-01
   5.3657974e-01   6.3769910e-01
   5.3696438e-01   6.3388553e-01
   5.3734903e-01   6.3693845e-01
   5.3773367e-01   6.3332492e-01
   5.3811832e-01   6.3107082e-01
   5.3850296e-01   6.3718063e-01
   5.3888761e-01   6.2911995e-01
   5.3927225e-01   6.3480656e-01
   5.3965690e-01   6.3291646e-01
   5.4004154e-01   6.3283079e-01
   5.4042619e-01   6.3921432e-01
   5.4081083e-01   6.3617597e-01
   5.4119548e-01   6.3169367e-01
   5.4158012e-01   6.3075701e-01
   5.4196477e-01   6.2692140e-01
   5.4234941e-01   6.2707047e-01
   5.4273406e-01   6.3004797e-01
   5.4311870e-01   6.2411073e-01
   5.4350335e-01   6.1487846e-01
   5.4388799e-01   6.1194945e-01
   5.4427264e-01   6.1385568e-01
   5.4465728e-01   6.1281402e-01
   5.4504193e-01   6.1352966e-01
   5.4542657e-01   6.0512441e-01
   5.4581122e-01   6.0394529e-01
   5.4619586e-01   6.1007397e-01
   5.4658051e-01   6.0482608e-01
   5.4696515e-01   6.0054098e-01
   5.4734980e-01   6.0537781e-01
   5.4773444e-01   6.0116318e-01
   5.4811909e-01   6.0328672e-01
   5.4850373e-01   5.9133628e-01
   5.4888838e-01   5.9216892e-01
   5.4927302e-01   5.9477076e-01
   5.4965767e-01   6.0578973e-01
   5.5004231e-01   6.1218083e-01
   5.5042696e-01   6.1057105e-01
   5.5081160e-01   6.1548376e-01
   5.5119625e-01   6.1400006e-01
   5.5158089e-01   6.0966741e-01
   5.5196554e-01   6.1551074e-01
   5.5235018e-01   6.1859590e-01
   5.5273483e-01   6.1435184e-01
   5.5311947e-01   6.1410439e-01
   5.5350412e-01   6.1544858e-01
   5.5388876e-01   6.2266056e-01
   5.5427341e-01   6.1942738e-01
   5.5465805e-01   6.2062236e-01
   5.5504270e-01   6.3018990e-01
   5.5542734e-01   6.4113596e-01
   5.5581199e-01   6.4075851e-01
   5.5619663e-01   6.4485230e-01
   5.5658128e-01   6.3294223e-01
   5.5696592e-01   6.3353667e-01
   5.5735057e-01   6.3791448e-01
   5.5773521e-01   6.3664326e-01
   5.5811986e-01   6.3706195e-01
   5.5850450e-01   6.3382302e-01
   5.5888915e-01   6.3611723e-01
   5.5927379e-01   6.3072817e-01
   5.5965844e-01   6.2666847e-01
   5.6004308e-01   6.2673457e-01
   5.6042773e-01   6.2831214e-01
   5.6081237e-01   6.2991839e-01
   5.6119702e-01   6.4029075e-01
   5.6158166e-01   6.3444160e-01
   5.6196631e-01   6.3845009e-01
   5.6235095e-01   6.3585922e-01
   5.6273560e-01   6.3490125e-01
   5.6312024e-01   6.3164227e-01
   5.6350488e-01   6.3400112e-01
   5.6388953e-01   6.4554149e-01
   5.6427417e-01   6.3625270e-01
   5.6465882e-01   6.3421900e-01
   5.6504346e-01   6.3480849e-01
   5.6542811e-01   6.3151529e-01
   5.6581275e-01   6.1916423e-01
   5.6619740e-01   6.1929970e-01
   5.6658204e-01   6.1148617e-01
   5.6696669e-01   6.0532402e-01
   5.6735133e-01   6.0796971e-01
   5.6773598e-01   6.1732080e-01
   5.6812062e-01   6.0999085e-01
   5.6850527e-01   6.1162768e-01
   5.6888991e-01   6.1022861e-01
   5.6927456e-01   6.0527533e-01
   5.6965920e-01   6.0918887e-01
   5.7004385e-01   6.0852830e-01
   5.7042849e-01   6.0876986e-01
   5.7081314e-01   6.1211783e-01
   5.7119778e-01   6.1239952e-01
   5.7158243e-01   6.2326139e-01
   5.7196707e-01   6.3801330e-01
   5.7235172e-01   6.3340082e-01
   5.7273636e-01   6.4173496e-01
   5.7312101e-01   6.4084789e-01
   5.7350565e-01   6.3436817e-01
   5.7389030e-01   6.5609620e-01
   5.7427494e-01   6.4927520e-01
   5.7465959e-01   6.5430641e-01
   5.7504423e-01   6.5946662e-01
   5.7542888e-01   6.5128761e-01
   5.7581352e-01   6.6195863e-01
   5.7619817e-01   6.6783889e-01
   5.7658281e-01   6.6959096e-01
   5.7696746e-01   6.8317923e-01
   5.7735210e-01   6.8710068e-01
   5.7773675e-01   6.9738172e-01
   5.7812139e-01   6.9712900e-01
   5.7850604e-01   6.9011270e-01
   5.7889068e-01   6.9305963e-01
   5.7927533e-01   6.9192989e-01
   5.7965997e-01   7.0000105e-01
   5.8004462e-01   6.9753361e-01
   5.8042926e-01   6.9683230e-01
   5.8081391e-01   6.9958275e-01
   5.8119855e-01   6.9614544e-01
   5.8158320e-01   6.8344923e-01
   5.8196784e-01   6.7475471e-01
   5.8235249e-01   6.7396245e-01
   5.8273713e-01   6.7920430e-01
   5.8312178e-01   6.9400224e-01
   5.8350642e-01   6.9577442e-01
   5.8389107e-01   6.9159193e-01
   5.8427571e-01   6.8606297e-01
   5.8466036e-01   6.7817886e-01
   5.8504500e-01   6.7349291e-01
   5.8542965e-01   6.6537856e-01
   5.8581429e-01   6.5577357e-01
   5.8619894e-01   6.6562388e-01
   5.8658358e-01   6.5659601e-01
   5.8696823e-01   6.5833438e-01
   5.8735287e-01   6.5310987e-01
   5.8773752e-01   6.5552595e-01
   5.8812216e-01   6.5556137e-01
   5.8850681e-01   6.6262487e-01
   5.8889145e-01   6.7361555e-01
   5.8927610e-01   6.7126421e-01
   5.8966074e-01   6.6941883e-01
   5.9004539e-01   6.6927310e-01
   5.9043003e-01   6.7195296e-01
   5.9081468e-01   6.8337204e-01
   5.9119932e-01   6.7946107e-01
   5.9158397e-01   6.8228399e-01
   5.9196861e-01   6.7540566e-01
   5.9235326e-01   6.8435810e-01
   5.9273790e-01   6.7800633e-01
   5.9312255e-01   6.8027262e-01
   5.9350719e-01   6.8593763e-01
   5.9389184e-01   6.8136349e-01
   5.9427648e-01   6.6586700e-01
   5.9466113e-01   6.6979280e-01
   5.9504577e-01   6.7804567e-01
   5.9543042e-01   6.8366380e-01
   5.9581506e-01   6.9241212e-01
   5.9619971e-01   6.8947241e-01
   5.9658435e-01   6.8953495e-01
   5.9696900e-01   6.9067998e-01
   5.9735364e-01   6.8333390e-01
   5.9773829e-01   6.8781121e-01
   5.9812293e-01   6.9173889e-01
   5.9850758e-01   6.9223620e-01
   5.9889222e-01   6.8607424e-01
   5.9927687e-01   6.9429612e-01
   5.9966151e-01   6.9349956e-01
   6.0004616e-01   6.9139379e-01
   6.0043080e-01   6.9945304e-01
   6.0081545e-01   6.9634699e-01
   6.0120009e-01   7.0075836e-01
   6.0158474e-01   6.9883768e-01
   6.0196938e-01   6.9275939e-01
   6.0235403e-01   7.0272044e-01
   6.0273867e-01   6.9966487e-01
   6.0312332e-01   6.9856681e-01
   6.0350796e-01   6.8970514e-01
   6.0389261e-01   6.8698969e-01
   6.0427725e-01   6.8500855e-01
   6.0466190e-01   6.8093810e-01
   6.0504654e-01   6.7937070e-01
   6.0543119e-01   6.7391155e-01
   6.0581583e-01   6.6913234e-01
   6.0620048e-01   6.6857240e-01
   6.0658512e-01   6.7248756e-01
   6.0696977e-01   6.7616250e-01
   6.0735441e-01   6.7215043e-01
   6.0773906e-01   6.6690635e-01
   6.0812370e-01   6.7109310e-01
   6.0850835e-01   6.8687702e-01
   6.0889299e-01   6.9160767e-01
   6.0927764e-01   6.8852650e-01
   6.0966228e-01   6.9333517e-01
   6.1004693e-01   6.9686073e-01
   6.1043157e-01   6.9609016e-01
   6.1081622e-01   6.9127438e-01
   6.1120086e-01   6.8563030e-01
   6.1158551e-01   6.8479193e-01
   6.1197015e-01   6.8931489e-01
   6.1235480e-01   6.9255538e-01
   6.1273944e-01   6.8490837e-01
   6.1312409e-01   6.9081849e-01
   6.1350873e-01   6.9142841e-01
   6.1389338e-01   6.8498860e-01
   6.1427802e-01   6.9009530e-01
   6.1466267e-01   6.8870619e-01
   6.1504731e-01   6.9409151e-01
   6.1543196e-01   6.9810404e-01
   6.1581660e-01   7.0346297e-01
   6.1620125e-01   7.0445568e-01
   6.1658589e-01   7.0551245e-01
   6.1697054e-01   7.0566337e-01
   6.1735518e-01   6.9982325e-01
   6.1773983e-01   6.9934633e-01
   6.1812447e-01   6.8968111e-01
   6.1850912e-01   6.8663984e-01
   6.1889376e-01   6.8279876e-01
   6.1927841e-01   6.8906022e-01
   6.1966305e-01   6.8236861e-01
   6.2004770e-01   6.7514585e-01
   6.2043234e-01   6.7152239e-01
   6.2081699e-01   6.7798873e-01
   6.2120163e-01   6.9252765e-01
   6.2158628e-01   6.8975924e-01
   6.2197092e-01   6.8317415e-01
   6.2235557e-01   6.8330436e-01
   6.2274021e-01   6.9037557e-01
   6.2312486e-01   6.8865154e-01
   6.2350950e-01   6.8298519e-01
   6.2389415e-01   6.9345077e-01
   6.2427879e-01   6.9327832e-01
   6.2466344e-01   6.8446748e-01
   6.2504808e-01   6.7897734e-01
   6.2543273e-01   6.8419212e-01
   6.2581737e-01   6.8051944e-01
   6.2620202e-01   6.7121143e-01
   6.2658666e-01   6.7186491e-01
   6.2697131e-01   6.5643336e-01
   6.2735595e-01   6.4632962e-01
   6.2774060e-01   6.4935229e-01
   6.2812524e-01   6.4796280e-01
   6.2850989e-01   6.4156735e-01
   6.2889453e-01   6.4130392e-01
   6.2927918e-01   6.4576125e-01
   6.2966382e-01   6.4165832e-01
   6.3004847e-01   6.4768685e-01
   6.3043311e-01   6.5843476e-01
   6.3081776e-01   6.5804002e-01
   6.3120240e-01   6.5960813e-01
   6.3158705e-01   6.5290280e-01
   6.3197169e-01   6.5499355e-01
   6.3235634e-01   6.5128883e-01
   6.3274098e-01   6.5151100e-01
   6.3312563e-01   6.5424997e-01
   6.3351027e-01   6.5795068e-01
   6.3389491e-01   6.5421806e-01
   6.3427956e-01   6.5674110e-01
   6.3466420e-01   6.5752041e-01
   6.3504885e-01   6.6046786e-01
   6.3543349e-01   6.5470872e-01
   6.3581814e-01   6.5997479e-01
   6.3620278e-01   6.6276977e-01
   6.3658743e-01   6.6549591e-01
   6.3697207e-01   6.6139544e-01
   6.3735672e-01   6.5071720e-01
   6.3774136e-01   6.4973317e-01
   6.3812601e-01   6.4704436e-01
   6.3851065e-01   6.4820584e-01
   6.3889530e-01   6.4206837e-01
   6.3927994e-01   6.4214686e-01
   6.3966459e-01   6.4492292e-01
   6.4004923e-01   6.4783871e-01
   6.4043388e-01   6.4672887e-01
   6.4081852e-01   6.5263085e-01
   6.4120317e-01   6.3858162e-01
   6.4158781e-01   6.2984079e-01
   6.4197246e-01   6.3109345e-01
   6.4235710e-01   6.3144238e-01
   6.4274175e-01   6.3491217e-01
   6.4312639e-01   6.3374439e-01
   6.4351104e-01   6.4328177e-01
   6.4389568e-01   6.4370598e-01
   6.4428033e-01   6.4038990e-01
   6.4466497e-01   6.3372381e-01
   6.4504962e-01   6.4048616e-01
   6.4543426e-01   6.4029493e-01
   6.4581891e-01   6.4443661e-01
   6.4620355e-01   6.4367460e-01
   6.4658820e-01   6.4745827e-01
   6.4697284e-01   6.4889183e-01
   6.4735749e-01   6.5579851e-01
   6.4774213e-01   6.5618326e-01
   6.4812678e-01   6.4774504e-01
   6.4851142e-01   6.6028396e-01
   6.4889607e-01   6.6254964e-01
   6.4928071e-01   6.7460732e-01
   6.4966536e-01   6.8033675e-01
   6.5005000e-01   6.8025962e-01
   6.5043465e-01   6.7175208e-01
   6.5081929e-01   6.6924914e-01
   6.5120394e-01   6.7326135e-01
   6.5158858e-01   6.6263165e-01
   6.5197323e-01   6.5709817e-01
   6.5235787e-01   6.5747353e-01
   6.5274252e-01   6.5738387e-01
   6.5312716e-01   6.6088727e-01
   6.5351181e-01   6.6477444e-01
   6.5389645e-01   6.6813957e-01
   6.5428110e-01   6.7353160e-01
   6.5466574e-01   6.7462688e-01
   6.5505039e-01   6.7472493e-01
   6.5543503e-01   6.7522911e-01
   6.5581968e-01   6.7286921e-01
   6.5620432e-01   6.6945199e-01
   6.5658897e-01   6.7783745e-01
   6.5697361e-01   6.7255793e-01
   6.5735826e-01   6.7473950e-01
   6.5774290e-01   6.7896149e-01
   6.5812755e-01   6.7282479e-01
   6.5851219e-01   6.7929862e-01
   6.5889684e-01   6.8094258e-01
   6.5928148e-01   6.7787079e-01
   6.5966613e-01   6.8326173e-01
   6.6005077e-01   6.8561920e-01
   6.6043542e-01   6.9160307e-01
   6.6082006e-01   6.8779602e-01
   6.6120471e-01   6.9066017e-01
   6.6158935e-01   6.8301839e-01
   6.6197400e-01   6.8281539e-01
   6.6235864e-01   6.8623565e-01
   6.6274329e-01   6.7387504e-01
   6.6312793e-01   6.7709432e-01
   6.6351258e-01   6.8160290e-01
   6.6389722e-01   6.8004455e-01
   6.6428187e-01   6.7104451e-01
   6.6466651e-01   6.7925938e-01
   6.6505116e-01   6.7733120e-01
   6.6543580e-01   6.6672784e-01
   6.6582045e-01   6.7142582e-01
   6.6620509e-01   6.7281098e-01
   6.6658974e-01   6.7491956e-01
   6.6697438e-01   6.7435761e-01
   6.6735903e-01   6.7388939e-01
   6.6774367e-01   6.7209826e-01
   6.6812832e-01   6.7290378e-01
   6.6851296e-01   6.8577407e-01
   6.6889761e-01   6.9680142e-01
   6.6928225e-01   7.0487710e-01
   6.6966690e-01   7.0467908e-01
   6.7005154e-01   7.0855067e-01
   6.7043619e-01   7.1010833e-01
   6.7082083e-01   7.0955256e-01
   6.7120548e-01   7.0573504e-01
   6.7159012e-01   7.0383266e-01
   6.7197477e-01   6.9947848e-01
   6.7235941e-01   7.0824823e-01
   6.7274406e-01   7.0651017e-01
   6.7312870e-01   6.9812463e-01
   6.7351335e-01   6.9593384e-01
   6.7389799e-01   6.9775611e-01
   6.7428264e-01   6.9821602e-01
   6.7466728e-01   6.9715285e-01
   6.7505193e-01   7.0053993e-01
   6.7543657e-01   7.0458299e-01
   6.7582122e-01   7.0045670e-01
   6.7620586e-01   6.9709341e-01
   6.7659051e-01   7.0157143e-01
   6.7697515e-01   6.9810054e-01
   6.7735980e-01   7.0933973e-01
   6.7774444e-01   7.1314035e-01
   6.7812909e-01   7.2106436e-01
   6.7851373e-01   7.1600740e-01
   6.7889838e-01   7.1260827e-01
   6.7928302e-01   7.1563284e-01
   6.7966767e-01   7.0673755e-01
   6.8005231e-01   7.0673982e-01
   6.8043696e-01   7.0737809e-01
   6.8082160e-01   7.0543215e-01
   6.8120625e-01   7.1520777e-01
   6.8159089e-01   7.1393857e-01
   6.8197554e-01   7.2960229e-01
   6.8236018e-01   7.1962602e-01
   6.8274483e-01   7.1723201e-01
   6.8312947e-01   7.1429415e-01
   6.8351412e-01   7.0653915e-01
   6.8389876e-01   6.9710124e-01
   6.8428341e-01   7.1175138e-01
   6.8466805e-01   7.2209214e-01
   6.8505270e-01   7.1962551e-01
   6.8543734e-01   7.3269239e-01
   6.8582199e-01   7.3191212e-01
   6.8620663e-01   7.2736854e-01
   6.8659128e-01   7.3196984e-01
   6.8697592e-01   7.4081316e-01
   6.8736057e-01   7.4516271e-01
   6.8774521e-01   7.3627875e-01
   6.8812986e-01   7.2799517e-01
   6.8851450e-01   7.2763535e-01
   6.8889915e-01   7.3169742e-01
   6.8928379e-01   7.3430539e-01
   6.8966844e-01   7.4074216e-01
   6.9005308e-01   7.4117281e-01
   6.9043773e-01   7.4818226e-01
   6.9082237e-01   7.4964868e-01
   6.9120702e-01   7.4863423e-01
   6.9159166e-01   7.4433485e-01
   6.9197631e-01   7.3770787e-01
   6.9236095e-01   7.5294994e-01
   6.9274560e-01   7.4891740e-01
   6.9313024e-01   7.5628780e-01
   6.9351489e-01   7.5323351e-01
   6.9389953e-01   7.5574481e-01
   6.9428418e-01   7.6913768e-01
   6.9466882e-01   7.7251124e-01
   6.9505347e-01   7.8251785e-01
   6.9543811e-01   7.8046980e-01
   6.9582276e-01   7.7698080e-01
   6.9620740e-01   7.7684164e-01
   6.9659205e-01   7.8289910e-01
   6.9697669e-01   7.9301856e-01
   6.9736134e-01   8.0743488e-01
   6.9774598e-01   8.0733670e-01
   6.9813063e-01   8.0292425e-01
   6.9851527e-01   8.0406256e-01
   6.9889992e-01   8.0868703e-01
   6.9928456e-01   8.1000617e-01
   6.9966921e-01   8.0947693e-01
   7.0005385e-01   8.1058146e-01
   7.0043850e-01   8.1694598e-01
   7.0082314e-01   8.2643290e-01
   7.0120779e-01   8.1719091e-01
   7.0159243e-01   8.2283654e-01
   7.0197708e-01   8.2051902e-01
   7.0236172e-01   8.2416584e-01
   7.0274637e-01   8.2518391e-01
   7.0313101e-01   8.3556946e-01
   7.0351566e-01   8.4048802e-01
   7.0390030e-01   8.4584741e-01
   7.0428494e-01   8.5131733e-01
   7.0466959e-01   8.5744869e-01
   7.0505423e-01   8.6441776e-01
   7.0543888e-01   8.6535231e-01
   7.0582352e-01   8.6668231e-01
   7.0620817e-01   8.7084668e-01
   7.0659281e-01   8.7251621e-01
   7.0697746e-01   8.7658345e-01
   7.0736210e-01   8.7544388e-01
   7.0774675e-01   8.8286712e-01
   7.0813139e-01   8.8705780e-01
   7.0851604e-01   8.9710298e-01
   7.0890068e-01   9.0917019e-01
   7.0928533e-01   9.1424256e-01
   7.0966997e-01   9.1575069e-01
   7.1005462e-01   9.1639304e-01
   7.1043926e-01   9.2409892e-01
   7.1082391e-01   9.1006612e-01
   7.1120855e-01   9.0296206e-01
   7.1159320e-01   9.0823532e-01
   7.1197784e-01   9.1142084e-01
   7.1236249e-01   9.1520155e-01
   7.1274713e-01   9.1633560e-01
   7.1313178e-01   9.1564394e-01
   7.1351642e-01   9.2843302e-01
   7.1390107e-01   9.2396033e-01
   7.1428571e-01   9.1686852e-01
   7.1467036e-01   9.1671691e-01
   7.1505500e-01   9.2064662e-01
   7.1543965e-01   9.1728390e-01
   7.1582429e-01   9.1537902e-01
   7.1620894e-01   9.1812636e-01
   7.1659358e-01   9.1525701e-01
   7.1697823e-01   9.0856973e-01
   7.1736287e-01   9.0646260e-01
   7.1774752e-01   9.0095532e-01
   7.1813216e-01   8.9787823e-01
   7.1851681e-01   8.9551864e-01
   7.1890145e-01   8.9492646e-01
   7.1928610e-01   8.9267085e-01
   7.1967074e-01   8.8789695e-01
   7.2005539e-01   8.8623092e-01
   7.2044003e-01   8.9138362e-01
   7.2082468e-01   8.8815620e-01
   7.2120932e-01   8.9740375e-01
   7.2159397e-01   9.0193764e-01
   7.2197861e-01   9.1042378e-01
   7.2236326e-01   9.0236886e-01
   7.2274790e-01   8.9954015e-01
   7.2313255e-01   8.9738676e-01
   7.2351719e-01   9.0215408e-01
   7.2390184e-01   8.9679914e-01
   7.2428648e-01   8.8525836e-01
   7.2467113e-01   8.8866716e-01
   7.2505577e-01   8.7422750e-01
   7.2544042e-01   8.6873309e-01
   7.2582506e-01   8.6658817e-01
   7.2620971e-01   8.6454485e-01
   7.2659435e-01   8.7649823e-01
   7.2697900e-01   8.8534389e-01
   7.2736364e-01   8.8248215e-01
   7.2774829e-01   8.8236736e-01
   7.2813293e-01   8.8370366e-01
   7.2851758e-01   8.8271584e-01
   7.2890222e-01   8.8021233e-01
   7.2928687e-01   8.7403285e-01
   7.2967151e-01   8.6112395e-01
   7.3005616e-01   8.6370050e-01
   7.3044080e-01   8.7509764e-01
   7.3082545e-01   8.7428130e-01
   7.3121009e-01   8.6907566e-01
   7.3159474e-01   8.6845175e-01
   7.3197938e-01   8.6493051e-01
   7.3236403e-01   8.5965175e-01
   7.3274867e-01   8.6691955e-01
   7.3313332e-01   8.6284238e-01
   7.3351796e-01   8.6588790e-01
   7.3390261e-01   8.7357619e-01
   7.3428725e-01   8.7822687e-01
   7.3467190e-01   8.8547474e-01
   7.3505654e-01   8.8232957e-01
   7.3544119e-01   8.8756781e-01
   7.3582583e-01   8.7677664e-01
   7.3621048e-01   8.6867027e-01
   7.3659512e-01   8.6950700e-01
   7.3697977e-01   8.7119064e-01
   7.3736441e-01   8.7841595e-01
   7.3774906e-01   8.8093863e-01
   7.3813370e-01   8.8822813e-01
   7.3851835e-01   8.9269600e-01
   7.3890299e-01   8.9062803e-01
   7.3928764e-01   8.8904947e-01
   7.3967228e-01   8.8185546e-01
   7.4005693e-01   8.7681597e-01
   7.4044157e-01   8.7351477e-01
   7.4082622e-01   8.7422624e-01
   7.4121086e-01   8.7719187e-01
   7.4159551e-01   8.9594741e-01
   7.4198015e-01   9.0000514e-01
   7.4236480e-01   8.9365491e-01
   7.4274944e-01   8.8382354e-01
   7.4313409e-01   8.8408625e-01
   7.4351873e-01   8.7853854e-01
   7.4390338e-01   8.9081261e-01
   7.4428802e-01   8.9582754e-01
   7.4467267e-01   8.9876391e-01
   7.4505731e-01   8.8553004e-01
   7.4544196e-01   8.8934386e-01
   7.4582660e-01   8.9283160e-01
   7.4621125e-01   9.0646837e-01
   7.4659589e-01   9.1003005e-01
   7.4698054e-01   9.1706972e-01
   7.4736518e-01   9.2205167e-01
   7.4774983e-01   9.2675226e-01
   7.4813447e-01   9.3124552e-01
   7.4851912e-01   9.3038841e-01
   7.4890376e-01   9.3022676e-01
   7.4928841e-01   9.2247223e-01
   7.4967305e-01   9.1984433e-01
   7.5005770e-01   9.2561349e-01
   7.5044234e-01   9.3243632e-01
   7.5082699e-01   9.3952720e-01
   7.5121163e-01   9.3692718e-01
   7.5159628e-01   9.3107721e-01
   7.5198092e-01   9.3778787e-01
   7.5236557e-01   9.3758092e-01
   7.5275021e-01   9.3460439e-01
   7.5313486e-01   9.3086504e-01
   7.5351950e-01   9.2386523e-01
   7.5390415e-01   9.2869259e-01
   7.5428879e-01   9.2714972e-01
   7.5467344e-01   9.3032284e-01
   7.5505808e-01   9.3011435e-01
   7.5544273e-01   9.2733405e-01
   7.5582737e-01   9.3131400e-01
   7.5621202e-01   9.2449499e-01
   7.5659666e-01   9.1562963e-01
   7.5698131e-01   9.1974416e-01
   7.5736595e-01   9.2692892e-01
   7.5775060e-01   9.2407245e-01
   7.5813524e-01   9.2629062e-01
   7.5851989e-01   9.1363348e-01
   7.5890453e-01   9.0457570e-01
   7.5928918e-01   8.9639197e-01
   7.5967382e-01   8.9939907e-01
   7.6005847e-01   9.1121221e-01
   7.6044311e-01   9.0669216e-01
   7.6082776e-01   9.1073223e-01
   7.6121240e-01   9.1348524e-01
   7.6159705e-01   9.2446978e-01
   7.6198169e-01   9.2679931e-01
   7.6236634e-01   9.3273713e-01
   7.6275098e-01   9.2459133e-01
   7.6313563e-01   9.1785966e-01
   7.6352027e-01   9.2162766e-01
   7.6390492e-01   9.2475739e-01
   7.6428956e-01   9.1973960e-01
   7.6467421e-01   9.2610624e-01
   7.6505885e-01   9.2819762e-01
   7.6544350e-01   9.2691393e-01
   7.6582814e-01   9.1638713e-01
   7.6621279e-01   9.1378104e-01
   7.6659743e-01   9.1027690e-01
   7.6698208e-01   9.1010600e-01
   7.6736672e-01   9.0573962e-01
   7.6775137e-01   9.0711330e-01
   7.6813601e-01   9.0412408e-01
   7.6852066e-01   9.0797260e-01
   7.6890530e-01   9.0253330e-01
   7.6928995e-01   8.9845100e-01
   7.6967459e-01   8.9712366e-01
   7.7005924e-01   8.9524375e-01
   7.7044388e-01   8.9874910e-01
   7.7082853e-01   9.0276541e-01
   7.7121317e-01   8.9530216e-01
   7.7159782e-01   8.9161056e-01
   7.7198246e-01   8.8442256e-01
   7.7236711e-01   8.8111102e-01
   7.7275175e-01   8.9295843e-01
   7.7313640e-01   9.0039817e-01
   7.7352104e-01   9.0231581e-01
   7.7390569e-01   8.9896484e-01
   7.7429033e-01   8.9817094e-01
   7.7467497e-01   8.8684079e-01
   7.7505962e-01   8.9265708e-01
   7.7544426e-01   8.8925353e-01
   7.7582891e-01   8.8333390e-01
   7.7621355e-01   8.8975675e-01
   7.7659820e-01   8.9586432e-01
   7.7698284e-01   9.0119578e-01
   7.7736749e-01   9.0334147e-01
   7.7775213e-01   9.0242183e-01
   7.7813678e-01   9.0615344e-01
   7.7852142e-01   8.9745298e-01
   7.7890607e-01   8.9791968e-01
   7.7929071e-01   9.0575453e-01
   7.7967536e-01   9.0089400e-01
   7.8006000e-01   8.9711820e-01
   7.8044465e-01   8.9090900e-01
   7.8082929e-01   8.8122796e-01
   7.8121394e-01   8.7248066e-01
   7.8159858e-01   8.7583361e-01
   7.8198323e-01   8.7988255e-01
   7.8236787e-01   8.7980575e-01
   7.8275252e-01   8.8508342e-01
   7.8313716e-01   8.8255362e-01
   7.8352181e-01   8.7744624e-01
   7.8390645e-01   8.7813114e-01
   7.8429110e-01   8.7382763e-01
   7.8467574e-01   8.8214876e-01
   7.8506039e-01   8.7481884e-01
   7.8544503e-01   8.7962927e-01
   7.8582968e-01   8.7631530e-01
   7.8621432e-01   8.8491355e-01
   7.8659897e-01   8.8951202e-01
   7.8698361e-01   8.8668359e-01
   7.8736826e-01   8.9047266e-01
   7.8775290e-01   8.9188837e-01
   7.8813755e-01   8.9424278e-01
   7.8852219e-01   8.9515319e-01
   7.8890684e-01   9.0351629e-01
   7.8929148e-01   8.9854881e-01
   7.8967613e-01   8.9561112e-01
   7.9006077e-01   9.0606369e-01
   7.9044542e-01   8.9679507e-01
   7.9083006e-01   8.9709432e-01
   7.9121471e-01   8.9630633e-01
   7.9159935e-01   8.9151248e-01
   7.9198400e-01   8.9606065e-01
   7.9236864e-01   9.0142010e-01
   7.9275329e-01   8.9409115e-01
   7.9313793e-01   8.9728294e-01
   7.9352258e-01   8.9770723e-01
   7.9390722e-01   8.9527619e-01
   7.9429187e-01   9.0713898e-01
   7.9467651e-01   8.9975550e-01
   7.9506116e-01   8.9013302e-01
   7.9544580e-01   8.8009796e-01
   7.9583045e-01   8.7176864e-01
   7.9621509e-01   8.8205267e-01
   7.9659974e-01   8.7871298e-01
   7.9698438e-01   8.7608872e-01
   7.9736903e-01   8.8287675e-01
   7.9775367e-01   8.7664564e-01
   7.9813832e-01   8.7792444e-01
   7.9852296e-01   8.8137691e-01
   7.9890761e-01   8.8784284e-01
   7.9929225e-01   8.9662680e-01
   7.9967690e-01   8.9140552e-01
   8.0006154e-01   8.9199367e-01
   8.0044619e-01   9.0244269e-01
   8.0083083e-01   9.0125372e-01
   8.0121548e-01   8.9653639e-01
   8.0160012e-01   8.8865463e-01
   8.0198477e-01   8.9041192e-01
   8.0236941e-01   8.9591054e-01
   8.0275406e-01   8.8834837e-01
   8.0313870e-01   8.8729907e-01
   8.0352335e-01   8.7586718e-01
   8.0390799e-01   8.8729464e-01
   8.0429264e-01   8.8520646e-01
   8.0467728e-01   8.8454953e-01
   8.0506193e-01   8.8809068e-01
   8.0544657e-01   8.8289103e-01
   8.0583122e-01   8.8748688e-01
   8.0621586e-01   9.0212293e-01
   8.0660051e-01   8.9905350e-01
   8.0698515e-01   9.0284769e-01
   8.0736980e-01   9.0294233e-01
   8.0775444e-01   9.0287962e-01
   8.0813909e-01   9.0371330e-01
   8.0852373e-01   9.0245918e-01
   8.0890838e-01   9.0374947e-01
   8.0929302e-01   8.9510603e-01
   8.0967767e-01   8.9215887e-01
   8.1006231e-01   8.8309562e-01
   8.1044696e-01   8.7978120e-01
   8.1083160e-01   8.9845687e-01
   8.1121625e-01   8.8747122e-01
   8.1160089e-01   8.9364993e-01
   8.1198554e-01   8.8763566e-01
   8.1237018e-01   8.8342174e-01
   8.1275483e-01   8.7480860e-01
   8.1313947e-01   8.7933317e-01
   8.1352412e-01   8.7895041e-01
   8.1390876e-01   8.7817291e-01
   8.1429341e-01   8.8543917e-01
   8.1467805e-01   8.9363442e-01
   8.1506270e-01   8.9060128e-01
   8.1544734e-01   8.9927956e-01
   8.1583199e-01   9.0538753e-01
   8.1621663e-01   9.1324002e-01
   8.1660128e-01   9.0659876e-01
   8.1698592e-01   9.0655056e-01
   8.1737057e-01   9.1153582e-01
   8.1775521e-01   9.1085208e-01
   8.1813986e-01   9.0915507e-01
   8.1852450e-01   9.1516197e-01
   8.1890915e-01   9.1199679e-01
   8.1929379e-01   9.1913758e-01
   8.1967844e-01   9.1891178e-01
   8.2006308e-01   9.1402588e-01
   8.2044773e-01   9.1502525e-01
   8.2083237e-01   9.0629801e-01
   8.2121702e-01   9.1017842e-01
   8.2160166e-01   9.2056971e-01
   8.2198631e-01   9.2411471e-01
   8.2237095e-01   9.3269765e-01
   8.2275560e-01   9.3486336e-01
   8.2314024e-01   9.3729034e-01
   8.2352489e-01   9.4406650e-01
   8.2390953e-01   9.4408226e-01
   8.2429418e-01   9.3599450e-01
   8.2467882e-01   9.3523827e-01
   8.2506347e-01   9.3464941e-01
   8.2544811e-01   9.3657311e-01
   8.2583276e-01   9.4067472e-01
   8.2621740e-01   9.3773364e-01
   8.2660205e-01   9.4308732e-01
   8.2698669e-01   9.4197955e-01
   8.2737134e-01   9.3901242e-01
   8.2775598e-01   9.3327662e-01
   8.2814063e-01   9.2754061e-01
   8.2852527e-01   9.3255091e-01
   8.2890992e-01   9.3057396e-01
   8.2929456e-01   9.3031740e-01
   8.2967921e-01   9.2945507e-01
   8.3006385e-01   9.2932468e-01
   8.3044850e-01   9.3008448e-01
   8.3083314e-01   9.2823543e-01
   8.3121779e-01   9.3414626e-01
   8.3160243e-01   9.3343243e-01
   8.3198708e-01   9.3216745e-01
   8.3237172e-01   9.2708164e-01
   8.3275637e-01   9.3398610e-01
   8.3314101e-01   9.3631646e-01
   8.3352566e-01   9.4388858e-01
   8.3391030e-01   9.3275791e-01
   8.3429495e-01   9.3283835e-01
   8.3467959e-01   9.4952580e-01
   8.3506424e-01   9.4621590e-01
   8.3544888e-01   9.5138510e-01
   8.3583353e-01   9.5052881e-01
   8.3621817e-01   9.5283293e-01
   8.3660282e-01   9.4196160e-01
   8.3698746e-01   9.4395366e-01
   8.3737211e-01   9.4191248e-01
   8.3775675e-01   9.3090863e-01
   8.3814140e-01   9.2864828e-01
   8.3852604e-01   9.2763355e-01
   8.3891069e-01   9.3216306e-01
   8.3929533e-01   9.3103754e-01
   8.3967998e-01   9.3103541e-01
   8.4006462e-01   9.3460318e-01
   8.4044927e-01   9.4080204e-01
   8.4083391e-01   9.2805685e-01
   8.4121856e-01   9.3110810e-01
   8.4160320e-01   9.2945302e-01
   8.4198785e-01   9.3702381e-01
   8.4237249e-01   9.4211319e-01
   8.4275714e-01   9.4273321e-01
   8.4314178e-01   9.3008474e-01
   8.4352643e-01   9.3485342e-01
   8.4391107e-01   9.3455967e-01
   8.4429572e-01   9.3059460e-01
   8.4468036e-01   9.3402582e-01
   8.4506501e-01   9.3123210e-01
   8.4544965e-01   9.3278901e-01
   8.4583429e-01   9.3704716e-01
   8.4621894e-01   9.3035185e-01
   8.4660358e-01   9.3046303e-01
   8.4698823e-01   9.2824359e-01
   8.4737287e-01   9.2400345e-01
   8.4775752e-01   9.3244348e-01
   8.4814216e-01   9.3165355e-01
   8.4852681e-01   9.3509924e-01
   8.4891145e-01   9.4053618e-01
   8.4929610e-01   9.3231546e-01
   8.4968074e-01   9.2511558e-01
   8.5006539e-01   9.3377795e-01
   8.5045003e-01   9.3510965e-01
   8.5083468e-01   9.3101830e-01
   8.5121932e-01   9.3067610e-01
   8.5160397e-01   9.3151417e-01
   8.5198861e-01   9.2632206e-01
   8.5237326e-01   9.2300549e-01
   8.5275790e-01   9.2543184e-01
   8.5314255e-01   9.2919124e-01
   8.5352719e-01   9.2207161e-01
   8.5391184e-01   9.1767367e-01
   8.5429648e-01   9.1502015e-01
   8.5468113e-01   9.2112512e-01
   8.5506577e-01   9.1354224e-01
   8.5545042e-01   9.0213979e-01
   8.5583506e-01   9.0976186e-01
   8.5621971e-01   9.0573637e-01
   8.5660435e-01   9.0007205e-01
   8.5698900e-01   9.0451047e-01
   8.5737364e-01   9.0163999e-01
   8.5775829e-01   9.0289718e-01
   8.5814293e-01   9.0593702e-01
   8.5852758e-01   9.1489749e-01
   8.5891222e-01   9.1378120e-01
   8.5929687e-01   9.1389499e-01
   8.5968151e-01   9.1106064e-01
   8.6006616e-01   9.1847124e-01
   8.6045080e-01   9.2768520e-01
   8.6083545e-01   9.2558966e-01
   8.6122009e-01   9.1977792e-01
   8.6160474e-01   9.1767357e-01
   8.6198938e-01   9.2415898e-01
   8.6237403e-01   9.1904191e-01
   8.6275867e-01   9.0909170e-01
   8.6314332e-01   9.0505164e-01
   8.6352796e-01   9.0599869e-01
   8.6391261e-01   9.0146172e-01
   8.6429725e-01   9.0348281e-01
   8.6468190e-01   8.9128174e-01
   8.6506654e-01   9.0007816e-01
   8.6545119e-01   8.8968826e-01
   8.6583583e-01   8.8919923e-01
   8.6622048e-01   8.9514434e-01
   8.6660512e-01   8.8866514e-01
   8.6698977e-01   8.8913940e-01
   8.6737441e-01   8.9321544e-01
   8.6775906e-01   9.0064558e-01
   8.6814370e-01   9.0180040e-01
   8.6852835e-01   8.9968992e-01
   8.6891299e-01   8.9725856e-01
   8.6929764e-01   8.9807030e-01
   8.6968228e-01   9.0528889e-01
   8.7006693e-01   9.0740260e-01
   8.7045157e-01   9.0671488e-01
   8.7083622e-01   9.0999155e-01
   8.7122086e-01   9.1290390e-01
   8.7160551e-01   9.1826539e-01
   8.7199015e-01   9.1915525e-01
   8.7237480e-01   9.2574770e-01
   8.7275944e-01   9.3523434e-01
   8.7314409e-01   9.3844787e-01
   8.7352873e-01   9.3159580e-01
   8.7391338e-01   9.3600924e-01
   8.7429802e-01   9.3328745e-01
   8.7468267e-01   9.3632227e-01
   8.7506731e-01   9.3267693e-01
   8.7545196e-01   9.2846249e-01
   8.7583660e-01   9.3083210e-01
   8.7622125e-01   9.3165479e-01
   8.7660589e-01   9.3649409e-01
   8.7699054e-01   9.3872403e-01
   8.7737518e-01   9.2214100e-01
   8.7775983e-01   9.1072213e-01
   8.7814447e-01   9.0485627e-01
   8.7852912e-01   9.1068332e-01
   8.7891376e-01   9.0559189e-01
   8.7929841e-01   9.0934854e-01
   8.7968305e-01   9.0502723e-01
   8.8006770e-01   8.9887099e-01
   8.8045234e-01   9.0732670e-01
   8.8083699e-01   9.0623955e-01
   8.8122163e-01   9.0452656e-01
   8.8160628e-01   9.1742084e-01
   8.8199092e-01   9.2540310e-01
   8.8237557e-01   9.2407623e-01
   8.8276021e-01   9.2498550e-01
   8.8314486e-01   9.2790382e-01
   8.8352950e-01   9.1792432e-01
   8.8391415e-01   9.1334122e-01
   8.8429879e-01   9.0398196e-01
   8.8468344e-01   9.1433310e-01
   8.8506808e-01   9.2733078e-01
   8.8545273e-01   9.2448118e-01
   8.8583737e-01   9.1945669e-01
   8.8622202e-01   9.1582543e-01
   8.8660666e-01   9.1567803e-01
   8.8699131e-01   9.1255161e-01
   8.8737595e-01   9.2048624e-01
   8.8776060e-01   9.3079718e-01
   8.8814524e-01   9.2531555e-01
   8.8852989e-01   9.3463010e-01
   8.8891453e-01   9.1861294e-01
   8.8929918e-01   9.2304156e-01
   8.8968382e-01   9.1846245e-01
   8.9006847e-01   9.2307334e-01
   8.9045311e-01   9.2597948e-01
   8.9083776e-01   9.3986361e-01
   8.9122240e-01   9.4415561e-01
   8.9160705e-01   9.5253734e-01
   8.9199169e-01   9.4991655e-01
   8.9237634e-01   9.4308095e-01
   8.9276098e-01   9.4538949e-01
   8.9314563e-01   9.4032256e-01
   8.9353027e-01   9.5446323e-01
   8.9391492e-01   9.6030551e-01
   8.9429956e-01   9.6241750e-01
   8.9468421e-01   9.5207144e-01
   8.9506885e-01   9.5745778e-01
   8.9545350e-01   9.5008598e-01
   8.9583814e-01   9.4654297e-01
   8.9622279e-01   9.3767006e-01
   8.9660743e-01   9.4561321e-01
   8.9699208e-01   9.5098896e-01
   8.9737672e-01   9.4936174e-01
   8.9776137e-01   9.5714507e-01
   8.9814601e-01   9.5113637e-01
   8.9853066e-01   9.4923334e-01
   8.9891530e-01   9.5603175e-01
   8.9929995e-01   9.5902541e-01
   8.9968459e-01   9.4787343e-01
   9.0006924e-01   9.4605806e-01
   9.0045388e-01   9.4547274e-01
   9.0083853e-01   9.4526204e-01
   9.0122317e-01   9.4143121e-01
   9.0160782e-01   9.4378355e-01
   9.0199246e-01   9.3503895e-01
   9.0237711e-01   9.3150188e-01
   9.0276175e-01   9.3346534e-01
   9.0314640e-01   9.3468840e-01
   9.0353104e-01   9.3087519e-01
   9.0391569e-01   9.3407720e-01
   9.0430033e-01   9.3433062e-01
   9.0468498e-01   9.3762275e-01
   9.0506962e-01   9.3990741e-01
   9.0545427e-01   9.4850015e-01
   9.0583891e-01   9.4860138e-01
   9.0622356e-01   9.3767442e-01
   9.0660820e-01   9.2974153e-01
   9.0699285e-01   9.2912284e-01
   9.0737749e-01   9.2383001e-01
   9.0776214e-01   9.2168920e-01
   9.0814678e-01   9.2780033e-01
   9.0853143e-01   9.3381361e-01
   9.0891607e-01   9.3579129e-01
   9.0930072e-01   9.3783024e-01
   9.0968536e-01   9.3980408e-01
   9.1007001e-01   9.4652777e-01
   9.1045465e-01   9.4059075e-01
   9.1083930e-01   9.3726151e-01
   9.1122394e-01   9.3976901e-01
   9.1160859e-01   9.3684007e-01
   9.1199323e-01   9.3042908e-01
   9.1237788e-01   9.3176623e-01
   9.1276252e-01   9.2227985e-01
   9.1314717e-01   9.2875355e-01
   9.1353181e-01   9.2981993e-01
   9.1391646e-01   9.2950400e-01
   9.1430110e-01   9.2471282e-01
   9.1468575e-01   9.1473884e-01
   9.1507039e-01   9.0215828e-01
   9.1545504e-01   8.9996935e-01
   9.1583968e-01   9.0541817e-01
   9.1622432e-01   8.9534053e-01
   9.1660897e-01   8.9485209e-01
   9.1699361e-01   8.9237803e-01
   9.1737826e-01   8.8873520e-01
   9.1776290e-01   8.9416572e-01
   9.1814755e-01   8.8741700e-01
   9.1853219e-01   8.7959178e-01
   9.1891684e-01   8.9192190e-01
   9.1930148e-01   8.8178227e-01
   9.1968613e-01   8.8271869e-01
   9.2007077e-01   8.8747397e-01
   9.2045542e-01   8.9554535e-01
   9.2084006e-01   9.0282808e-01
   9.2122471e-01   9.0135796e-01
   9.2160935e-01   9.0139765e-01
   9.2199400e-01   9.0371486e-01
   9.2237864e-01   9.1113889e-01
   9.2276329e-01   8.9780902e-01
   9.2314793e-01   8.9356768e-01
   9.2353258e-01   9.0449749e-01
   9.2391722e-01   9.0816275e-01
   9.2430187e-01   9.0642574e-01
   9.2468651e-01   9.1365039e-01
   9.2507116e-01   9.1513552e-01
   9.2545580e-01   9.1995011e-01
   9.2584045e-01   9.1287406e-01
   9.2622509e-01   9.0781128e-01
   9.2660974e-01   9.1441821e-01
   9.2699438e-01   9.2137889e-01
   9.2737903e-01   9.2103200e-01
   9.2776367e-01   9.1866184e-01
   9.2814832e-01   9.0932545e-01
   9.2853296e-01   9.1053274e-01
   9.2891761e-01   9.0885726e-01
   9.2930225e-01   9.0918689e-01
   9.2968690e-01   8.9238506e-01
   9.3007154e-01   9.0093222e-01
   9.3045619e-01   9.0142801e-01
   9.3084083e-01   8.9179684e-01
   9.3122548e-01   8.9881917e-01
   9.3161012e-01   8.9889473e-01
   9.3199477e-01   9.0091613e-01
   9.3237941e-01   8.9337082e-01
   9.3276406e-01   8.8690693e-01
   9.3314870e-01   8.9652238e-01
   9.3353335e-01   8.9462015e-01
   9.3391799e-01   8.9103682e-01
   9.3430264e-01   8.8335320e-01
   9.3468728e-01   8.8158502e-01
   9.3507193e-01   8.7712896e-01
   9.3545657e-01   8.7697384e-01
   9.3584122e-01   8.8270979e-01
   9.3622586e-01   8.7793404e-01
   9.3661051e-01   8.7192635e-01
   9.3699515e-01   8.7022976e-01
   9.3737980e-01   8.6792935e-01
   9.3776444e-01   8.7637993e-01
   9.3814909e-01   8.7366128e-01
   9.3853373e-01   8.7123769e-01
   9.3891838e-01   8.6933346e-01
   9.3930302e-01   8.7147684e-01
   9.3968767e-01   8.6680540e-01
   9.4007231e-01   8.5532340e-01
   9.4045696e-01   8.5613429e-01
   9.4084160e-01   8.5649438e-01
   9.4122625e-01   8.6304091e-01
   9.4161089e-01   8.6102245e-01
   9.4199554e-01   8.5801023e-01
   9.4238018e-01   8.5053372e-01
   9.4276483e-01   8.5630603e-01
   9.4314947e-01   8.6192611e-01
   9.4353412e-01   8.6552354e-01
   9.4391876e-01   8.7157958e-01
   9.4430341e-01   8.6570632e-01
   9.4468805e-01   8.7240181e-01
   9.4507270e-01   8.7657013e-01
   9.4545734e-01   8.7431356e-01
   9.4584199e-01   8.6977028e-01
   9.4622663e-01   8.6976707e-01
   9.4661128e-01   8.6533853e-01
   9.4699592e-01   8.5947712e-01
   9.4738057e-01   8.6145685e-01
   9.4776521e-01   8.6609329e-01
   9.4814986e-01   8.6709510e-01
   9.4853450e-01   8.6987933e-01
   9.4891915e-01   8.7022910e-01
   9.4930379e-01   8.7219930e-01
   9.4968844e-01   8.7366576e-01
   9.5007308e-01   8.7475775e-01
   9.5045773e-01   8.6989782e-01
   9.5084237e-01   8.6683711e-01
   9.5122702e-01   8.6384191e-01
   9.5161166e-01   8.6409098e-01
   9.5199631e-01   8.6950501e-01
   9.5238095e-01   8.6911231e-01
   9.5276560e-01   8.6523994e-01
   9.5315024e-01   8.7406902e-01
   9.5353489e-01   8.7396160e-01
   9.5391953e-01   8.7255448e-01
   9.5430418e-01   8.7305009e-01
   9.5468882e-01   8.8157849e-01
   9.5507347e-01   8.8550955e-01
   9.5545811e-01   8.9804106e-01
   9.5584276e-01   8.9624149e-01
   9.5622740e-01   8.9448880e-01
   9.5661205e-01   9.0038062e-01
   9.5699669e-01   9.0037999e-01
   9.5738134e-01   8.9945368e-01
   9.5776598e-01   8.9143534e-01
   9.5815063e-01   8.9739974e-01
   9.5853527e-01   9.0526325e-01
   9.5891992e-01   9.0652361e-01
   9.5930456e-01   9.0416026e-01
   9.5968921e-01   9.1337157e-01
   9.6007385e-01   9.0819050e-01
   9.6045850e-01   9.1275859e-01
   9.6084314e-01   9.1295830e-01
   9.6122779e-01   9.0557738e-01
   9.6161243e-01   9.0255955e-01
   9.6199708e-01   9.0785535e-01
   9.6238172e-01   9.1104456e-01
   9.6276637e-01   9.1859406e-01
   9.6315101e-01   9.1816767e-01
   9.6353566e-01   9.2821020e-01
   9.6392030e-01   9.2462756e-01
   9.6430495e-01   9.2813000e-01
   9.6468959e-01   9.2993076e-01
   9.6507424e-01   9.3237935e-01
   9.6545888e-01   9.2545781e-01
   9.6584353e-01   9.2687075e-01
   9.6622817e-01   9.2551762e-01
   9.6661282e-01   9.2591031e-01
   9.6699746e-01   9.3345812e-01
   9.6738211e-01   9.3687257e-01
   9.6776675e-01   9.4032070e-01
   9.6815140e-01   9.2542839e-01
   9.6853604e-01   9.1560016e-01
   9.6892069e-01   9.2680276e-01
   9.6930533e-01   9.2952101e-01
   9.6968998e-01   9.2298044e-01
   9.7007462e-01   9.2734599e-01
   9.7045927e-01   9.2284184e-01
   9.7084391e-01   9.3035300e-01
   9.7122856e-01   9.2020171e-01
   9.7161320e-01   9.1481339e-01
   9.7199785e-01   9.1711123e-01
   9.7238249e-01   9.2246917e-01
   9.7276714e-01   9.2055040e-01
   9.7315178e-01   9.2336604e-01
   9.7353643e-01   9.2420636e-01
   9.7392107e-01   9.2282505e-01
   9.7430572e-01   9.2032169e-01
   9.7469036e-01   9.1583917e-01
   9.7507501e-01   9.1246672e-01
   9.7545965e-01   9.1751537e-01
   9.7584430e-01   9.1830097e-01
   9.7622894e-01   9.1301408e-01
   9.7661359e-01   9.1597058e-01
   9.7699823e-01   9.0993132e-01
   9.7738288e-01   9.0711724e-01
   9.7776752e-01   9.0975671e-01
   9.7815217e-01   9.0710081e-01
   9.7853681e-01   9.0367820e-01
   9.7892146e-01   9.0596261e-01
   9.7930610e-01   9.0707687e-01
   9.7969075e-01   9.0688182e-01
   9.8007539e-01   9.0392226e-01
   9.8046004e-01   9.1228869e-01
   9.8084468e-01   9.2316741e-01
   9.8122933e-01   9.3410880e-01
   9.8161397e-01   9.3293139e-01
   9.8199862e-01   9.3472339e-01
   9.8238326e-01   9.2424959e-01
   9.8276791e-01   9.2975078e-01
   9.8315255e-01   9.3582642e-01
   9.8353720e-01   9.3711465e-01
   9.8392184e-01   9.3754587e-01
   9.8430649e-01   9.3823134e-01
   9.8469113e-01   9.4155115e-01
   9.8507578e-01   9.4522770e-01
   9.8546042e-01   9.4569738e-01
   9.8584507e-01   9.4195443e-01
   9.8622971e-01   9.4700109e-01
   9.8661435e-01   9.4476088e-01
   9.8699900e-01   9.5156390e-01
   9.8738364e-01   9.5359262e-01
   9.8776829e-01   9.5022356e-01
   9.8815293e-01   9.4098341e-01
   9.8853758e-01   9.3432468e-01
   9.8892222e-01   9.3195004e-01
   9.8930687e-01   9.3118726e-01
   9.8969151e-01   9.3111350e-01
   9.9007616e-01   9.2410935e-01
   9.9046080e-01   9.1726681e-01
   9.9084545e-01   9.1477249e-01
   9.9123009e-01   9.1589580e-01
   9.9161474e-01   9.0650693e-01
   9.9199938e-01   9.0437495e-01
   9.9238403e-01   9.0269205e-01
   9.9276867e-01   8.9077117e-01
   9.9315332e-01   8.7693072e-01
   9.9353796e-01   8.7533268e-01
   9.9392261e-01   8.8032419e-01
   9.9430725e-01   8.7925971e-01
   9.9469190e-01   8.8350815e-01
   9.9507654e-01   8.8802744e-01
   9.9546119e-01   8.9577869e-01
   9.9584583e-01   8.9416826e-01
   9.9623048e-01   8.8862840e-01
   9.9661512e-01   8.9678516e-01
   9.9699977e-01   9.0500739e-01
   9.9738441e-01   9.0262046e-01
   9.9776906e-01   9.0538561e-01
   9.9815370e-01   9.0187618e-01
   9.9853835e-01   9.0904846e-01
   9.9892299e-01   9.0633981e-01
   9.9930764e-01   9.0911674e-01
   9.9969228e-01   9.1224442e-01
   1.0000769e+00   9.0566471e-01
   1.0004616e+00   9.0379420e-01
   1.0008462e+00   9.0315467e-01
   1.0012309e+00   9.0127472e-01
   1.0016155e+00   8.9432784e-01
   1.0020002e+00   8.8649208e-01
   1.0023848e+00   8.8133054e-01
   1.0027694e+00   8.8754805e-01
   1.0031541e+00   8.8635344e-01
   1.0035387e+00   8.8071781e-01
   1.0039234e+00   8.7340883e-01
   1.0043080e+00   8.7066139e-01
   1.0046927e+00   8.7492146e-01
   1.0050773e+00   8.7513761e-01
   1.0054620e+00   8.7382721e-01
   1.0058466e+00   8.7847580e-01
   1.0062312e+00   8.7444467e-01
   1.0066159e+00   8.7899671e-01
   1.0070005e+00   8.8395028e-01
   1.0073852e+00   8.8689783e-01
   1.0077698e+00   8.8196025e-01
   1.0081545e+00   8.7984193e-01
   1.0085391e+00   8.7853852e-01
   1.0089238e+00   8.7364088e-01
   1.0093084e+00   8.7801844e-01
   1.0096931e+00   8.6603118e-01
   1.0100777e+00   8.7679011e-01
   1.0104623e+00   8.7130222e-01
   1.0108470e+00   8.7899190e-01
   1.0112316e+00   8.8526077e-01
   1.0116163e+00   8.7791744e-01
   1.0120009e+00   8.7875265e-01
   1.0123856e+00   8.8264678e-01
   1.0127702e+00   8.7347582e-01
   1.0131549e+00   8.6720245e-01
   1.0135395e+00   8.6065246e-01
   1.0139241e+00   8.6033363e-01
   1.0143088e+00   8.6698688e-01
   1.0146934e+00   8.7200949e-01
   1.0150781e+00   8.6977392e-01
   1.0154627e+00   8.6533179e-01
   1.0158474e+00   8.6299275e-01
   1.0162320e+00   8.5575380e-01
   1.0166167e+00   8.5727313e-01
   1.0170013e+00   8.6190694e-01
   1.0173860e+00   8.6527584e-01
   1.0177706e+00   8.6646389e-01
   1.0181552e+00   8.6552378e-01
   1.0185399e+00   8.6389242e-01
   1.0189245e+00   8.6630209e-01
   1.0193092e+00   8.6334497e-01
   1.0196938e+00   8.5592051e-01
   1.0200785e+00   8.5021871e-01
   1.0204631e+00   8.5021039e-01
   1.0208478e+00   8.3452376e-01
   1.0212324e+00   8.4353660e-01
   1.0216170e+00   8.3587971e-01
   1.0220017e+00   8.4362952e-01
   1.0223863e+00   8.4521641e-01
   1.0227710e+00   8.3878018e-01
   1.0231556e+00   8.2933001e-01
   1.0235403e+00   8.3140852e-01
   1.0239249e+00   8.4257141e-01
   1.0243096e+00   8.4413066e-01
   1.0246942e+00   8.4808783e-01
   1.0250789e+00   8.3906206e-01
   1.0254635e+00   8.4506162e-01
   1.0258481e+00   8.5343600e-01
   1.0262328e+00   8.5600815e-01
   1.0266174e+00   8.5666993e-01
   1.0270021e+00   8.5452162e-01
   1.0273867e+00   8.5019930e-01
   1.0277714e+00   8.5083946e-01
   1.0281560e+00   8.5111235e-01
   1.0285407e+00   8.5238246e-01
   1.0289253e+00   8.4747931e-01
   1.0293099e+00   8.4259607e-01
   1.0296946e+00   8.5034532e-01
   1.0300792e+00   8.5436176e-01
   1.0304639e+00   8.4731257e-01
   1.0308485e+00   8.3404427e-01
   1.0312332e+00   8.3807015e-01
   1.0316178e+00   8.3960167e-01
   1.0320025e+00   8.2898674e-01
   1.0323871e+00   8.2887306e-01
   1.0327718e+00   8.2755244e-01
   1.0331564e+00   8.3480109e-01
   1.0335410e+00   8.1951560e-01
   1.0339257e+00   8.1250762e-01
   1.0343103e+00   8.1005617e-01
   1.0346950e+00   8.1206560e-01
   1.0350796e+00   8.0769502e-01
   1.0354643e+00   8.0213198e-01
   1.0358489e+00   8.0095926e-01
   1.0362336e+00   8.0851081e-01
   1.0366182e+00   8.1904384e-01
   1.0370028e+00   8.2553888e-01
   1.0373875e+00   8.3277220e-01
   1.0377721e+00   8.3370582e-01
   1.0381568e+00   8.2982782e-01
   1.0385414e+00   8.2572620e-01
   1.0389261e+00   8.2517346e-01
   1.0393107e+00   8.2109853e-01
   1.0396954e+00   8.2427634e-01
   1.0400800e+00   8.3170397e-01
   1.0404647e+00   8.2864340e-01
   1.0408493e+00   8.3083258e-01
   1.0412339e+00   8.3230438e-01
   1.0416186e+00   8.3226191e-01
   1.0420032e+00   8.3853903e-01
   1.0423879e+00   8.3953967e-01
   1.0427725e+00   8.4567850e-01
   1.0431572e+00   8.5279259e-01
   1.0435418e+00   8.5128898e-01
   1.0439265e+00   8.4023355e-01
   1.0443111e+00   8.4127564e-01
   1.0446957e+00   8.3601896e-01
   1.0450804e+00   8.4032317e-01
   1.0454650e+00   8.4392327e-01
   1.0458497e+00   8.4944082e-01
   1.0462343e+00   8.5126551e-01
   1.0466190e+00   8.5009209e-01
   1.0470036e+00   8.5168892e-01
   1.0473883e+00   8.5617378e-01
   1.0477729e+00   8.5171040e-01
   1.0481576e+00   8.4958367e-01
   1.0485422e+00   8.4829630e-01
   1.0489268e+00   8.3477506e-01
   1.0493115e+00   8.3617710e-01
   1.0496961e+00   8.2910316e-01
   1.0500808e+00   8.3581003e-01
   1.0504654e+00   8.4224101e-01
   1.0508501e+00   8.3781673e-01
   1.0512347e+00   8.4476705e-01
   1.0516194e+00   8.3416765e-01
   1.0520040e+00   8.3631879e-01
   1.0523886e+00   8.2983861e-01
   1.0527733e+00   8.3248523e-01
   1.0531579e+00   8.3313106e-01
   1.0535426e+00   8.2680968e-01
   1.0539272e+00   8.3774347e-01
   1.0543119e+00   8.3787609e-01
   1.0546965e+00   8.3883484e-01
   1.0550812e+00   8.4905019e-01
   1.0554658e+00   8.5107492e-01
   1.0558505e+00   8.3864678e-01
   1.0562351e+00   8.4491002e-01
   1.0566197e+00   8.4128592e-01
   1.0570044e+00   8.4358188e-01
   1.0573890e+00   8.3175337e-01
   1.0577737e+00   8.3672277e-01
   1.0581583e+00   8.3745851e-01
   1.0585430e+00   8.4197675e-01
   1.0589276e+00   8.4405333e-01
   1.0593123e+00   8.3697248e-01
   1.0596969e+00   8.3630272e-01
   1.0600815e+00   8.3397805e-01
   1.0604662e+00   8.3279103e-01
   1.0608508e+00   8.4401134e-01
   1.0612355e+00   8.3456460e-01
   1.0616201e+00   8.3025906e-01
   1.0620048e+00   8.3137942e-01
   1.0623894e+00   8.2419215e-01
   1.0627741e+00   8.1116925e-01
   1.0631587e+00   8.1343454e-01
   1.0635433e+00   8.0880763e-01
   1.0639280e+00   8.1072678e-01
   1.0643126e+00   8.0875877e-01
   1.0646973e+00   8.0561560e-01
   1.0650819e+00   8.0700011e-01
   1.0654666e+00   8.0118637e-01
   1.0658512e+00   7.9497102e-01
   1.0662359e+00   7.8861826e-01
   1.0666205e+00   7.8986816e-01
   1.0670052e+00   7.9656759e-01
   1.0673898e+00   7.9766720e-01
   1.0677744e+00   8.0651326e-01
   1.0681591e+00   8.0772851e-01
   1.0685437e+00   8.0712602e-01
   1.0689284e+00   8.1069081e-01
   1.0693130e+00   8.0033832e-01
   1.0696977e+00   8.0593314e-01
   1.0700823e+00   8.0262474e-01
   1.0704670e+00   7.9646422e-01
   1.0708516e+00   7.9521593e-01
   1.0712362e+00   7.9494951e-01
   1.0716209e+00   7.9656443e-01
   1.0720055e+00   7.8782439e-01
   1.0723902e+00   7.8567068e-01
   1.0727748e+00   7.8517362e-01
   1.0731595e+00   7.8525011e-01
   1.0735441e+00   7.8479384e-01
   1.0739288e+00   7.8867395e-01
   1.0743134e+00   7.8927592e-01
   1.0746981e+00   7.9648511e-01
   1.0750827e+00   8.0868491e-01
   1.0754673e+00   8.0705115e-01
   1.0758520e+00   8.0330384e-01
   1.0762366e+00   8.0140508e-01
   1.0766213e+00   8.0174450e-01
   1.0770059e+00   8.1097639e-01
   1.0773906e+00   8.0607596e-01
   1.0777752e+00   7.9948249e-01
   1.0781599e+00   8.0371584e-01
   1.0785445e+00   8.1130153e-01
   1.0789291e+00   8.0868193e-01
   1.0793138e+00   8.0993705e-01
   1.0796984e+00   7.8900332e-01
   1.0800831e+00   7.8898642e-01
   1.0804677e+00   7.8380632e-01
   1.0808524e+00   7.8104694e-01
   1.0812370e+00   7.7697612e-01
   1.0816217e+00   7.7232234e-01
   1.0820063e+00   7.6568237e-01
   1.0823910e+00   7.7280763e-01
   1.0827756e+00   7.8188142e-01
   1.0831602e+00   7.8124835e-01
   1.0835449e+00   7.7628979e-01
   1.0839295e+00   7.8284650e-01
   1.0843142e+00   7.8058424e-01
   1.0846988e+00   7.7683845e-01
   1.0850835e+00   7.7756717e-01
   1.0854681e+00   7.8736440e-01
   1.0858528e+00   7.8009713e-01
   1.0862374e+00   7.7705424e-01
   1.0866220e+00   7.7433556e-01
   1.0870067e+00   7.6745821e-01
   1.0873913e+00   7.7115633e-01
   1.0877760e+00   7.7334338e-01
   1.0881606e+00   7.5429948e-01
   1.0885453e+00   7.5501577e-01
   1.0889299e+00   7.6049637e-01
   1.0893146e+00   7.5624742e-01
   1.0896992e+00   7.5035019e-01
   1.0900839e+00   7.4717144e-01
   1.0904685e+00   7.4852533e-01
   1.0908531e+00   7.5645155e-01
   1.0912378e+00   7.5244920e-01
   1.0916224e+00   7.5139249e-01
   1.0920071e+00   7.3269258e-01
   1.0923917e+00   7.3339150e-01
   1.0927764e+00   7.2777789e-01
   1.0931610e+00   7.3138946e-01
   1.0935457e+00   7.3197351e-01
   1.0939303e+00   7.2837175e-01
   1.0943149e+00   7.2509079e-01
   1.0946996e+00   7.2266884e-01
   1.0950842e+00   7.1499716e-01
   1.0954689e+00   7.1563588e-01
   1.0958535e+00   7.1690853e-01
   1.0962382e+00   7.1202007e-01
   1.0966228e+00   7.0835290e-01
   1.0970075e+00   7.1620925e-01
   1.0973921e+00   7.2273888e-01
   1.0977768e+00   7.2351317e-01
   1.0981614e+00   7.3189769e-01
   1.0985460e+00   7.2820232e-01
   1.0989307e+00   7.3117632e-01
   1.0993153e+00   7.2873126e-01
   1.0997000e+00   7.3244685e-01
   1.1000846e+00   7.3167845e-01
   1.1004693e+00   7.3562318e-01
   1.1008539e+00   7.3857371e-01
   1.1012386e+00   7.3704257e-01
   1.1016232e+00   7.3205582e-01
   1.1020078e+00   7.2527300e-01
   1.1023925e+00   7.1586105e-01
   1.1027771e+00   7.1233065e-01
   1.1031618e+00   7.1656519e-01
   1.1035464e+00   7.1972584e-01
   1.1039311e+00   7.2259158e-01
   1.1043157e+00   7.1608055e-01
   1.1047004e+00   7.1356093e-01
   1.1050850e+00   7.0526263e-01
   1.1054697e+00   7.1673057e-01
   1.1058543e+00   7.1235107e-01
   1.1062389e+00   7.1711659e-01
   1.1066236e+00   7.1792672e-01
   1.1070082e+00   7.1661695e-01
   1.1073929e+00   7.2880694e-01
   1.1077775e+00   7.2288874e-01
   1.1081622e+00   7.2294687e-01
   1.1085468e+00   7.2183266e-01
   1.1089315e+00   7.1433959e-01
   1.1093161e+00   7.1372392e-01
   1.1097007e+00   7.1228763e-01
   1.1100854e+00   7.0805840e-01
   1.1104700e+00   7.0488190e-01
   1.1108547e+00   7.1123101e-01
   1.1112393e+00   7.0514912e-01
   1.1116240e+00   7.0437322e-01
   1.1120086e+00   7.0063398e-01
   1.1123933e+00   7.0520788e-01
   1.1127779e+00   7.0569290e-01
   1.1131626e+00   6.9726798e-01
   1.1135472e+00   6.9111483e-01
   1.1139318e+00   6.9627512e-01
   1.1143165e+00   7.0031771e-01
   1.1147011e+00   7.0383475e-01
   1.1150858e+00   6.9437868e-01
   1.1154704e+00   6.9536274e-01
   1.1158551e+00   6.9609196e-01
   1.1162397e+00   7.0029493e-01
   1.1166244e+00   6.9435181e-01
   1.1170090e+00   6.8878262e-01
   1.1173936e+00   6.8901149e-01
   1.1177783e+00   6.8626370e-01
   1.1181629e+00   6.9802668e-01
   1.1185476e+00   7.1016700e-01
   1.1189322e+00   7.2098353e-01
   1.1193169e+00   7.1244157e-01
   1.1197015e+00   7.1384335e-01
   1.1200862e+00   7.1418153e-01
   1.1204708e+00   7.2703888e-01
   1.1208555e+00   7.3041403e-01
   1.1212401e+00   7.3488094e-01
   1.1216247e+00   7.3146670e-01
   1.1220094e+00   7.3744487e-01
   1.1223940e+00   7.2539659e-01
   1.1227787e+00   7.2142384e-01
   1.1231633e+00   7.3724740e-01
   1.1235480e+00   7.4574127e-01
   1.1239326e+00   7.4387857e-01
   1.1243173e+00   7.4736729e-01
   1.1247019e+00   7.5333710e-01
   1.1250865e+00   7.5775830e-01
   1.1254712e+00   7.5720886e-01
   1.1258558e+00   7.5966028e-01
   1.1262405e+00   7.5196146e-01
   1.1266251e+00   7.4490376e-01
   1.1270098e+00   7.4038642e-01
   1.1273944e+00   7.5210048e-01
   1.1277791e+00   7.4896475e-01
   1.1281637e+00   7.3718643e-01
   1.1285483e+00   7.3319777e-01
   1.1289330e+00   7.3239690e-01
   1.1293176e+00   7.1859734e-01
   1.1297023e+00   7.1108734e-01
   1.1300869e+00   7.0890911e-01
   1.1304716e+00   7.1251964e-01
   1.1308562e+00   7.2310341e-01
   1.1312409e+00   7.2832291e-01
   1.1316255e+00   7.2767780e-01
   1.1320102e+00   7.3101183e-01
   1.1323948e+00   7.3109328e-01
   1.1327794e+00   7.2697514e-01
   1.1331641e+00   7.2188822e-01
   1.1335487e+00   7.2051408e-01
   1.1339334e+00   7.2579356e-01
   1.1343180e+00   7.2707654e-01
   1.1347027e+00   7.2420854e-01
   1.1350873e+00   7.1634096e-01
   1.1354720e+00   7.1476339e-01
   1.1358566e+00   7.1110369e-01
   1.1362412e+00   7.0932271e-01
   1.1366259e+00   6.9828458e-01
   1.1370105e+00   7.1050444e-01
   1.1373952e+00   7.1611005e-01
   1.1377798e+00   7.2076615e-01
   1.1381645e+00   7.2084262e-01
   1.1385491e+00   7.1822354e-01
   1.1389338e+00   7.1044763e-01
   1.1393184e+00   7.0950947e-01
   1.1397031e+00   6.9968473e-01
   1.1400877e+00   7.0379239e-01
   1.1404723e+00   6.9561644e-01
   1.1408570e+00   7.0167553e-01
   1.1412416e+00   7.0088351e-01
   1.1416263e+00   7.0942545e-01
   1.1420109e+00   7.1081788e-01
   1.1423956e+00   7.0210885e-01
   1.1427802e+00   7.0872978e-01
   1.1431649e+00   7.1085902e-01
   1.1435495e+00   7.1012570e-01
   1.1439341e+00   7.0944122e-01
   1.1443188e+00   7.1056609e-01
   1.1447034e+00   7.1066388e-01
   1.1450881e+00   7.1563989e-01
   1.1454727e+00   7.0634619e-01
   1.1458574e+00   7.0263682e-01
   1.1462420e+00   7.0568456e-01
   1.1466267e+00   7.0387190e-01
   1.1470113e+00   7.0163898e-01
   1.1473960e+00   7.0102778e-01
   1.1477806e+00   7.0299562e-01
   1.1481652e+00   7.0833917e-01
   1.1485499e+00   7.1352997e-01
   1.1489345e+00   7.1191384e-01
   1.1493192e+00   7.1881951e-01
   1.1497038e+00   7.1907129e-01
   1.1500885e+00   7.2189389e-01
   1.1504731e+00   7.2295091e-01
   1.1508578e+00   7.2597418e-01
   1.1512424e+00   7.2728477e-01
   1.1516270e+00   7.2382172e-01
   1.1520117e+00   7.3245358e-01
   1.1523963e+00   7.1957122e-01
   1.1527810e+00   7.1892349e-01
   1.1531656e+00   7.1704598e-01
   1.1535503e+00   7.1552445e-01
   1.1539349e+00   7.1361509e-01
   1.1543196e+00   7.2470713e-01
   1.1547042e+00   7.1224702e-01
   1.1550889e+00   7.1223848e-01
   1.1554735e+00   7.1827854e-01
   1.1558581e+00   7.2446261e-01
   1.1562428e+00   7.2247662e-01
   1.1566274e+00   7.1981093e-01
   1.1570121e+00   7.2135378e-01
   1.1573967e+00   7.2110437e-01
   1.1577814e+00   7.2826896e-01
   1.1581660e+00   7.2490267e-01
   1.1585507e+00   7.3260231e-01
   1.1589353e+00   7.2873405e-01
   1.1593199e+00   7.2693820e-01
   1.1597046e+00   7.2119317e-01
   1.1600892e+00   7.2253040e-01
   1.1604739e+00   7.1737685e-01
   1.1608585e+00   7.0944605e-01
   1.1612432e+00   7.0678391e-01
   1.1616278e+00   6.9918416e-01
   1.1620125e+00   7.0839783e-01
   1.1623971e+00   7.0972541e-01
   1.1627818e+00   7.1067923e-01
   1.1631664e+00   7.0016395e-01
   1.1635510e+00   7.0315688e-01
   1.1639357e+00   7.0244927e-01
   1.1643203e+00   6.9726553e-01
   1.1647050e+00   7.0022009e-01
   1.1650896e+00   6.9085818e-01
   1.1654743e+00   6.8416883e-01
   1.1658589e+00   6.9466072e-01
   1.1662436e+00   7.0543845e-01
   1.1666282e+00   7.0472510e-01
   1.1670128e+00   6.9217054e-01
   1.1673975e+00   6.9248680e-01
   1.1677821e+00   6.9603242e-01
   1.1681668e+00   7.0288964e-01
   1.1685514e+00   7.1313332e-01
   1.1689361e+00   7.2649270e-01
   1.1693207e+00   7.2455385e-01
   1.1697054e+00   7.1683259e-01
   1.1700900e+00   7.1997701e-01
   1.1704747e+00   7.3635963e-01
   1.1708593e+00   7.4130919e-01
   1.1712439e+00   7.3914625e-01
   1.1716286e+00   7.3710315e-01
   1.1720132e+00   7.4635296e-01
   1.1723979e+00   7.4483680e-01
   1.1727825e+00   7.4302896e-01
   1.1731672e+00   7.4049596e-01
   1.1735518e+00   7.5150466e-01
   1.1739365e+00   7.5017571e-01
   1.1743211e+00   7.4037448e-01
   1.1747057e+00   7.3830954e-01
   1.1750904e+00   7.4168978e-01
   1.1754750e+00   7.5118805e-01
   1.1758597e+00   7.5044852e-01
   1.1762443e+00   7.5569779e-01
   1.1766290e+00   7.5691811e-01
   1.1770136e+00   7.6584594e-01
   1.1773983e+00   7.6329476e-01
   1.1777829e+00   7.6021042e-01
   1.1781676e+00   7.6153144e-01
   1.1785522e+00   7.6796084e-01
   1.1789368e+00   7.7032176e-01
   1.1793215e+00   7.7414596e-01
   1.1797061e+00   7.7708774e-01
   1.1800908e+00   7.7422674e-01
   1.1804754e+00   7.8112882e-01
   1.1808601e+00   7.7804718e-01
   1.1812447e+00   7.6932461e-01
   1.1816294e+00   7.6788571e-01
   1.1820140e+00   7.6457040e-01
   1.1823986e+00   7.6302883e-01
   1.1827833e+00   7.7331729e-01
   1.1831679e+00   7.7288045e-01
   1.1835526e+00   7.6687464e-01
   1.1839372e+00   7.6770456e-01
   1.1843219e+00   7.6746762e-01
   1.1847065e+00   7.7041280e-01
   1.1850912e+00   7.7700688e-01
   1.1854758e+00   7.7165059e-01
   1.1858605e+00   7.7444313e-01
   1.1862451e+00   7.6528803e-01
   1.1866297e+00   7.7168560e-01
   1.1870144e+00   7.6393186e-01
   1.1873990e+00   7.6408506e-01
   1.1877837e+00   7.5480086e-01
   1.1881683e+00   7.5471743e-01
   1.1885530e+00   7.5031540e-01
   1.1889376e+00   7.5547707e-01
   1.1893223e+00   7.5597293e-01
   1.1897069e+00   7.5552445e-01
   1.1900915e+00   7.5762898e-01
   1.1904762e+00   7.5818112e-01
   1.1908608e+00   7.4450015e-01
   1.1912455e+00   7.4198225e-01
   1.1916301e+00   7.3616925e-01
   1.1920148e+00   7.4069244e-01
   1.1923994e+00   7.3140969e-01
   1.1927841e+00   7.3437091e-01
   1.1931687e+00   7.3634969e-01
   1.1935534e+00   7.4157831e-01
   1.1939380e+00   7.4426018e-01
   1.1943226e+00   7.4162527e-01
   1.1947073e+00   7.4414651e-01
   1.1950919e+00   7.3929092e-01
   1.1954766e+00   7.3948557e-01
   1.1958612e+00   7.4097230e-01
   1.1962459e+00   7.3298227e-01
   1.1966305e+00   7.2562463e-01
   1.1970152e+00   7.2891242e-01
   1.1973998e+00   7.3305517e-01
   1.1977844e+00   7.2859273e-01
   1.1981691e+00   7.2479339e-01
   1.1985537e+00   7.2981955e-01
   1.1989384e+00   7.1905631e-01
   1.1993230e+00   7.2967279e-01
   1.1997077e+00   7.2735395e-01
   1.2000923e+00   7.2766056e-01
   1.2004770e+00   7.2789583e-01
   1.2008616e+00   7.2157845e-01
   1.2012462e+00   7.2229213e-01
   1.2016309e+00   7.2309203e-01
   1.2020155e+00   7.2116497e-01
   1.2024002e+00   7.2190842e-01
   1.2027848e+00   7.1938035e-01
   1.2031695e+00   7.1629599e-01
   1.2035541e+00   7.2235089e-01
   1.2039388e+00   7.3094471e-01
   1.2043234e+00   7.2598590e-01
   1.2047081e+00   7.2516488e-01
   1.2050927e+00   7.3210917e-01
   1.2054773e+00   7.3023561e-01
   1.2058620e+00   7.3214859e-01
   1.2062466e+00   7.4235937e-01
   1.2066313e+00   7.3680868e-01
   1.2070159e+00   7.3388092e-01
   1.2074006e+00   7.3390165e-01
   1.2077852e+00   7.3833692e-01
   1.2081699e+00   7.3288825e-01
   1.2085545e+00   7.3205032e-01
   1.2089391e+00   7.3617760e-01
   1.2093238e+00   7.3517570e-01
   1.2097084e+00   7.3282536e-01
   1.2100931e+00   7.3796372e-01
   1.2104777e+00   7.5016103e-01
   1.2108624e+00   7.5569700e-01
   1.2112470e+00   7.5301120e-01
   1.2116317e+00   7.4511552e-01
   1.2120163e+00   7.4816433e-01
   1.2124010e+00   7.4449159e-01
   1.2127856e+00   7.3275616e-01
   1.2131702e+00   7.3141034e-01
   1.2135549e+00   7.2897758e-01
   1.2139395e+00   7.2082944e-01
   1.2143242e+00   7.2058891e-01
   1.2147088e+00   7.1907700e-01
   1.2150935e+00   7.2567182e-01
   1.2154781e+00   7.2709053e-01
   1.2158628e+00   7.2327143e-01
   1.2162474e+00   7.2500937e-01
   1.2166320e+00   7.1909585e-01
   1.2170167e+00   7.1348380e-01
   1.2174013e+00   7.0306335e-01
   1.2177860e+00   7.0724704e-01
   1.2181706e+00   7.1134484e-01
   1.2185553e+00   7.0298944e-01
   1.2189399e+00   6.8556188e-01
   1.2193246e+00   6.9138328e-01
   1.2197092e+00   6.8418148e-01
   1.2200939e+00   6.8548324e-01
   1.2204785e+00   6.8609068e-01
   1.2208631e+00   6.9380570e-01
   1.2212478e+00   6.9140339e-01
   1.2216324e+00   7.0002606e-01
   1.2220171e+00   6.9516826e-01
   1.2224017e+00   6.9452565e-01
   1.2227864e+00   6.9872958e-01
   1.2231710e+00   6.9882499e-01
   1.2235557e+00   7.0395059e-01
   1.2239403e+00   7.0779387e-01
   1.2243249e+00   7.0289529e-01
   1.2247096e+00   7.0406737e-01
   1.2250942e+00   7.1130033e-01
   1.2254789e+00   7.1255594e-01
   1.2258635e+00   7.1013497e-01
   1.2262482e+00   7.1276229e-01
   1.2266328e+00   7.1000916e-01
   1.2270175e+00   7.1524116e-01
   1.2274021e+00   7.0608480e-01
   1.2277868e+00   6.9782240e-01
   1.2281714e+00   6.9094965e-01
   1.2285560e+00   6.9088542e-01
   1.2289407e+00   6.9556830e-01
   1.2293253e+00   7.0748180e-01
   1.2297100e+00   7.0896461e-01
   1.2300946e+00   7.1551987e-01
   1.2304793e+00   7.2164356e-01
   1.2308639e+00   7.2808142e-01
   1.2312486e+00   7.3195125e-01
   1.2316332e+00   7.3901294e-01
   1.2320178e+00   7.4423139e-01
   1.2324025e+00   7.4581956e-01
   1.2327871e+00   7.4655788e-01
   1.2331718e+00   7.3893108e-01
   1.2335564e+00   7.4942589e-01
   1.2339411e+00   7.5518065e-01
   1.2343257e+00   7.6097351e-01
   1.2347104e+00   7.6245374e-01
   1.2350950e+00   7.6482163e-01
   1.2354797e+00   7.7173688e-01
   1.2358643e+00   7.7461139e-01
   1.2362489e+00   7.8315338e-01
   1.2366336e+00   7.8687667e-01
   1.2370182e+00   7.8408939e-01
   1.2374029e+00   7.8697075e-01
   1.2377875e+00   7.8625194e-01
   1.2381722e+00   7.9195667e-01
   1.2385568e+00   7.8658956e-01
   1.2389415e+00   7.9609893e-01
   1.2393261e+00   7.9853521e-01
   1.2397107e+00   7.9800565e-01
   1.2400954e+00   8.0256162e-01
   1.2404800e+00   8.0709705e-01
   1.2408647e+00   8.0864549e-01
   1.2412493e+00   8.0452088e-01
   1.2416340e+00   8.0157398e-01
   1.2420186e+00   8.0447178e-01
   1.2424033e+00   8.0958169e-01
   1.2427879e+00   7.9656595e-01
   1.2431726e+00   7.8096478e-01
   1.2435572e+00   7.9088272e-01
   1.2439418e+00   7.8829264e-01
   1.2443265e+00   7.7870489e-01
   1.2447111e+00   7.8149318e-01
   1.2450958e+00   7.7772118e-01
   1.2454804e+00   7.7164655e-01
   1.2458651e+00   7.7424853e-01
   1.2462497e+00   7.6893754e-01
   1.2466344e+00   7.6723894e-01
   1.2470190e+00   7.6807412e-01
   1.2474036e+00   7.7282826e-01
   1.2477883e+00   7.6919804e-01
   1.2481729e+00   7.7159391e-01
   1.2485576e+00   7.6771039e-01
   1.2489422e+00   7.7776091e-01
   1.2493269e+00   7.7847758e-01
   1.2497115e+00   7.7757684e-01
   1.2500962e+00   7.7425933e-01
   1.2504808e+00   7.7692528e-01
   1.2508655e+00   7.7536774e-01
   1.2512501e+00   7.8290702e-01
   1.2516347e+00   7.8220609e-01
   1.2520194e+00   7.7164796e-01
   1.2524040e+00   7.9076537e-01
   1.2527887e+00   7.9156327e-01
   1.2531733e+00   7.7933882e-01
   1.2535580e+00   7.8349188e-01
   1.2539426e+00   7.8740437e-01
   1.2543273e+00   7.8962080e-01
   1.2547119e+00   7.8620392e-01
   1.2550965e+00   7.8279549e-01
   1.2554812e+00   7.7492888e-01
   1.2558658e+00   7.8145549e-01
   1.2562505e+00   7.8779721e-01
   1.2566351e+00   7.8502164e-01
   1.2570198e+00   7.8449253e-01
   1.2574044e+00   7.9107366e-01
   1.2577891e+00   7.9258810e-01
   1.2581737e+00   7.8760124e-01
   1.2585584e+00   7.8914120e-01
   1.2589430e+00   7.8183295e-01
   1.2593276e+00   7.8460842e-01
   1.2597123e+00   7.9207089e-01
   1.2600969e+00   7.8896515e-01
   1.2604816e+00   7.8489407e-01
   1.2608662e+00   7.7946857e-01
   1.2612509e+00   7.7732067e-01
   1.2616355e+00   7.7830036e-01
   1.2620202e+00   7.8075732e-01
   1.2624048e+00   7.8680748e-01
   1.2627894e+00   7.9725148e-01
   1.2631741e+00   8.0161655e-01
   1.2635587e+00   8.0539193e-01
   1.2639434e+00   8.0731462e-01
   1.2643280e+00   8.0706982e-01
   1.2647127e+00   8.1107635e-01
   1.2650973e+00   8.2039092e-01
   1.2654820e+00   8.2674122e-01
   1.2658666e+00   8.1874365e-01
   1.2662513e+00   8.1538685e-01
   1.2666359e+00   8.1825966e-01
   1.2670205e+00   8.1766256e-01
   1.2674052e+00   8.0532817e-01
   1.2677898e+00   8.1478883e-01
   1.2681745e+00   8.1693527e-01
   1.2685591e+00   8.1766169e-01
   1.2689438e+00   8.1772336e-01
   1.2693284e+00   8.1925164e-01
   1.2697131e+00   8.0818878e-01
   1.2700977e+00   8.0952192e-01
   1.2704823e+00   7.9780510e-01
   1.2708670e+00   8.0147979e-01
   1.2712516e+00   8.0114587e-01
   1.2716363e+00   8.0009494e-01
   1.2720209e+00   7.9990132e-01
   1.2724056e+00   8.0397391e-01
   1.2727902e+00   8.0645393e-01
   1.2731749e+00   8.0610670e-01
   1.2735595e+00   8.0994941e-01
   1.2739441e+00   8.1051961e-01
   1.2743288e+00   8.0094751e-01
   1.2747134e+00   8.0733179e-01
   1.2750981e+00   8.0673019e-01
   1.2754827e+00   8.0897114e-01
   1.2758674e+00   8.1910819e-01
   1.2762520e+00   8.0998405e-01
   1.2766367e+00   8.0491273e-01
   1.2770213e+00   7.9779467e-01
   1.2774060e+00   7.9104125e-01
   1.2777906e+00   7.9277072e-01
   1.2781752e+00   7.8378135e-01
   1.2785599e+00   7.8305176e-01
   1.2789445e+00   7.8126811e-01
   1.2793292e+00   7.8085278e-01
   1.2797138e+00   7.8248282e-01
   1.2800985e+00   7.8811685e-01
   1.2804831e+00   7.7754306e-01
   1.2808678e+00   7.8008867e-01
   1.2812524e+00   7.7860806e-01
   1.2816370e+00   7.8869101e-01
   1.2820217e+00   7.8202874e-01
   1.2824063e+00   7.7622943e-01
   1.2827910e+00   7.7275085e-01
   1.2831756e+00   7.7356496e-01
   1.2835603e+00   7.5991454e-01
   1.2839449e+00   7.6046882e-01
   1.2843296e+00   7.6483640e-01
   1.2847142e+00   7.7528187e-01
   1.2850989e+00   7.8713880e-01
   1.2854835e+00   7.8529911e-01
   1.2858681e+00   7.8940528e-01
   1.2862528e+00   7.8271430e-01
   1.2866374e+00   7.7556441e-01
   1.2870221e+00   7.7378912e-01
   1.2874067e+00   7.7964311e-01
   1.2877914e+00   7.7349532e-01
   1.2881760e+00   7.8976117e-01
   1.2885607e+00   7.8292653e-01
   1.2889453e+00   7.9270083e-01
   1.2893299e+00   7.8962239e-01
   1.2897146e+00   7.7791852e-01
   1.2900992e+00   7.8075476e-01
   1.2904839e+00   7.8854102e-01
   1.2908685e+00   7.8267161e-01
   1.2912532e+00   7.8183113e-01
   1.2916378e+00   7.8033962e-01
   1.2920225e+00   7.7828140e-01
   1.2924071e+00   7.8176478e-01
   1.2927918e+00   7.8669437e-01
   1.2931764e+00   7.8999731e-01
   1.2935610e+00   7.8859390e-01
   1.2939457e+00   7.9931688e-01
   1.2943303e+00   7.9412627e-01
   1.2947150e+00   7.9404654e-01
   1.2950996e+00   7.9571377e-01
   1.2954843e+00   7.9624081e-01
   1.2958689e+00   8.0058229e-01
   1.2962536e+00   7.9999220e-01
   1.2966382e+00   7.9465283e-01
   1.2970228e+00   7.9652259e-01
   1.2974075e+00   8.0136951e-01
   1.2977921e+00   7.9565503e-01
   1.2981768e+00   7.9413489e-01
   1.2985614e+00   7.9750266e-01
   1.2989461e+00   8.0111677e-01
   1.2993307e+00   7.8964984e-01
   1.2997154e+00   7.8529503e-01
   1.3001000e+00   7.9788806e-01
   1.3004847e+00   7.9462088e-01
   1.3008693e+00   7.8871274e-01
   1.3012539e+00   7.7996447e-01
   1.3016386e+00   7.8154666e-01
   1.3020232e+00   7.6942223e-01
   1.3024079e+00   7.5917388e-01
   1.3027925e+00   7.6176479e-01
   1.3031772e+00   7.5602533e-01
   1.3035618e+00   7.6499397e-01
   1.3039465e+00   7.6998705e-01
   1.3043311e+00   7.6329021e-01
   1.3047157e+00   7.7096666e-01
   1.3051004e+00   7.7550403e-01
   1.3054850e+00   7.7743608e-01
   1.3058697e+00   7.8024324e-01
   1.3062543e+00   7.7547062e-01
   1.3066390e+00   7.7467176e-01
   1.3070236e+00   7.6587499e-01
   1.3074083e+00   7.6624835e-01
   1.3077929e+00   7.6552878e-01
   1.3081776e+00   7.6335234e-01
   1.3085622e+00   7.6022589e-01
   1.3089468e+00   7.5429116e-01
   1.3093315e+00   7.5830759e-01
   1.3097161e+00   7.6679648e-01
   1.3101008e+00   7.7662273e-01
   1.3104854e+00   7.7974837e-01
   1.3108701e+00   7.7959346e-01
   1.3112547e+00   7.8275045e-01
   1.3116394e+00   7.9155443e-01
   1.3120240e+00   7.9260073e-01
   1.3124086e+00   7.8524379e-01
   1.3127933e+00   7.8160566e-01
   1.3131779e+00   7.7536826e-01
   1.3135626e+00   7.7036363e-01
   1.3139472e+00   7.5919682e-01
   1.3143319e+00   7.6473651e-01
   1.3147165e+00   7.6986909e-01
   1.3151012e+00   7.7280027e-01
   1.3154858e+00   7.7446269e-01
   1.3158705e+00   7.8060953e-01
   1.3162551e+00   7.7651158e-01
   1.3166397e+00   7.7721434e-01
   1.3170244e+00   7.7518057e-01
   1.3174090e+00   7.6850462e-01
   1.3177937e+00   7.6469171e-01
   1.3181783e+00   7.5925155e-01
   1.3185630e+00   7.5239588e-01
   1.3189476e+00   7.5384918e-01
   1.3193323e+00   7.4361885e-01
   1.3197169e+00   7.5563301e-01
   1.3201015e+00   7.5575756e-01
   1.3204862e+00   7.5627458e-01
   1.3208708e+00   7.5889686e-01
   1.3212555e+00   7.6238938e-01
   1.3216401e+00   7.5501284e-01
   1.3220248e+00   7.5836109e-01
   1.3224094e+00   7.6698535e-01
   1.3227941e+00   7.6526231e-01
   1.3231787e+00   7.7291870e-01
   1.3235634e+00   7.7199566e-01
   1.3239480e+00   7.7480124e-01
   1.3243326e+00   7.6510792e-01
   1.3247173e+00   7.5189184e-01
   1.3251019e+00   7.4595207e-01
   1.3254866e+00   7.4183605e-01
   1.3258712e+00   7.5609668e-01
   1.3262559e+00   7.5872666e-01
   1.3266405e+00   7.5862104e-01
   1.3270252e+00   7.5259580e-01
   1.3274098e+00   7.5084395e-01
   1.3277944e+00   7.4396013e-01
   1.3281791e+00   7.3853066e-01
   1.3285637e+00   7.3812775e-01
   1.3289484e+00   7.4343385e-01
   1.3293330e+00   7.3453704e-01
   1.3297177e+00   7.3306520e-01
   1.3301023e+00   7.4402583e-01
   1.3304870e+00   7.3425549e-01
   1.3308716e+00   7.2829264e-01
   1.3312563e+00   7.3923424e-01
   1.3316409e+00   7.3424828e-01
   1.3320255e+00   7.3443406e-01
   1.3324102e+00   7.3693102e-01
   1.3327948e+00   7.3902088e-01
   1.3331795e+00   7.3618156e-01
   1.3335641e+00   7.4131916e-01
   1.3339488e+00   7.4658968e-01
   1.3343334e+00   7.5262614e-01
   1.3347181e+00   7.5182542e-01
   1.3351027e+00   7.4669599e-01
   1.3354873e+00   7.4687834e-01
   1.3358720e+00   7.4503633e-01
   1.3362566e+00   7.4658325e-01
   1.3366413e+00   7.4871632e-01
   1.3370259e+00   7.4379171e-01
   1.3374106e+00   7.4294290e-01
   1.3377952e+00   7.4423365e-01
   1.3381799e+00   7.5655100e-01
   1.3385645e+00   7.5753306e-01
   1.3389491e+00   7.5585256e-01
   1.3393338e+00   7.5967373e-01
   1.3397184e+00   7.6078587e-01
   1.3401031e+00   7.5408351e-01
   1.3404877e+00   7.5281724e-01
   1.3408724e+00   7.5532926e-01
   1.3412570e+00   7.5880649e-01
   1.3416417e+00   7.5259459e-01
   1.3420263e+00   7.5161544e-01
   1.3424110e+00   7.5332830e-01
   1.3427956e+00   7.5411605e-01
   1.3431802e+00   7.5621556e-01
   1.3435649e+00   7.5741296e-01
   1.3439495e+00   7.5672385e-01
   1.3443342e+00   7.5791620e-01
   1.3447188e+00   7.5574071e-01
   1.3451035e+00   7.4983704e-01
   1.3454881e+00   7.3321058e-01
   1.3458728e+00   7.2846899e-01
   1.3462574e+00   7.2860993e-01
   1.3466420e+00   7.3236305e-01
   1.3470267e+00   7.3004949e-01
   1.3474113e+00   7.4163797e-01
   1.3477960e+00   7.4713292e-01
   1.3481806e+00   7.4751006e-01
   1.3485653e+00   7.4618727e-01
   1.3489499e+00   7.4652877e-01
   1.3493346e+00   7.6335830e-01
   1.3497192e+00   7.6622212e-01
   1.3501039e+00   7.6608471e-01
   1.3504885e+00   7.5567116e-01
   1.3508731e+00   7.6088834e-01
   1.3512578e+00   7.6833127e-01
   1.3516424e+00   7.7142985e-01
   1.3520271e+00   7.7538092e-01
   1.3524117e+00   7.7298659e-01
   1.3527964e+00   7.6860522e-01
   1.3531810e+00   7.6951206e-01
   1.3535657e+00   7.7169908e-01
   1.3539503e+00   7.7412709e-01
   1.3543349e+00   7.6553969e-01
   1.3547196e+00   7.6571894e-01
   1.3551042e+00   7.6939369e-01
   1.3554889e+00   7.6866441e-01
   1.3558735e+00   7.7136197e-01
   1.3562582e+00   7.7359449e-01
   1.3566428e+00   7.7608036e-01
   1.3570275e+00   7.8021837e-01
   1.3574121e+00   7.8332961e-01
   1.3577968e+00   7.8518117e-01
   1.3581814e+00   7.8695585e-01
   1.3585660e+00   7.8497522e-01
   1.3589507e+00   7.8411096e-01
   1.3593353e+00   7.9404455e-01
   1.3597200e+00   7.9688624e-01
   1.3601046e+00   7.9880258e-01
   1.3604893e+00   7.9900511e-01
   1.3608739e+00   7.9344528e-01
   1.3612586e+00   8.0025660e-01
   1.3616432e+00   7.9246654e-01
   1.3620278e+00   7.8549573e-01
   1.3624125e+00   7.8020668e-01
   1.3627971e+00   7.8605058e-01
   1.3631818e+00   7.8474882e-01
   1.3635664e+00   7.8792552e-01
   1.3639511e+00   7.9274154e-01
   1.3643357e+00   7.9573779e-01
   1.3647204e+00   7.9569328e-01
   1.3651050e+00   7.9837425e-01
   1.3654897e+00   7.9568371e-01
   1.3658743e+00   7.9531387e-01
   1.3662589e+00   8.0107048e-01
   1.3666436e+00   8.0205958e-01
   1.3670282e+00   8.0294041e-01
   1.3674129e+00   8.1938509e-01
   1.3677975e+00   8.3688851e-01
   1.3681822e+00   8.3317815e-01
   1.3685668e+00   8.3030900e-01
   1.3689515e+00   8.2870269e-01
   1.3693361e+00   8.2717932e-01
   1.3697207e+00   8.3206349e-01
   1.3701054e+00   8.3052643e-01
   1.3704900e+00   8.2806295e-01
   1.3708747e+00   8.3035446e-01
   1.3712593e+00   8.2442915e-01
   1.3716440e+00   8.3129543e-01
   1.3720286e+00   8.3987465e-01
   1.3724133e+00   8.3174880e-01
   1.3727979e+00   8.2432092e-01
   1.3731826e+00   8.2365028e-01
   1.3735672e+00   8.2208646e-01
   1.3739518e+00   8.1123420e-01
   1.3743365e+00   8.2109056e-01
   1.3747211e+00   8.0960601e-01
   1.3751058e+00   8.1018021e-01
   1.3754904e+00   8.0906091e-01
   1.3758751e+00   8.1975907e-01
   1.3762597e+00   8.2608255e-01
   1.3766444e+00   8.3333218e-01
   1.3770290e+00   8.2446042e-01
   1.3774136e+00   8.2398633e-01
   1.3777983e+00   8.3242607e-01
   1.3781829e+00   8.3281414e-01
   1.3785676e+00   8.3382393e-01
   1.3789522e+00   8.3149628e-01
   1.3793369e+00   8.3225512e-01
   1.3797215e+00   8.2824876e-01
   1.3801062e+00   8.3202321e-01
   1.3804908e+00   8.3042400e-01
   1.3808755e+00   8.2875654e-01
   1.3812601e+00   8.2191780e-01
   1.3816447e+00   8.3069080e-01
   1.3820294e+00   8.2849185e-01
   1.3824140e+00   8.1737260e-01
   1.3827987e+00   8.2432914e-01
   1.3831833e+00   8.2508473e-01
   1.3835680e+00   8.2913581e-01
   1.3839526e+00   8.2919815e-01
   1.3843373e+00   8.2232870e-01
   1.3847219e+00   8.2153146e-01
   1.3851065e+00   8.2194477e-01
   1.3854912e+00   8.2461823e-01
   1.3858758e+00   8.3151295e-01
   1.3862605e+00   8.2539255e-01
   1.3866451e+00   8.1803820e-01
   1.3870298e+00   8.1392676e-01
   1.3874144e+00   8.1397919e-01
   1.3877991e+00   8.2206293e-01
   1.3881837e+00   8.2304743e-01
   1.3885684e+00   8.3096084e-01
   1.3889530e+00   8.2888646e-01
   1.3893376e+00   8.2875916e-01
   1.3897223e+00   8.3190371e-01
   1.3901069e+00   8.3259815e-01
   1.3904916e+00   8.4205359e-01
   1.3908762e+00   8.4593814e-01
   1.3912609e+00   8.5365012e-01
   1.3916455e+00   8.5938421e-01
   1.3920302e+00   8.6196481e-01
   1.3924148e+00   8.5813647e-01
   1.3927994e+00   8.5401809e-01
   1.3931841e+00   8.5298058e-01
   1.3935687e+00   8.5098863e-01
   1.3939534e+00   8.5135812e-01
   1.3943380e+00   8.5052311e-01
   1.3947227e+00   8.4279581e-01
   1.3951073e+00   8.3239052e-01
   1.3954920e+00   8.3050906e-01
   1.3958766e+00   8.4153222e-01
   1.3962613e+00   8.4984347e-01
   1.3966459e+00   8.5329670e-01
   1.3970305e+00   8.5633016e-01
   1.3974152e+00   8.6229691e-01
   1.3977998e+00   8.5872854e-01
   1.3981845e+00   8.5708663e-01
   1.3985691e+00   8.5657323e-01
   1.3989538e+00   8.4935590e-01
   1.3993384e+00   8.4375875e-01
   1.3997231e+00   8.4171313e-01
   1.4001077e+00   8.4035349e-01
   1.4004923e+00   8.3387622e-01
   1.4008770e+00   8.3756733e-01
   1.4012616e+00   8.4358193e-01
   1.4016463e+00   8.3858366e-01
   1.4020309e+00   8.4753823e-01
   1.4024156e+00   8.5352363e-01
   1.4028002e+00   8.6246054e-01
   1.4031849e+00   8.6637643e-01
   1.4035695e+00   8.7439782e-01
   1.4039542e+00   8.6940438e-01
   1.4043388e+00   8.7676348e-01
   1.4047234e+00   8.7205752e-01
   1.4051081e+00   8.7493964e-01
   1.4054927e+00   8.7278984e-01
   1.4058774e+00   8.7007897e-01
   1.4062620e+00   8.7983970e-01
   1.4066467e+00   8.7673648e-01
   1.4070313e+00   8.6983293e-01
   1.4074160e+00   8.6511071e-01
   1.4078006e+00   8.6473728e-01
   1.4081852e+00   8.5517526e-01
   1.4085699e+00   8.6197874e-01
   1.4089545e+00   8.7183862e-01
   1.4093392e+00   8.6767555e-01
   1.4097238e+00   8.6358845e-01
   1.4101085e+00   8.5312618e-01
   1.4104931e+00   8.5099053e-01
   1.4108778e+00   8.5091581e-01
   1.4112624e+00   8.5949451e-01
   1.4116470e+00   8.5551929e-01
   1.4120317e+00   8.6851390e-01
   1.4124163e+00   8.7177017e-01
   1.4128010e+00   8.7309479e-01
   1.4131856e+00   8.8055531e-01
   1.4135703e+00   8.7756044e-01
   1.4139549e+00   8.7901538e-01
   1.4143396e+00   8.8307867e-01
   1.4147242e+00   8.8473237e-01
   1.4151089e+00   8.8403868e-01
   1.4154935e+00   8.9011385e-01
   1.4158781e+00   8.7792708e-01
   1.4162628e+00   8.8435567e-01
   1.4166474e+00   8.8912940e-01
   1.4170321e+00   8.8987948e-01
   1.4174167e+00   8.8938627e-01
   1.4178014e+00   8.8461017e-01
   1.4181860e+00   8.8864369e-01
   1.4185707e+00   8.9747384e-01
   1.4189553e+00   8.9098489e-01
   1.4193399e+00   8.8227861e-01
   1.4197246e+00   8.7996404e-01
   1.4201092e+00   8.8145938e-01
   1.4204939e+00   8.8406378e-01
   1.4208785e+00   8.7999748e-01
   1.4212632e+00   8.8025864e-01
   1.4216478e+00   8.8537987e-01
   1.4220325e+00   8.8449229e-01
   1.4224171e+00   8.9666155e-01
   1.4228018e+00   8.9312137e-01
   1.4231864e+00   8.9706703e-01
   1.4235710e+00   8.9234374e-01
   1.4239557e+00   8.9310400e-01
   1.4243403e+00   8.9062123e-01
   1.4247250e+00   8.9531273e-01
   1.4251096e+00   8.9084759e-01
   1.4254943e+00   8.9243016e-01
   1.4258789e+00   8.9367192e-01
   1.4262636e+00   9.0051317e-01
   1.4266482e+00   9.0220735e-01
   1.4270328e+00   9.0155030e-01
   1.4274175e+00   8.8893881e-01
   1.4278021e+00   8.8368626e-01
   1.4281868e+00   8.8224569e-01
   1.4285714e+00   8.8287104e-01
   1.4289561e+00   8.8760054e-01
   1.4293407e+00   8.8614660e-01
   1.4297254e+00   8.8291258e-01
   1.4301100e+00   8.8257050e-01
   1.4304947e+00   8.9232313e-01
   1.4308793e+00   8.9808577e-01
   1.4312639e+00   8.9794127e-01
   1.4316486e+00   8.9762052e-01
   1.4320332e+00   8.9544621e-01
   1.4324179e+00   9.0054721e-01
   1.4328025e+00   9.1055846e-01
   1.4331872e+00   9.1210963e-01
   1.4335718e+00   9.1270013e-01
   1.4339565e+00   9.0817421e-01
   1.4343411e+00   9.0596093e-01
   1.4347257e+00   9.0068481e-01
   1.4351104e+00   9.0903053e-01
   1.4354950e+00   9.1246776e-01
   1.4358797e+00   9.0780231e-01
   1.4362643e+00   8.9246514e-01
   1.4366490e+00   8.9573727e-01
   1.4370336e+00   8.9705186e-01
   1.4374183e+00   8.9705390e-01
   1.4378029e+00   8.9586551e-01
   1.4381876e+00   8.8795207e-01
   1.4385722e+00   8.9249410e-01
   1.4389568e+00   8.9427949e-01
   1.4393415e+00   8.8994403e-01
   1.4397261e+00   8.9209362e-01
   1.4401108e+00   8.8053003e-01
   1.4404954e+00   8.8123458e-01
   1.4408801e+00   8.7877070e-01
   1.4412647e+00   8.7474401e-01
   1.4416494e+00   8.7699940e-01
   1.4420340e+00   8.7409827e-01
   1.4424186e+00   8.6942737e-01
   1.4428033e+00   8.6769213e-01
   1.4431879e+00   8.6439251e-01
   1.4435726e+00   8.5907997e-01
   1.4439572e+00   8.4497877e-01
   1.4443419e+00   8.3310696e-01
   1.4447265e+00   8.3057923e-01
   1.4451112e+00   8.2821285e-01
   1.4454958e+00   8.2955924e-01
   1.4458805e+00   8.3844228e-01
   1.4462651e+00   8.3584873e-01
   1.4466497e+00   8.4298951e-01
   1.4470344e+00   8.5043051e-01
   1.4474190e+00   8.5260460e-01
   1.4478037e+00   8.5380319e-01
   1.4481883e+00   8.4541744e-01
   1.4485730e+00   8.4997611e-01
   1.4489576e+00   8.4416233e-01
   1.4493423e+00   8.5510202e-01
   1.4497269e+00   8.4915985e-01
   1.4501115e+00   8.4823819e-01
   1.4504962e+00   8.4568448e-01
   1.4508808e+00   8.4199782e-01
   1.4512655e+00   8.5224324e-01
   1.4516501e+00   8.4753037e-01
   1.4520348e+00   8.4408320e-01
   1.4524194e+00   8.3564093e-01
   1.4528041e+00   8.3500991e-01
   1.4531887e+00   8.3938468e-01
   1.4535734e+00   8.3711014e-01
   1.4539580e+00   8.4662868e-01
   1.4543426e+00   8.5141331e-01
   1.4547273e+00   8.4998724e-01
   1.4551119e+00   8.4392348e-01
   1.4554966e+00   8.4005309e-01
   1.4558812e+00   8.3213794e-01
   1.4562659e+00   8.2622798e-01
   1.4566505e+00   8.3288365e-01
   1.4570352e+00   8.3497065e-01
   1.4574198e+00   8.3576021e-01
   1.4578044e+00   8.3903831e-01
   1.4581891e+00   8.3937546e-01
   1.4585737e+00   8.4460648e-01
   1.4589584e+00   8.3865701e-01
   1.4593430e+00   8.3360014e-01
   1.4597277e+00   8.3772785e-01
   1.4601123e+00   8.4917716e-01
   1.4604970e+00   8.4658899e-01
   1.4608816e+00   8.5038267e-01
   1.4612663e+00   8.5926382e-01
   1.4616509e+00   8.6494719e-01
   1.4620355e+00   8.7031746e-01
   1.4624202e+00   8.7176281e-01
   1.4628048e+00   8.7378863e-01
   1.4631895e+00   8.7217774e-01
   1.4635741e+00   8.6347599e-01
   1.4639588e+00   8.6915749e-01
   1.4643434e+00   8.7989574e-01
   1.4647281e+00   8.8062445e-01
   1.4651127e+00   8.8365027e-01
   1.4654973e+00   8.8628105e-01
   1.4658820e+00   8.7498620e-01
   1.4662666e+00   8.7963440e-01
   1.4666513e+00   8.7437791e-01
   1.4670359e+00   8.7454925e-01
   1.4674206e+00   8.7407349e-01
   1.4678052e+00   8.8393898e-01
   1.4681899e+00   8.8273842e-01
   1.4685745e+00   8.7356752e-01
   1.4689592e+00   8.7867951e-01
   1.4693438e+00   8.8417607e-01
   1.4697284e+00   8.9254991e-01
   1.4701131e+00   8.9903620e-01
   1.4704977e+00   9.0563416e-01
   1.4708824e+00   9.0647674e-01
   1.4712670e+00   9.0478661e-01
   1.4716517e+00   8.9980668e-01
   1.4720363e+00   9.0047932e-01
   1.4724210e+00   8.9794946e-01
   1.4728056e+00   8.9564921e-01
   1.4731902e+00   8.8854363e-01
   1.4735749e+00   8.9026221e-01
   1.4739595e+00   8.8634708e-01
   1.4743442e+00   8.8234151e-01
   1.4747288e+00   8.8212084e-01
   1.4751135e+00   8.9339152e-01
   1.4754981e+00   8.8763582e-01
   1.4758828e+00   8.7186458e-01
   1.4762674e+00   8.6817449e-01
   1.4766521e+00   8.7748515e-01
   1.4770367e+00   8.7772118e-01
   1.4774213e+00   8.7607687e-01
   1.4778060e+00   8.8522213e-01
   1.4781906e+00   8.8017460e-01
   1.4785753e+00   8.7969924e-01
   1.4789599e+00   8.8147729e-01
   1.4793446e+00   8.8456705e-01
   1.4797292e+00   8.8495440e-01
   1.4801139e+00   8.8478826e-01
   1.4804985e+00   8.8573482e-01
   1.4808831e+00   8.8974350e-01
   1.4812678e+00   8.8652414e-01
   1.4816524e+00   8.9746598e-01
   1.4820371e+00   8.8665322e-01
   1.4824217e+00   8.8692258e-01
   1.4828064e+00   8.8444407e-01
   1.4831910e+00   8.8410250e-01
   1.4835757e+00   8.9006852e-01
   1.4839603e+00   8.8231925e-01
   1.4843449e+00   8.8151669e-01
   1.4847296e+00   8.8708611e-01
   1.4851142e+00   8.8673495e-01
   1.4854989e+00   8.7901950e-01
   1.4858835e+00   8.8608687e-01
   1.4862682e+00   8.8295587e-01
   1.4866528e+00   8.8301184e-01
   1.4870375e+00   8.8948023e-01
   1.4874221e+00   8.9556313e-01
   1.4878068e+00   8.9579599e-01
   1.4881914e+00   8.9335396e-01
   1.4885760e+00   8.8888514e-01
   1.4889607e+00   8.9732690e-01
   1.4893453e+00   8.9004060e-01
   1.4897300e+00   8.8756712e-01
   1.4901146e+00   8.9033698e-01
   1.4904993e+00   8.9440920e-01
   1.4908839e+00   8.8875889e-01
   1.4912686e+00   8.8823115e-01
   1.4916532e+00   8.7713495e-01
   1.4920378e+00   8.9157459e-01
   1.4924225e+00   8.8634382e-01
   1.4928071e+00   8.9253654e-01
   1.4931918e+00   8.8832611e-01
   1.4935764e+00   8.8908577e-01
   1.4939611e+00   8.8661665e-01
   1.4943457e+00   8.9213487e-01
   1.4947304e+00   9.0007220e-01
   1.4951150e+00   8.9928547e-01
   1.4954997e+00   8.9791969e-01
   1.4958843e+00   8.9631258e-01
   1.4962689e+00   8.9294443e-01
   1.4966536e+00   8.8172007e-01
   1.4970382e+00   8.7812586e-01
   1.4974229e+00   8.6431913e-01
   1.4978075e+00   8.6240143e-01
   1.4981922e+00   8.5866290e-01
   1.4985768e+00   8.5999041e-01
   1.4989615e+00   8.5712253e-01
   1.4993461e+00   8.5960532e-01
   1.4997307e+00   8.5291106e-01
   1.5001154e+00   8.4896309e-01
   1.5005000e+00   8.4850863e-01
   1.5008847e+00   8.4302268e-01
   1.5012693e+00   8.4241396e-01
   1.5016540e+00   8.4969141e-01
   1.5020386e+00   8.5357391e-01
   1.5024233e+00   8.5389609e-01
   1.5028079e+00   8.4645673e-01
   1.5031926e+00   8.3337031e-01
   1.5035772e+00   8.3435361e-01
   1.5039618e+00   8.2965827e-01
   1.5043465e+00   8.2982592e-01
   1.5047311e+00   8.2809062e-01
   1.5051158e+00   8.2344078e-01
   1.5055004e+00   8.3191183e-01
   1.5058851e+00   8.2893196e-01
   1.5062697e+00   8.3789599e-01
   1.5066544e+00   8.3696691e-01
   1.5070390e+00   8.3808127e-01
   1.5074236e+00   8.3978983e-01
   1.5078083e+00   8.4122893e-01
   1.5081929e+00   8.3812614e-01
   1.5085776e+00   8.3891749e-01
   1.5089622e+00   8.4112947e-01
   1.5093469e+00   8.4092581e-01
   1.5097315e+00   8.4448579e-01
   1.5101162e+00   8.5047560e-01
   1.5105008e+00   8.5277794e-01
   1.5108855e+00   8.5799710e-01
   1.5112701e+00   8.5981315e-01
   1.5116547e+00   8.6246094e-01
   1.5120394e+00   8.6581883e-01
   1.5124240e+00   8.6355340e-01
   1.5128087e+00   8.6996416e-01
   1.5131933e+00   8.7573444e-01
   1.5135780e+00   8.7513587e-01
   1.5139626e+00   8.7025824e-01
   1.5143473e+00   8.7117274e-01
   1.5147319e+00   8.7561732e-01
   1.5151165e+00   8.8265621e-01
   1.5155012e+00   8.7701978e-01
   1.5158858e+00   8.7985284e-01
   1.5162705e+00   8.8524858e-01
   1.5166551e+00   8.8698069e-01
   1.5170398e+00   8.8492309e-01
   1.5174244e+00   8.9426053e-01
   1.5178091e+00   8.8963136e-01
   1.5181937e+00   8.9345497e-01
   1.5185784e+00   9.0187852e-01
   1.5189630e+00   9.0191593e-01
   1.5193476e+00   9.0407802e-01
   1.5197323e+00   9.1113078e-01
   1.5201169e+00   9.0499844e-01
   1.5205016e+00   9.0137957e-01
   1.5208862e+00   9.0648166e-01
   1.5212709e+00   9.1004425e-01
   1.5216555e+00   9.0614299e-01
   1.5220402e+00   9.0026479e-01
   1.5224248e+00   8.9901596e-01
   1.5228094e+00   8.9688373e-01
   1.5231941e+00   9.0031535e-01
   1.5235787e+00   8.9896483e-01
   1.5239634e+00   8.9623874e-01
   1.5243480e+00   9.0634863e-01
   1.5247327e+00   9.0507475e-01
   1.5251173e+00   9.0995832e-01
   1.5255020e+00   9.2430570e-01
   1.5258866e+00   9.2611995e-01
   1.5262713e+00   9.2819407e-01
   1.5266559e+00   9.1415091e-01
   1.5270405e+00   9.1210168e-01
   1.5274252e+00   9.1356946e-01
   1.5278098e+00   9.1544996e-01
   1.5281945e+00   9.1467061e-01
   1.5285791e+00   9.1812728e-01
   1.5289638e+00   9.2191927e-01
   1.5293484e+00   9.1633407e-01
   1.5297331e+00   9.2246337e-01
   1.5301177e+00   9.2783938e-01
   1.5305023e+00   9.1925158e-01
   1.5308870e+00   9.2303165e-01
   1.5312716e+00   9.2221114e-01
   1.5316563e+00   9.3424426e-01
   1.5320409e+00   9.3760530e-01
   1.5324256e+00   9.3630647e-01
   1.5328102e+00   9.4112888e-01
   1.5331949e+00   9.4379329e-01
   1.5335795e+00   9.4130873e-01
   1.5339642e+00   9.4558901e-01
   1.5343488e+00   9.4805490e-01
   1.5347334e+00   9.3827742e-01
   1.5351181e+00   9.4606277e-01
   1.5355027e+00   9.3783474e-01
   1.5358874e+00   9.4319564e-01
   1.5362720e+00   9.4874608e-01
   1.5366567e+00   9.4638628e-01
   1.5370413e+00   9.4115103e-01
   1.5374260e+00   9.5695313e-01
   1.5378106e+00   9.5070673e-01
   1.5381952e+00   9.5878757e-01
   1.5385799e+00   9.5525539e-01
   1.5389645e+00   9.5591201e-01
   1.5393492e+00   9.5113757e-01
   1.5397338e+00   9.5446258e-01
   1.5401185e+00   9.4870543e-01
   1.5405031e+00   9.4635309e-01
   1.5408878e+00   9.4427469e-01
   1.5412724e+00   9.5662887e-01
   1.5416571e+00   9.5194143e-01
   1.5420417e+00   9.5408981e-01
   1.5424263e+00   9.4475961e-01
   1.5428110e+00   9.3674497e-01
   1.5431956e+00   9.3941296e-01
   1.5435803e+00   9.4787232e-01
   1.5439649e+00   9.4038689e-01
   1.5443496e+00   9.4116706e-01
   1.5447342e+00   9.4265568e-01
   1.5451189e+00   9.3050983e-01
   1.5455035e+00   9.3159084e-01
   1.5458881e+00   9.2831465e-01
   1.5462728e+00   9.3029568e-01
   1.5466574e+00   9.4064746e-01
   1.5470421e+00   9.3971179e-01
   1.5474267e+00   9.4314458e-01
   1.5478114e+00   9.4979999e-01
   1.5481960e+00   9.3735085e-01
   1.5485807e+00   9.4153183e-01
   1.5489653e+00   9.5170333e-01
   1.5493499e+00   9.4876440e-01
   1.5497346e+00   9.5513660e-01
   1.5501192e+00   9.5264968e-01
   1.5505039e+00   9.5874054e-01
   1.5508885e+00   9.6516616e-01
   1.5512732e+00   9.6377902e-01
   1.5516578e+00   9.6329789e-01
   1.5520425e+00   9.6073198e-01
   1.5524271e+00   9.6117832e-01
   1.5528118e+00   9.6382835e-01
   1.5531964e+00   9.7249626e-01
   1.5535810e+00   9.8037092e-01
   1.5539657e+00   9.7915515e-01
   1.5543503e+00   9.7981142e-01
   1.5547350e+00   9.8436754e-01
   1.5551196e+00   9.8616137e-01
   1.5555043e+00   9.9009897e-01
   1.5558889e+00   9.8916611e-01
   1.5562736e+00   9.9415996e-01
   1.5566582e+00   9.8827871e-01
   1.5570428e+00   9.8535500e-01
   1.5574275e+00   9.8277915e-01
   1.5578121e+00   9.7987810e-01
   1.5581968e+00   9.7298089e-01
   1.5585814e+00   9.6845334e-01
   1.5589661e+00   9.6976548e-01
   1.5593507e+00   9.8034224e-01
   1.5597354e+00   9.7876843e-01
   1.5601200e+00   9.7161623e-01
   1.5605047e+00   9.6837011e-01
   1.5608893e+00   9.5841883e-01
   1.5612739e+00   9.6814270e-01
   1.5616586e+00   9.6994193e-01
   1.5620432e+00   9.7073499e-01
   1.5624279e+00   9.6809297e-01
   1.5628125e+00   9.6303529e-01
   1.5631972e+00   9.7046703e-01
   1.5635818e+00   9.7960445e-01
   1.5639665e+00   9.7700762e-01
   1.5643511e+00   9.7882336e-01
   1.5647357e+00   9.7705706e-01
   1.5651204e+00   9.6717766e-01
   1.5655050e+00   9.6641003e-01
   1.5658897e+00   9.6436332e-01
   1.5662743e+00   9.7238013e-01
   1.5666590e+00   9.6479002e-01
   1.5670436e+00   9.6007718e-01
   1.5674283e+00   9.5524348e-01
   1.5678129e+00   9.5363223e-01
   1.5681976e+00   9.5168597e-01
   1.5685822e+00   9.5874188e-01
   1.5689668e+00   9.6273591e-01
   1.5693515e+00   9.7413541e-01
   1.5697361e+00   9.8194725e-01
   1.5701208e+00   9.9068012e-01
   1.5705054e+00   9.8829956e-01
   1.5708901e+00   9.9249250e-01
   1.5712747e+00   9.9525202e-01
   1.5716594e+00   1.0015618e+00
   1.5720440e+00   1.0045219e+00
   1.5724286e+00   9.9632779e-01
   1.5728133e+00   9.9510359e-01
   1.5731979e+00   9.9680223e-01
   1.5735826e+00   1.0006582e+00
   1.5739672e+00   1.0209214e+00
   1.5743519e+00   1.0210486e+00
   1.5747365e+00   1.0162781e+00
   1.5751212e+00   1.0058150e+00
   1.5755058e+00   9.9601574e-01
   1.5758905e+00   9.9166548e-01
   1.5762751e+00   9.8872829e-01
   1.5766597e+00   9.9147357e-01
   1.5770444e+00   9.8971345e-01
   1.5774290e+00   9.8777210e-01
   1.5778137e+00   9.9570552e-01
   1.5781983e+00   1.0055776e+00
   1.5785830e+00   1.0218915e+00
   1.5789676e+00   1.0195177e+00
   1.5793523e+00   1.0243519e+00
   1.5797369e+00   1.0230560e+00
   1.5801215e+00   1.0304376e+00
   1.5805062e+00   1.0360577e+00
   1.5808908e+00   1.0306841e+00
   1.5812755e+00   1.0262472e+00
   1.5816601e+00   1.0274702e+00
   1.5820448e+00   1.0323174e+00
   1.5824294e+00   1.0374327e+00
   1.5828141e+00   1.0438002e+00
   1.5831987e+00   1.0504383e+00
   1.5835834e+00   1.0564570e+00
   1.5839680e+00   1.0614336e+00
   1.5843526e+00   1.0617069e+00
   1.5847373e+00   1.0601307e+00
   1.5851219e+00   1.0611838e+00
   1.5855066e+00   1.0623604e+00
   1.5858912e+00   1.0584736e+00
   1.5862759e+00   1.0649726e+00
   1.5866605e+00   1.0708510e+00
   1.5870452e+00   1.0678908e+00
   1.5874298e+00   1.0713854e+00
   1.5878144e+00   1.0767371e+00
   1.5881991e+00   1.0785062e+00
   1.5885837e+00   1.0814177e+00
   1.5889684e+00   1.0822379e+00
   1.5893530e+00   1.0835057e+00
   1.5897377e+00   1.0769978e+00
   1.5901223e+00   1.0681693e+00
   1.5905070e+00   1.0655883e+00
   1.5908916e+00   1.0523474e+00
   1.5912763e+00   1.0554629e+00
   1.5916609e+00   1.0484733e+00
   1.5920455e+00   1.0587213e+00
   1.5924302e+00   1.0664701e+00
   1.5928148e+00   1.0629877e+00
   1.5931995e+00   1.0673020e+00
   1.5935841e+00   1.0705130e+00
   1.5939688e+00   1.0698237e+00
   1.5943534e+00   1.0575692e+00
   1.5947381e+00   1.0629762e+00
   1.5951227e+00   1.0671497e+00
   1.5955073e+00   1.0664634e+00
   1.5958920e+00   1.0675072e+00
   1.5962766e+00   1.0658574e+00
   1.5966613e+00   1.0593730e+00
   1.5970459e+00   1.0616532e+00
   1.5974306e+00   1.0713797e+00
   1.5978152e+00   1.0754669e+00
   1.5981999e+00   1.0845215e+00
   1.5985845e+00   1.0940438e+00
   1.5989692e+00   1.0983808e+00
   1.5993538e+00   1.0878368e+00
   1.5997384e+00   1.0942997e+00
   1.6001231e+00   1.0907299e+00
   1.6005077e+00   1.0824004e+00
   1.6008924e+00   1.0905765e+00
   1.6012770e+00   1.0822178e+00
   1.6016617e+00   1.0914329e+00
   1.6020463e+00   1.0945605e+00
   1.6024310e+00   1.0948384e+00
   1.6028156e+00   1.0966316e+00
   1.6032002e+00   1.0988410e+00
   1.6035849e+00   1.1025178e+00
   1.6039695e+00   1.0981727e+00
   1.6043542e+00   1.1005488e+00
   1.6047388e+00   1.1024834e+00
   1.6051235e+00   1.1054034e+00
   1.6055081e+00   1.1102409e+00
   1.6058928e+00   1.1133479e+00
   1.6062774e+00   1.1113085e+00
   1.6066621e+00   1.1157557e+00
   1.6070467e+00   1.1212667e+00
   1.6074313e+00   1.1205199e+00
   1.6078160e+00   1.1198919e+00
   1.6082006e+00   1.1118093e+00
   1.6085853e+00   1.1112359e+00
   1.6089699e+00   1.1130058e+00
   1.6093546e+00   1.1090951e+00
   1.6097392e+00   1.1169677e+00
   1.6101239e+00   1.1117598e+00
   1.6105085e+00   1.1147405e+00
   1.6108931e+00   1.1141019e+00
   1.6112778e+00   1.1098590e+00
   1.6116624e+00   1.1030788e+00
   1.6120471e+00   1.1069326e+00
   1.6124317e+00   1.1100991e+00
   1.6128164e+00   1.1150124e+00
   1.6132010e+00   1.1052567e+00
   1.6135857e+00   1.0991592e+00
   1.6139703e+00   1.0860155e+00
   1.6143550e+00   1.0842535e+00
   1.6147396e+00   1.0709091e+00
   1.6151242e+00   1.0612657e+00
   1.6155089e+00   1.0634202e+00
   1.6158935e+00   1.0557561e+00
   1.6162782e+00   1.0515123e+00
   1.6166628e+00   1.0458897e+00
   1.6170475e+00   1.0465693e+00
   1.6174321e+00   1.0555994e+00
   1.6178168e+00   1.0589227e+00
   1.6182014e+00   1.0540725e+00
   1.6185860e+00   1.0455213e+00
   1.6189707e+00   1.0569121e+00
   1.6193553e+00   1.0570797e+00
   1.6197400e+00   1.0551004e+00
   1.6201246e+00   1.0489137e+00
   1.6205093e+00   1.0479799e+00
   1.6208939e+00   1.0499477e+00
   1.6212786e+00   1.0509934e+00
   1.6216632e+00   1.0593337e+00
   1.6220478e+00   1.0514635e+00
   1.6224325e+00   1.0576314e+00
   1.6228171e+00   1.0557319e+00
   1.6232018e+00   1.0530603e+00
   1.6235864e+00   1.0603879e+00
   1.6239711e+00   1.0636069e+00
   1.6243557e+00   1.0728784e+00
   1.6247404e+00   1.0773968e+00
   1.6251250e+00   1.0716392e+00
   1.6255097e+00   1.0658512e+00
   1.6258943e+00   1.0729903e+00
   1.6262789e+00   1.0745527e+00
   1.6266636e+00   1.0843384e+00
   1.6270482e+00   1.0839949e+00
   1.6274329e+00   1.0866979e+00
   1.6278175e+00   1.0793668e+00
   1.6282022e+00   1.0833808e+00
   1.6285868e+00   1.0822162e+00
   1.6289715e+00   1.0759430e+00
   1.6293561e+00   1.0756770e+00
   1.6297407e+00   1.0747961e+00
   1.6301254e+00   1.0719865e+00
   1.6305100e+00   1.0701967e+00
   1.6308947e+00   1.0642990e+00
   1.6312793e+00   1.0674255e+00
   1.6316640e+00   1.0730594e+00
   1.6320486e+00   1.0801657e+00
   1.6324333e+00   1.0812616e+00
   1.6328179e+00   1.0776886e+00
   1.6332026e+00   1.0859793e+00
   1.6335872e+00   1.0886686e+00
   1.6339718e+00   1.0880944e+00
   1.6343565e+00   1.0904181e+00
   1.6347411e+00   1.0860219e+00
   1.6351258e+00   1.0807458e+00
   1.6355104e+00   1.0811433e+00
   1.6358951e+00   1.0797276e+00
   1.6362797e+00   1.0673851e+00
   1.6366644e+00   1.0694214e+00
   1.6370490e+00   1.0607778e+00
   1.6374336e+00   1.0651739e+00
   1.6378183e+00   1.0588101e+00
   1.6382029e+00   1.0483515e+00
   1.6385876e+00   1.0580540e+00
   1.6389722e+00   1.0615619e+00
   1.6393569e+00   1.0648257e+00
   1.6397415e+00   1.0688372e+00
   1.6401262e+00   1.0772516e+00
   1.6405108e+00   1.0709429e+00
   1.6408955e+00   1.0808328e+00
   1.6412801e+00   1.0757650e+00
   1.6416647e+00   1.0832083e+00
   1.6420494e+00   1.0860919e+00
   1.6424340e+00   1.0753105e+00
   1.6428187e+00   1.0762519e+00
   1.6432033e+00   1.0854384e+00
   1.6435880e+00   1.0938231e+00
   1.6439726e+00   1.1023333e+00
   1.6443573e+00   1.1065221e+00
   1.6447419e+00   1.1086287e+00
   1.6451265e+00   1.1144990e+00
   1.6455112e+00   1.1057744e+00
   1.6458958e+00   1.0972992e+00
   1.6462805e+00   1.0943509e+00
   1.6466651e+00   1.0938045e+00
   1.6470498e+00   1.0904316e+00
   1.6474344e+00   1.0900717e+00
   1.6478191e+00   1.0821639e+00
   1.6482037e+00   1.0762130e+00
   1.6485884e+00   1.0650500e+00
   1.6489730e+00   1.0660119e+00
   1.6493576e+00   1.0693139e+00
   1.6497423e+00   1.0652874e+00
   1.6501269e+00   1.0543714e+00
   1.6505116e+00   1.0516501e+00
   1.6508962e+00   1.0657121e+00
   1.6512809e+00   1.0590995e+00
   1.6516655e+00   1.0654684e+00
   1.6520502e+00   1.0734806e+00
   1.6524348e+00   1.0722162e+00
   1.6528194e+00   1.0744058e+00
   1.6532041e+00   1.0714236e+00
   1.6535887e+00   1.0704340e+00
   1.6539734e+00   1.0788573e+00
   1.6543580e+00   1.0770501e+00
   1.6547427e+00   1.0776692e+00
   1.6551273e+00   1.0726648e+00
   1.6555120e+00   1.0637436e+00
   1.6558966e+00   1.0640083e+00
   1.6562813e+00   1.0612470e+00
   1.6566659e+00   1.0629349e+00
   1.6570505e+00   1.0690847e+00
   1.6574352e+00   1.0725654e+00
   1.6578198e+00   1.0733731e+00
   1.6582045e+00   1.0779079e+00
   1.6585891e+00   1.0741383e+00
   1.6589738e+00   1.0810370e+00
   1.6593584e+00   1.0916068e+00
   1.6597431e+00   1.1005378e+00
   1.6601277e+00   1.1019736e+00
   1.6605123e+00   1.1030853e+00
   1.6608970e+00   1.0971541e+00
   1.6612816e+00   1.0971874e+00
   1.6616663e+00   1.0916236e+00
   1.6620509e+00   1.0887300e+00
   1.6624356e+00   1.0897613e+00
   1.6628202e+00   1.0928091e+00
   1.6632049e+00   1.0845627e+00
   1.6635895e+00   1.0929824e+00
   1.6639742e+00   1.0850943e+00
   1.6643588e+00   1.0880316e+00
   1.6647434e+00   1.0838709e+00
   1.6651281e+00   1.0843344e+00
   1.6655127e+00   1.0832771e+00
   1.6658974e+00   1.0887321e+00
   1.6662820e+00   1.0893515e+00
   1.6666667e+00   1.1015952e+00
   1.6670513e+00   1.1032188e+00
   1.6674360e+00   1.1003240e+00
   1.6678206e+00   1.1099570e+00
   1.6682052e+00   1.1037269e+00
   1.6685899e+00   1.1090615e+00
   1.6689745e+00   1.1147388e+00
   1.6693592e+00   1.1168832e+00
   1.6697438e+00   1.1210054e+00
   1.6701285e+00   1.1131101e+00
   1.6705131e+00   1.1048996e+00
   1.6708978e+00   1.1006770e+00
   1.6712824e+00   1.1050224e+00
   1.6716671e+00   1.0927623e+00
   1.6720517e+00   1.0927010e+00
   1.6724363e+00   1.0993476e+00
   1.6728210e+00   1.0994877e+00
   1.6732056e+00   1.1018214e+00
   1.6735903e+00   1.0948748e+00
   1.6739749e+00   1.0906365e+00
   1.6743596e+00   1.0931252e+00
   1.6747442e+00   1.0905352e+00
   1.6751289e+00   1.0996427e+00
   1.6755135e+00   1.1000495e+00
   1.6758981e+00   1.0961367e+00
   1.6762828e+00   1.1046505e+00
   1.6766674e+00   1.0931819e+00
   1.6770521e+00   1.0981930e+00
   1.6774367e+00   1.0929345e+00
   1.6778214e+00   1.0996090e+00
   1.6782060e+00   1.1006945e+00
   1.6785907e+00   1.1100399e+00
   1.6789753e+00   1.1092941e+00
   1.6793600e+00   1.1131310e+00
   1.6797446e+00   1.1187255e+00
   1.6801292e+00   1.1201764e+00
   1.6805139e+00   1.1194410e+00
   1.6808985e+00   1.1245643e+00
   1.6812832e+00   1.1236490e+00
   1.6816678e+00   1.1267166e+00
   1.6820525e+00   1.1307739e+00
   1.6824371e+00   1.1398288e+00
   1.6828218e+00   1.1440116e+00
   1.6832064e+00   1.1334927e+00
   1.6835910e+00   1.1199549e+00
   1.6839757e+00   1.1159705e+00
   1.6843603e+00   1.1215102e+00
   1.6847450e+00   1.1160215e+00
   1.6851296e+00   1.1075489e+00
   1.6855143e+00   1.1022620e+00
   1.6858989e+00   1.0961178e+00
   1.6862836e+00   1.0894744e+00
   1.6866682e+00   1.1031347e+00
   1.6870529e+00   1.0927881e+00
   1.6874375e+00   1.0975943e+00
   1.6878221e+00   1.0932024e+00
   1.6882068e+00   1.0923715e+00
   1.6885914e+00   1.0951983e+00
   1.6889761e+00   1.0885156e+00
   1.6893607e+00   1.0793242e+00
   1.6897454e+00   1.0807972e+00
   1.6901300e+00   1.0845322e+00
   1.6905147e+00   1.0799263e+00
   1.6908993e+00   1.0762323e+00
   1.6912839e+00   1.0703197e+00
   1.6916686e+00   1.0704441e+00
   1.6920532e+00   1.0621676e+00
   1.6924379e+00   1.0647490e+00
   1.6928225e+00   1.0588276e+00
   1.6932072e+00   1.0556510e+00
   1.6935918e+00   1.0613813e+00
   1.6939765e+00   1.0596959e+00
   1.6943611e+00   1.0654796e+00
   1.6947457e+00   1.0640017e+00
   1.6951304e+00   1.0712919e+00
   1.6955150e+00   1.0733791e+00
   1.6958997e+00   1.0745233e+00
   1.6962843e+00   1.0722262e+00
   1.6966690e+00   1.0643379e+00
   1.6970536e+00   1.0722708e+00
   1.6974383e+00   1.0729823e+00
   1.6978229e+00   1.0757919e+00
   1.6982076e+00   1.0683556e+00
   1.6985922e+00   1.0738005e+00
   1.6989768e+00   1.0807363e+00
   1.6993615e+00   1.0756008e+00
   1.6997461e+00   1.0825906e+00
   1.7001308e+00   1.0864046e+00
   1.7005154e+00   1.0941274e+00
   1.7009001e+00   1.1001684e+00
   1.7012847e+00   1.1008840e+00
   1.7016694e+00   1.1011730e+00
   1.7020540e+00   1.1001580e+00
   1.7024386e+00   1.1013466e+00
   1.7028233e+00   1.1127751e+00
   1.7032079e+00   1.1058064e+00
   1.7035926e+00   1.0989820e+00
   1.7039772e+00   1.0983023e+00
   1.7043619e+00   1.0975527e+00
   1.7047465e+00   1.0956496e+00
   1.7051312e+00   1.0881325e+00
   1.7055158e+00   1.0832927e+00
   1.7059005e+00   1.0802044e+00
   1.7062851e+00   1.0897587e+00
   1.7066697e+00   1.0932794e+00
   1.7070544e+00   1.0914508e+00
   1.7074390e+00   1.0894233e+00
   1.7078237e+00   1.0893248e+00
   1.7082083e+00   1.0851056e+00
   1.7085930e+00   1.0871979e+00
   1.7089776e+00   1.0848214e+00
   1.7093623e+00   1.0854661e+00
   1.7097469e+00   1.0772188e+00
   1.7101315e+00   1.0803465e+00
   1.7105162e+00   1.0726564e+00
   1.7109008e+00   1.0782956e+00
   1.7112855e+00   1.0766135e+00
   1.7116701e+00   1.0804864e+00
   1.7120548e+00   1.0810290e+00
   1.7124394e+00   1.0788835e+00
   1.7128241e+00   1.0852581e+00
   1.7132087e+00   1.0835977e+00
   1.7135934e+00   1.0814428e+00
   1.7139780e+00   1.0796735e+00
   1.7143626e+00   1.0883121e+00
   1.7147473e+00   1.0937197e+00
   1.7151319e+00   1.0972724e+00
   1.7155166e+00   1.0958165e+00
   1.7159012e+00   1.0799467e+00
   1.7162859e+00   1.0790344e+00
   1.7166705e+00   1.0827973e+00
   1.7170552e+00   1.0743778e+00
   1.7174398e+00   1.0692867e+00
   1.7178244e+00   1.0680910e+00
   1.7182091e+00   1.0635565e+00
   1.7185937e+00   1.0650001e+00
   1.7189784e+00   1.0645175e+00
   1.7193630e+00   1.0557196e+00
   1.7197477e+00   1.0417121e+00
   1.7201323e+00   1.0435542e+00
   1.7205170e+00   1.0444771e+00
   1.7209016e+00   1.0453234e+00
   1.7212863e+00   1.0476997e+00
   1.7216709e+00   1.0427679e+00
   1.7220555e+00   1.0265886e+00
   1.7224402e+00   1.0264899e+00
   1.7228248e+00   1.0307748e+00
   1.7232095e+00   1.0304317e+00
   1.7235941e+00   1.0329605e+00
   1.7239788e+00   1.0293401e+00
   1.7243634e+00   1.0378375e+00
   1.7247481e+00   1.0393032e+00
   1.7251327e+00   1.0487996e+00
   1.7255173e+00   1.0504558e+00
   1.7259020e+00   1.0664593e+00
   1.7262866e+00   1.0731846e+00
   1.7266713e+00   1.0755911e+00
   1.7270559e+00   1.0846213e+00
   1.7274406e+00   1.0958439e+00
   1.7278252e+00   1.0918343e+00
   1.7282099e+00   1.0853552e+00
   1.7285945e+00   1.0794839e+00
   1.7289792e+00   1.0856745e+00
   1.7293638e+00   1.0909557e+00
   1.7297484e+00   1.0829038e+00
   1.7301331e+00   1.0792999e+00
   1.7305177e+00   1.0806010e+00
   1.7309024e+00   1.0794584e+00
   1.7312870e+00   1.0775942e+00
   1.7316717e+00   1.0814685e+00
   1.7320563e+00   1.0832240e+00
   1.7324410e+00   1.0815208e+00
   1.7328256e+00   1.0850303e+00
   1.7332102e+00   1.0716250e+00
   1.7335949e+00   1.0769398e+00
   1.7339795e+00   1.0792589e+00
   1.7343642e+00   1.0851019e+00
   1.7347488e+00   1.0894179e+00
   1.7351335e+00   1.0935844e+00
   1.7355181e+00   1.1000472e+00
   1.7359028e+00   1.1142239e+00
   1.7362874e+00   1.1199223e+00
   1.7366721e+00   1.1262097e+00
   1.7370567e+00   1.1295558e+00
   1.7374413e+00   1.1236741e+00
   1.7378260e+00   1.1223489e+00
   1.7382106e+00   1.1201810e+00
   1.7385953e+00   1.1212192e+00
   1.7389799e+00   1.1304729e+00
   1.7393646e+00   1.1379509e+00
   1.7397492e+00   1.1431184e+00
   1.7401339e+00   1.1525748e+00
   1.7405185e+00   1.1448326e+00
   1.7409031e+00   1.1441337e+00
   1.7412878e+00   1.1370278e+00
   1.7416724e+00   1.1349717e+00
   1.7420571e+00   1.1363632e+00
   1.7424417e+00   1.1356203e+00
   1.7428264e+00   1.1451375e+00
   1.7432110e+00   1.1550186e+00
   1.7435957e+00   1.1519387e+00
   1.7439803e+00   1.1513060e+00
   1.7443650e+00   1.1507308e+00
   1.7447496e+00   1.1487649e+00
   1.7451342e+00   1.1425055e+00
   1.7455189e+00   1.1489981e+00
   1.7459035e+00   1.1406646e+00
   1.7462882e+00   1.1369099e+00
   1.7466728e+00   1.1343725e+00
   1.7470575e+00   1.1337214e+00
   1.7474421e+00   1.1290336e+00
   1.7478268e+00   1.1283070e+00
   1.7482114e+00   1.1300010e+00
   1.7485960e+00   1.1344808e+00
   1.7489807e+00   1.1329486e+00
   1.7493653e+00   1.1262104e+00
   1.7497500e+00   1.1374033e+00
   1.7501346e+00   1.1375185e+00
   1.7505193e+00   1.1488328e+00
   1.7509039e+00   1.1494791e+00
   1.7512886e+00   1.1489634e+00
   1.7516732e+00   1.1395089e+00
   1.7520579e+00   1.1385608e+00
   1.7524425e+00   1.1381654e+00
   1.7528271e+00   1.1383081e+00
   1.7532118e+00   1.1345188e+00
   1.7535964e+00   1.1252009e+00
   1.7539811e+00   1.1186575e+00
   1.7543657e+00   1.1210131e+00
   1.7547504e+00   1.1197839e+00
   1.7551350e+00   1.1267455e+00
   1.7555197e+00   1.1133369e+00
   1.7559043e+00   1.1140767e+00
   1.7562889e+00   1.1208099e+00
   1.7566736e+00   1.1158778e+00
   1.7570582e+00   1.1189785e+00
   1.7574429e+00   1.1141732e+00
   1.7578275e+00   1.1166514e+00
   1.7582122e+00   1.1322119e+00
   1.7585968e+00   1.1336134e+00
   1.7589815e+00   1.1451166e+00
   1.7593661e+00   1.1439341e+00
   1.7597508e+00   1.1489683e+00
   1.7601354e+00   1.1529804e+00
   1.7605200e+00   1.1633140e+00
   1.7609047e+00   1.1556929e+00
   1.7612893e+00   1.1603763e+00
   1.7616740e+00   1.1629525e+00
   1.7620586e+00   1.1647441e+00
   1.7624433e+00   1.1643584e+00
   1.7628279e+00   1.1727696e+00
   1.7632126e+00   1.1651021e+00
   1.7635972e+00   1.1497671e+00
   1.7639818e+00   1.1488609e+00
   1.7643665e+00   1.1510060e+00
   1.7647511e+00   1.1451073e+00
   1.7651358e+00   1.1378280e+00
   1.7655204e+00   1.1392154e+00
   1.7659051e+00   1.1453424e+00
   1.7662897e+00   1.1442897e+00
   1.7666744e+00   1.1507549e+00
   1.7670590e+00   1.1559132e+00
   1.7674436e+00   1.1572133e+00
   1.7678283e+00   1.1552572e+00
   1.7682129e+00   1.1504411e+00
   1.7685976e+00   1.1563732e+00
   1.7689822e+00   1.1602218e+00
   1.7693669e+00   1.1646206e+00
   1.7697515e+00   1.1668614e+00
   1.7701362e+00   1.1621863e+00
   1.7705208e+00   1.1649004e+00
   1.7709055e+00   1.1634458e+00
   1.7712901e+00   1.1653069e+00
   1.7716747e+00   1.1776399e+00
   1.7720594e+00   1.1653540e+00
   1.7724440e+00   1.1629713e+00
   1.7728287e+00   1.1720985e+00
   1.7732133e+00   1.1644430e+00
   1.7735980e+00   1.1619329e+00
   1.7739826e+00   1.1554399e+00
   1.7743673e+00   1.1531240e+00
   1.7747519e+00   1.1458930e+00
   1.7751365e+00   1.1472626e+00
   1.7755212e+00   1.1517958e+00
   1.7759058e+00   1.1438668e+00
   1.7762905e+00   1.1477557e+00
   1.7766751e+00   1.1444570e+00
   1.7770598e+00   1.1479339e+00
   1.7774444e+00   1.1491694e+00
   1.7778291e+00   1.1454931e+00
   1.7782137e+00   1.1587919e+00
   1.7785984e+00   1.1662859e+00
   1.7789830e+00   1.1653083e+00
   1.7793676e+00   1.1696129e+00
   1.7797523e+00   1.1629360e+00
   1.7801369e+00   1.1689904e+00
   1.7805216e+00   1.1672515e+00
   1.7809062e+00   1.1655864e+00
   1.7812909e+00   1.1777856e+00
   1.7816755e+00   1.1713870e+00
   1.7820602e+00   1.1601119e+00
   1.7824448e+00   1.1658844e+00
   1.7828294e+00   1.1717478e+00
   1.7832141e+00   1.1730240e+00
   1.7835987e+00   1.1706145e+00
   1.7839834e+00   1.1685249e+00
   1.7843680e+00   1.1607245e+00
   1.7847527e+00   1.1701536e+00
   1.7851373e+00   1.1775834e+00
   1.7855220e+00   1.1811940e+00
   1.7859066e+00   1.1753805e+00
   1.7862913e+00   1.1908110e+00
   1.7866759e+00   1.2008692e+00
   1.7870605e+00   1.2010865e+00
   1.7874452e+00   1.2027037e+00
   1.7878298e+00   1.2069230e+00
   1.7882145e+00   1.2041843e+00
   1.7885991e+00   1.2025379e+00
   1.7889838e+00   1.2008675e+00
   1.7893684e+00   1.2052752e+00
   1.7897531e+00   1.2058844e+00
   1.7901377e+00   1.2031809e+00
   1.7905223e+00   1.2079607e+00
   1.7909070e+00   1.2044162e+00
   1.7912916e+00   1.2147629e+00
   1.7916763e+00   1.2062879e+00
   1.7920609e+00   1.1964005e+00
   1.7924456e+00   1.1913824e+00
   1.7928302e+00   1.1826212e+00
   1.7932149e+00   1.1795718e+00
   1.7935995e+00   1.1814316e+00
   1.7939842e+00   1.1901285e+00
   1.7943688e+00   1.1895724e+00
   1.7947534e+00   1.1808119e+00
   1.7951381e+00   1.1795979e+00
   1.7955227e+00   1.1773834e+00
   1.7959074e+00   1.1822530e+00
   1.7962920e+00   1.1799704e+00
   1.7966767e+00   1.1805188e+00
   1.7970613e+00   1.1753409e+00
   1.7974460e+00   1.1762611e+00
   1.7978306e+00   1.1663449e+00
   1.7982152e+00   1.1758324e+00
   1.7985999e+00   1.1854943e+00
   1.7989845e+00   1.1836761e+00
   1.7993692e+00   1.1885760e+00
   1.7997538e+00   1.1930113e+00
   1.8001385e+00   1.1939214e+00
   1.8005231e+00   1.1901202e+00
   1.8009078e+00   1.1847226e+00
   1.8012924e+00   1.1823105e+00
   1.8016771e+00   1.1842719e+00
   1.8020617e+00   1.1744578e+00
   1.8024463e+00   1.1860040e+00
   1.8028310e+00   1.1864989e+00
   1.8032156e+00   1.1991153e+00
   1.8036003e+00   1.2008227e+00
   1.8039849e+00   1.1995562e+00
   1.8043696e+00   1.2099437e+00
   1.8047542e+00   1.2007002e+00
   1.8051389e+00   1.2040669e+00
   1.8055235e+00   1.2096365e+00
   1.8059081e+00   1.2134096e+00
   1.8062928e+00   1.2152726e+00
   1.8066774e+00   1.2050679e+00
   1.8070621e+00   1.2126239e+00
   1.8074467e+00   1.2091738e+00
   1.8078314e+00   1.2084340e+00
   1.8082160e+00   1.2109606e+00
   1.8086007e+00   1.2089055e+00
   1.8089853e+00   1.2048223e+00
   1.8093700e+00   1.2070282e+00
   1.8097546e+00   1.2085265e+00
   1.8101392e+00   1.2049104e+00
   1.8105239e+00   1.2066103e+00
   1.8109085e+00   1.2113202e+00
   1.8112932e+00   1.2213102e+00
   1.8116778e+00   1.2274521e+00
   1.8120625e+00   1.2281156e+00
   1.8124471e+00   1.2241585e+00
   1.8128318e+00   1.2175013e+00
   1.8132164e+00   1.2133794e+00
   1.8136010e+00   1.2145534e+00
   1.8139857e+00   1.2013640e+00
   1.8143703e+00   1.1991716e+00
   1.8147550e+00   1.1921837e+00
   1.8151396e+00   1.1907834e+00
   1.8155243e+00   1.1932352e+00
   1.8159089e+00   1.1964144e+00
   1.8162936e+00   1.1917297e+00
   1.8166782e+00   1.1993368e+00
   1.8170629e+00   1.2019566e+00
   1.8174475e+00   1.1976407e+00
   1.8178321e+00   1.1949648e+00
   1.8182168e+00   1.1880873e+00
   1.8186014e+00   1.2035132e+00
   1.8189861e+00   1.1997243e+00
   1.8193707e+00   1.2081628e+00
   1.8197554e+00   1.2156166e+00
   1.8201400e+00   1.2188928e+00
   1.8205247e+00   1.2102837e+00
   1.8209093e+00   1.2165975e+00
   1.8212939e+00   1.2173038e+00
   1.8216786e+00   1.2089180e+00
   1.8220632e+00   1.2067377e+00
   1.8224479e+00   1.2098901e+00
   1.8228325e+00   1.2166674e+00
   1.8232172e+00   1.2193165e+00
   1.8236018e+00   1.2271731e+00
   1.8239865e+00   1.2274261e+00
   1.8243711e+00   1.2295401e+00
   1.8247558e+00   1.2257722e+00
   1.8251404e+00   1.2309003e+00
   1.8255250e+00   1.2232359e+00
   1.8259097e+00   1.2205456e+00
   1.8262943e+00   1.2215977e+00
   1.8266790e+00   1.2373241e+00
   1.8270636e+00   1.2410350e+00
   1.8274483e+00   1.2392795e+00
   1.8278329e+00   1.2300576e+00
   1.8282176e+00   1.2242475e+00
   1.8286022e+00   1.2343872e+00
   1.8289868e+00   1.2342367e+00
   1.8293715e+00   1.2355327e+00
   1.8297561e+00   1.2326505e+00
   1.8301408e+00   1.2357763e+00
   1.8305254e+00   1.2322867e+00
   1.8309101e+00   1.2397920e+00
   1.8312947e+00   1.2318465e+00
   1.8316794e+00   1.2273601e+00
   1.8320640e+00   1.2271797e+00
   1.8324486e+00   1.2211543e+00
   1.8328333e+00   1.2114817e+00
   1.8332179e+00   1.2107359e+00
   1.8336026e+00   1.2100653e+00
   1.8339872e+00   1.2174192e+00
   1.8343719e+00   1.2126602e+00
   1.8347565e+00   1.2046604e+00
   1.8351412e+00   1.1999639e+00
   1.8355258e+00   1.1982454e+00
   1.8359105e+00   1.2028094e+00
   1.8362951e+00   1.1978744e+00
   1.8366797e+00   1.1971936e+00
   1.8370644e+00   1.1944149e+00
   1.8374490e+00   1.1996711e+00
   1.8378337e+00   1.2114305e+00
   1.8382183e+00   1.2118054e+00
   1.8386030e+00   1.2056528e+00
   1.8389876e+00   1.2096104e+00
   1.8393723e+00   1.2126424e+00
   1.8397569e+00   1.2166981e+00
   1.8401415e+00   1.2143879e+00
   1.8405262e+00   1.2099372e+00
   1.8409108e+00   1.2096699e+00
   1.8412955e+00   1.2031926e+00
   1.8416801e+00   1.2036381e+00
   1.8420648e+00   1.2127322e+00
   1.8424494e+00   1.2068282e+00
   1.8428341e+00   1.2074464e+00
   1.8432187e+00   1.2091794e+00
   1.8436034e+00   1.2067296e+00
   1.8439880e+00   1.2090280e+00
   1.8443726e+00   1.2061566e+00
   1.8447573e+00   1.2024958e+00
   1.8451419e+00   1.1965155e+00
   1.8455266e+00   1.1894699e+00
   1.8459112e+00   1.1929705e+00
   1.8462959e+00   1.1944709e+00
   1.8466805e+00   1.1969448e+00
   1.8470652e+00   1.1871709e+00
   1.8474498e+00   1.1904410e+00
   1.8478344e+00   1.1870444e+00
   1.8482191e+00   1.1940588e+00
   1.8486037e+00   1.1800001e+00
   1.8489884e+00   1.1816456e+00
   1.8493730e+00   1.1778348e+00
   1.8497577e+00   1.1770236e+00
   1.8501423e+00   1.1755249e+00
   1.8505270e+00   1.1769186e+00
   1.8509116e+00   1.1823408e+00
   1.8512963e+00   1.1767048e+00
   1.8516809e+00   1.1610996e+00
   1.8520655e+00   1.1626876e+00
   1.8524502e+00   1.1661390e+00
   1.8528348e+00   1.1540843e+00
   1.8532195e+00   1.1591605e+00
   1.8536041e+00   1.1637189e+00
   1.8539888e+00   1.1601412e+00
   1.8543734e+00   1.1624231e+00
   1.8547581e+00   1.1512397e+00
   1.8551427e+00   1.1551295e+00
   1.8555273e+00   1.1584765e+00
   1.8559120e+00   1.1559007e+00
   1.8562966e+00   1.1567737e+00
   1.8566813e+00   1.1607193e+00
   1.8570659e+00   1.1668717e+00
   1.8574506e+00   1.1718729e+00
   1.8578352e+00   1.1800183e+00
   1.8582199e+00   1.1948722e+00
   1.8586045e+00   1.1975044e+00
   1.8589892e+00   1.2034871e+00
   1.8593738e+00   1.2089234e+00
   1.8597584e+00   1.2062478e+00
   1.8601431e+00   1.2154292e+00
   1.8605277e+00   1.2106417e+00
   1.8609124e+00   1.2042940e+00
   1.8612970e+00   1.2007703e+00
   1.8616817e+00   1.1984679e+00
   1.8620663e+00   1.2025659e+00
   1.8624510e+00   1.2032975e+00
   1.8628356e+00   1.2079611e+00
   1.8632202e+00   1.2046241e+00
   1.8636049e+00   1.1987498e+00
   1.8639895e+00   1.2070415e+00
   1.8643742e+00   1.2060121e+00
   1.8647588e+00   1.2060675e+00
   1.8651435e+00   1.2029278e+00
   1.8655281e+00   1.1961705e+00
   1.8659128e+00   1.2001911e+00
   1.8662974e+00   1.1995640e+00
   1.8666821e+00   1.1956737e+00
   1.8670667e+00   1.2077968e+00
   1.8674513e+00   1.2102414e+00
   1.8678360e+00   1.2056253e+00
   1.8682206e+00   1.2095131e+00
   1.8686053e+00   1.2029340e+00
   1.8689899e+00   1.2067764e+00
   1.8693746e+00   1.2243594e+00
   1.8697592e+00   1.2161860e+00
   1.8701439e+00   1.2144712e+00
   1.8705285e+00   1.2103183e+00
   1.8709131e+00   1.2070352e+00
   1.8712978e+00   1.1934353e+00
   1.8716824e+00   1.1975604e+00
   1.8720671e+00   1.2034115e+00
   1.8724517e+00   1.2018936e+00
   1.8728364e+00   1.2081600e+00
   1.8732210e+00   1.2081613e+00
   1.8736057e+00   1.2054452e+00
   1.8739903e+00   1.2105925e+00
   1.8743750e+00   1.2177476e+00
   1.8747596e+00   1.2233521e+00
   1.8751442e+00   1.2206202e+00
   1.8755289e+00   1.2226861e+00
   1.8759135e+00   1.2137799e+00
   1.8762982e+00   1.2101165e+00
   1.8766828e+00   1.2135892e+00
   1.8770675e+00   1.2203955e+00
   1.8774521e+00   1.2044824e+00
   1.8778368e+00   1.2144314e+00
   1.8782214e+00   1.2249234e+00
   1.8786060e+00   1.2152342e+00
   1.8789907e+00   1.2182010e+00
   1.8793753e+00   1.2227813e+00
   1.8797600e+00   1.2183742e+00
   1.8801446e+00   1.2162973e+00
   1.8805293e+00   1.2260096e+00
   1.8809139e+00   1.2284417e+00
   1.8812986e+00   1.2250800e+00
   1.8816832e+00   1.2269993e+00
   1.8820679e+00   1.2254418e+00
   1.8824525e+00   1.2231562e+00
   1.8828371e+00   1.2295471e+00
   1.8832218e+00   1.2223671e+00
   1.8836064e+00   1.2179967e+00
   1.8839911e+00   1.2213574e+00
   1.8843757e+00   1.2124464e+00
   1.8847604e+00   1.2215775e+00
   1.8851450e+00   1.2294790e+00
   1.8855297e+00   1.2393234e+00
   1.8859143e+00   1.2393322e+00
   1.8862989e+00   1.2360169e+00
   1.8866836e+00   1.2457106e+00
   1.8870682e+00   1.2414158e+00
   1.8874529e+00   1.2425746e+00
   1.8878375e+00   1.2354592e+00
   1.8882222e+00   1.2247638e+00
   1.8886068e+00   1.2198585e+00
   1.8889915e+00   1.2281695e+00
   1.8893761e+00   1.2314941e+00
   1.8897608e+00   1.2370781e+00
   1.8901454e+00   1.2290046e+00
   1.8905300e+00   1.2385953e+00
   1.8909147e+00   1.2312435e+00
   1.8912993e+00   1.2309201e+00
   1.8916840e+00   1.2395145e+00
   1.8920686e+00   1.2438587e+00
   1.8924533e+00   1.2603761e+00
   1.8928379e+00   1.2445097e+00
   1.8932226e+00   1.2526381e+00
   1.8936072e+00   1.2549636e+00
   1.8939918e+00   1.2573625e+00
   1.8943765e+00   1.2568969e+00
   1.8947611e+00   1.2545465e+00
   1.8951458e+00   1.2550123e+00
   1.8955304e+00   1.2430464e+00
   1.8959151e+00   1.2476494e+00
   1.8962997e+00   1.2398567e+00
   1.8966844e+00   1.2381631e+00
   1.8970690e+00   1.2366806e+00
   1.8974537e+00   1.2327855e+00
   1.8978383e+00   1.2389295e+00
   1.8982229e+00   1.2459203e+00
   1.8986076e+00   1.2436798e+00
   1.8989922e+00   1.2394677e+00
   1.8993769e+00   1.2461514e+00
   1.8997615e+00   1.2459127e+00
   1.9001462e+00   1.2411892e+00
   1.9005308e+00   1.2314219e+00
   1.9009155e+00   1.2305650e+00
   1.9013001e+00   1.2192878e+00
   1.9016847e+00   1.2103976e+00
   1.9020694e+00   1.2100736e+00
   1.9024540e+00   1.1968888e+00
   1.9028387e+00   1.1934577e+00
   1.9032233e+00   1.1865571e+00
   1.9036080e+00   1.1791963e+00
   1.9039926e+00   1.1799690e+00
   1.9043773e+00   1.1791177e+00
   1.9047619e+00   1.1688517e+00
   1.9051465e+00   1.1617940e+00
   1.9055312e+00   1.1750297e+00
   1.9059158e+00   1.1732664e+00
   1.9063005e+00   1.1750185e+00
   1.9066851e+00   1.1731240e+00
   1.9070698e+00   1.1714730e+00
   1.9074544e+00   1.1735410e+00
   1.9078391e+00   1.1825976e+00
   1.9082237e+00   1.1879874e+00
   1.9086084e+00   1.1900530e+00
   1.9089930e+00   1.1859006e+00
   1.9093776e+00   1.1926992e+00
   1.9097623e+00   1.1865814e+00
   1.9101469e+00   1.2079153e+00
   1.9105316e+00   1.2160749e+00
   1.9109162e+00   1.2141507e+00
   1.9113009e+00   1.2048720e+00
   1.9116855e+00   1.2006848e+00
   1.9120702e+00   1.2043989e+00
   1.9124548e+00   1.2132506e+00
   1.9128394e+00   1.2031173e+00
   1.9132241e+00   1.2021479e+00
   1.9136087e+00   1.1978886e+00
   1.9139934e+00   1.2080664e+00
   1.9143780e+00   1.2154900e+00
   1.9147627e+00   1.2113008e+00
   1.9151473e+00   1.2067967e+00
   1.9155320e+00   1.2116595e+00
   1.9159166e+00   1.2205436e+00
   1.9163013e+00   1.2243408e+00
   1.9166859e+00   1.2304488e+00
   1.9170705e+00   1.2364022e+00
   1.9174552e+00   1.2524683e+00
   1.9178398e+00   1.2609747e+00
   1.9182245e+00   1.2664822e+00
   1.9186091e+00   1.2686720e+00
   1.9189938e+00   1.2709890e+00
   1.9193784e+00   1.2653869e+00
   1.9197631e+00   1.2686343e+00
   1.9201477e+00   1.2663423e+00
   1.9205323e+00   1.2657249e+00
   1.9209170e+00   1.2561783e+00
   1.9213016e+00   1.2594277e+00
   1.9216863e+00   1.2663012e+00
   1.9220709e+00   1.2593048e+00
   1.9224556e+00   1.2554931e+00
   1.9228402e+00   1.2489733e+00
   1.9232249e+00   1.2417866e+00
   1.9236095e+00   1.2542986e+00
   1.9239942e+00   1.2508150e+00
   1.9243788e+00   1.2520372e+00
   1.9247634e+00   1.2500216e+00
   1.9251481e+00   1.2428505e+00
   1.9255327e+00   1.2392202e+00
   1.9259174e+00   1.2389879e+00
   1.9263020e+00   1.2327086e+00
   1.9266867e+00   1.2263563e+00
   1.9270713e+00   1.2213853e+00
   1.9274560e+00   1.2207711e+00
   1.9278406e+00   1.2201266e+00
   1.9282252e+00   1.2229134e+00
   1.9286099e+00   1.2241736e+00
   1.9289945e+00   1.2222385e+00
   1.9293792e+00   1.2252082e+00
   1.9297638e+00   1.2301438e+00
   1.9301485e+00   1.2259565e+00
   1.9305331e+00   1.2206562e+00
   1.9309178e+00   1.2237265e+00
   1.9313024e+00   1.2298126e+00
   1.9316871e+00   1.2349823e+00
   1.9320717e+00   1.2320619e+00
   1.9324563e+00   1.2367863e+00
   1.9328410e+00   1.2460864e+00
   1.9332256e+00   1.2486524e+00
   1.9336103e+00   1.2485217e+00
   1.9339949e+00   1.2526554e+00
   1.9343796e+00   1.2589982e+00
   1.9347642e+00   1.2678205e+00
   1.9351489e+00   1.2659046e+00
   1.9355335e+00   1.2629272e+00
   1.9359181e+00   1.2558255e+00
   1.9363028e+00   1.2560353e+00
   1.9366874e+00   1.2511461e+00
   1.9370721e+00   1.2507365e+00
   1.9374567e+00   1.2513445e+00
   1.9378414e+00   1.2403456e+00
   1.9382260e+00   1.2428133e+00
   1.9386107e+00   1.2463315e+00
   1.9389953e+00   1.2500373e+00
   1.9393800e+00   1.2532385e+00
   1.9397646e+00   1.2508864e+00
   1.9401492e+00   1.2420733e+00
   1.9405339e+00   1.2392764e+00
   1.9409185e+00   1.2411847e+00
   1.9413032e+00   1.2469185e+00
   1.9416878e+00   1.2443487e+00
   1.9420725e+00   1.2408456e+00
   1.9424571e+00   1.2423165e+00
   1.9428418e+00   1.2379459e+00
   1.9432264e+00   1.2353603e+00
   1.9436110e+00   1.2308010e+00
   1.9439957e+00   1.2301086e+00
   1.9443803e+00   1.2367776e+00
   1.9447650e+00   1.2438397e+00
   1.9451496e+00   1.2482064e+00
   1.9455343e+00   1.2522686e+00
   1.9459189e+00   1.2453666e+00
   1.9463036e+00   1.2364615e+00
   1.9466882e+00   1.2377062e+00
   1.9470729e+00   1.2341425e+00
   1.9474575e+00   1.2336180e+00
   1.9478421e+00   1.2369792e+00
   1.9482268e+00   1.2419607e+00
   1.9486114e+00   1.2428216e+00
   1.9489961e+00   1.2426228e+00
   1.9493807e+00   1.2459701e+00
   1.9497654e+00   1.2554104e+00
   1.9501500e+00   1.2625078e+00
   1.9505347e+00   1.2594484e+00
   1.9509193e+00   1.2591869e+00
   1.9513039e+00   1.2528108e+00
   1.9516886e+00   1.2570080e+00
   1.9520732e+00   1.2575648e+00
   1.9524579e+00   1.2517348e+00
   1.9528425e+00   1.2498867e+00
   1.9532272e+00   1.2491096e+00
   1.9536118e+00   1.2523947e+00
   1.9539965e+00   1.2622287e+00
   1.9543811e+00   1.2661870e+00
   1.9547658e+00   1.2524342e+00
   1.9551504e+00   1.2516987e+00
   1.9555350e+00   1.2602717e+00
   1.9559197e+00   1.2626569e+00
   1.9563043e+00   1.2673141e+00
   1.9566890e+00   1.2583516e+00
   1.9570736e+00   1.2578060e+00
   1.9574583e+00   1.2518313e+00
   1.9578429e+00   1.2541997e+00
   1.9582276e+00   1.2459036e+00
   1.9586122e+00   1.2487727e+00
   1.9589968e+00   1.2565060e+00
   1.9593815e+00   1.2559037e+00
   1.9597661e+00   1.2633319e+00
   1.9601508e+00   1.2628143e+00
   1.9605354e+00   1.2598126e+00
   1.9609201e+00   1.2718813e+00
   1.9613047e+00   1.2772943e+00
   1.9616894e+00   1.2842184e+00
   1.9620740e+00   1.3003227e+00
   1.9624587e+00   1.3028469e+00
   1.9628433e+00   1.3023707e+00
   1.9632279e+00   1.3026012e+00
   1.9636126e+00   1.3055386e+00
   1.9639972e+00   1.3126790e+00
   1.9643819e+00   1.3130919e+00
   1.9647665e+00   1.3139447e+00
   1.9651512e+00   1.3161189e+00
   1.9655358e+00   1.3202171e+00
   1.9659205e+00   1.3230937e+00
   1.9663051e+00   1.3187859e+00
   1.9666897e+00   1.3263499e+00
   1.9670744e+00   1.3226411e+00
   1.9674590e+00   1.3183333e+00
   1.9678437e+00   1.3249305e+00
   1.9682283e+00   1.3236132e+00
   1.9686130e+00   1.3292270e+00
   1.9689976e+00   1.3293617e+00
   1.9693823e+00   1.3352756e+00
   1.9697669e+00   1.3214953e+00
   1.9701516e+00   1.3276030e+00
   1.9705362e+00   1.3279826e+00
   1.9709208e+00   1.3335609e+00
   1.9713055e+00   1.3483079e+00
   1.9716901e+00   1.3548803e+00
   1.9720748e+00   1.3555139e+00
   1.9724594e+00   1.3491189e+00
   1.9728441e+00   1.3396208e+00
   1.9732287e+00   1.3301420e+00
   1.9736134e+00   1.3258975e+00
   1.9739980e+00   1.3338812e+00
   1.9743826e+00   1.3390142e+00
   1.9747673e+00   1.3390340e+00
   1.9751519e+00   1.3362259e+00
   1.9755366e+00   1.3281960e+00
   1.9759212e+00   1.3259832e+00
   1.9763059e+00   1.3317451e+00
   1.9766905e+00   1.3460064e+00
   1.9770752e+00   1.3412276e+00
   1.9774598e+00   1.3399087e+00
   1.9778444e+00   1.3453699e+00
   1.9782291e+00   1.3414598e+00
   1.9786137e+00   1.3389806e+00
   1.9789984e+00   1.3290401e+00
   1.9793830e+00   1.3348657e+00
   1.9797677e+00   1.3436001e+00
   1.9801523e+00   1.3522771e+00
   1.9805370e+00   1.3478033e+00
   1.9809216e+00   1.3463394e+00
   1.9813063e+00   1.3575459e+00
   1.9816909e+00   1.3528320e+00
   1.9820755e+00   1.3533882e+00
   1.9824602e+00   1.3551230e+00
   1.9828448e+00   1.3580210e+00
   1.9832295e+00   1.3633191e+00
   1.9836141e+00   1.3575944e+00
   1.9839988e+00   1.3570550e+00
   1.9843834e+00   1.3574961e+00
   1.9847681e+00   1.3532812e+00
   1.9851527e+00   1.3527523e+00
   1.9855373e+00   1.3515369e+00
   1.9859220e+00   1.3600538e+00
   1.9863066e+00   1.3632894e+00
   1.9866913e+00   1.3569557e+00
   1.9870759e+00   1.3492563e+00
   1.9874606e+00   1.3470984e+00
   1.9878452e+00   1.3481744e+00
   1.9882299e+00   1.3485540e+00
   1.9886145e+00   1.3504559e+00
   1.9889992e+00   1.3438250e+00
   1.9893838e+00   1.3477501e+00
   1.9897684e+00   1.3517995e+00
   1.9901531e+00   1.3443075e+00
   1.9905377e+00   1.3397254e+00
   1.9909224e+00   1.3375276e+00
   1.9913070e+00   1.3339151e+00
   1.9916917e+00   1.3381399e+00
   1.9920763e+00   1.3297152e+00
   1.9924610e+00   1.3247993e+00
   1.9928456e+00   1.3224373e+00
   1.9932302e+00   1.3144849e+00
   1.9936149e+00   1.3084353e+00
   1.9939995e+00   1.3048792e+00
   1.9943842e+00   1.2939817e+00
   1.9947688e+00   1.2825062e+00
   1.9951535e+00   1.2718482e+00
   1.9955381e+00   1.2813898e+00
   1.9959228e+00   1.2839947e+00
   1.9963074e+00   1.2848199e+00
   1.9966921e+00   1.2818169e+00
   1.9970767e+00   1.2916518e+00
   1.9974613e+00   1.2972719e+00
   1.9978460e+00   1.2925807e+00
   1.9982306e+00   1.2949312e+00
   1.9986153e+00   1.2958321e+00
   1.9989999e+00   1.3013723e+00
   1.9993846e+00   1.3102076e+00
   1.9997692e+00   1.3058760e+00
   2.0001539e+00   1.3050643e+00
   2.0005385e+00   1.3039993e+00
   2.0009231e+00   1.3080469e+00
   2.0013078e+00   1.3081948e+00
   2.0016924e+00   1.2989029e+00
   2.0020771e+00   1.3032429e+00
   2.0024617e+00   1.3054764e+00
   2.0028464e+00   1.3073017e+00
   2.0032310e+00   1.3042139e+00
   2.0036157e+00   1.2983414e+00
   2.0040003e+00   1.3014769e+00
   2.0043850e+00   1.3005700e+00
   2.0047696e+00   1.3025855e+00
   2.0051542e+00   1.3041552e+00
   2.0055389e+00   1.3019236e+00
   2.0059235e+00   1.2985963e+00
   2.0063082e+00   1.2948964e+00
   2.0066928e+00   1.2869968e+00
   2.0070775e+00   1.2969220e+00
   2.0074621e+00   1.2886938e+00
   2.0078468e+00   1.2890561e+00
   2.0082314e+00   1.2889613e+00
   2.0086160e+00   1.2934141e+00
   2.0090007e+00   1.2834979e+00
   2.0093853e+00   1.2891445e+00
   2.0097700e+00   1.2923107e+00
   2.0101546e+00   1.2977195e+00
   2.0105393e+00   1.2940081e+00
   2.0109239e+00   1.3040733e+00
   2.0113086e+00   1.3007292e+00
   2.0116932e+00   1.2976439e+00
   2.0120779e+00   1.2931135e+00
   2.0124625e+00   1.2918659e+00
   2.0128471e+00   1.2947814e+00
   2.0132318e+00   1.2934694e+00
   2.0136164e+00   1.3052304e+00
   2.0140011e+00   1.3061910e+00
   2.0143857e+00   1.2959120e+00
   2.0147704e+00   1.3029156e+00
   2.0151550e+00   1.3112644e+00
   2.0155397e+00   1.3086725e+00
   2.0159243e+00   1.3100151e+00
   2.0163089e+00   1.3090021e+00
   2.0166936e+00   1.3199315e+00
   2.0170782e+00   1.3103457e+00
   2.0174629e+00   1.3104581e+00
   2.0178475e+00   1.3128458e+00
   2.0182322e+00   1.3058734e+00
   2.0186168e+00   1.3045160e+00
   2.0190015e+00   1.2993313e+00
   2.0193861e+00   1.2939254e+00
   2.0197708e+00   1.2949281e+00
   2.0201554e+00   1.2950591e+00
   2.0205400e+00   1.2927064e+00
   2.0209247e+00   1.2869949e+00
   2.0213093e+00   1.2774810e+00
   2.0216940e+00   1.2719236e+00
   2.0220786e+00   1.2663438e+00
   2.0224633e+00   1.2671593e+00
   2.0228479e+00   1.2698255e+00
   2.0232326e+00   1.2656118e+00
   2.0236172e+00   1.2631198e+00
   2.0240018e+00   1.2658150e+00
   2.0243865e+00   1.2584990e+00
   2.0247711e+00   1.2571726e+00
   2.0251558e+00   1.2629587e+00
   2.0255404e+00   1.2590399e+00
   2.0259251e+00   1.2580580e+00
   2.0263097e+00   1.2650650e+00
   2.0266944e+00   1.2611450e+00
   2.0270790e+00   1.2582849e+00
   2.0274637e+00   1.2434640e+00
   2.0278483e+00   1.2364451e+00
   2.0282329e+00   1.2212693e+00
   2.0286176e+00   1.2227249e+00
   2.0290022e+00   1.2227238e+00
   2.0293869e+00   1.2161848e+00
   2.0297715e+00   1.2155518e+00
   2.0301562e+00   1.2043217e+00
   2.0305408e+00   1.2037727e+00
   2.0309255e+00   1.2045698e+00
   2.0313101e+00   1.2081022e+00
   2.0316947e+00   1.2094309e+00
   2.0320794e+00   1.2055856e+00
   2.0324640e+00   1.2104322e+00
   2.0328487e+00   1.2008605e+00
   2.0332333e+00   1.1976212e+00
   2.0336180e+00   1.1982318e+00
   2.0340026e+00   1.1974452e+00
   2.0343873e+00   1.2017831e+00
   2.0347719e+00   1.2058332e+00
   2.0351566e+00   1.2065012e+00
   2.0355412e+00   1.1989234e+00
   2.0359258e+00   1.1982419e+00
   2.0363105e+00   1.1977133e+00
   2.0366951e+00   1.1954705e+00
   2.0370798e+00   1.1982211e+00
   2.0374644e+00   1.2026370e+00
   2.0378491e+00   1.2160610e+00
   2.0382337e+00   1.2188756e+00
   2.0386184e+00   1.2258284e+00
   2.0390030e+00   1.2213229e+00
   2.0393876e+00   1.2238062e+00
   2.0397723e+00   1.2303583e+00
   2.0401569e+00   1.2304178e+00
   2.0405416e+00   1.2341108e+00
   2.0409262e+00   1.2281644e+00
   2.0413109e+00   1.2322435e+00
   2.0416955e+00   1.2354575e+00
   2.0420802e+00   1.2355216e+00
   2.0424648e+00   1.2373771e+00
   2.0428494e+00   1.2314488e+00
   2.0432341e+00   1.2408114e+00
   2.0436187e+00   1.2418818e+00
   2.0440034e+00   1.2397073e+00
   2.0443880e+00   1.2353424e+00
   2.0447727e+00   1.2414735e+00
   2.0451573e+00   1.2405799e+00
   2.0455420e+00   1.2478461e+00
   2.0459266e+00   1.2509836e+00
   2.0463113e+00   1.2355664e+00
   2.0466959e+00   1.2277901e+00
   2.0470805e+00   1.2294544e+00
   2.0474652e+00   1.2279465e+00
   2.0478498e+00   1.2291639e+00
   2.0482345e+00   1.2244777e+00
   2.0486191e+00   1.2219747e+00
   2.0490038e+00   1.2283439e+00
   2.0493884e+00   1.2241951e+00
   2.0497731e+00   1.2196049e+00
   2.0501577e+00   1.2123090e+00
   2.0505423e+00   1.2178427e+00
   2.0509270e+00   1.2093875e+00
   2.0513116e+00   1.2092017e+00
   2.0516963e+00   1.1959879e+00
   2.0520809e+00   1.1988848e+00
   2.0524656e+00   1.1954167e+00
   2.0528502e+00   1.1931064e+00
   2.0532349e+00   1.1892520e+00
   2.0536195e+00   1.1843442e+00
   2.0540042e+00   1.1844435e+00
   2.0543888e+00   1.1742589e+00
   2.0547734e+00   1.1796697e+00
   2.0551581e+00   1.1793499e+00
   2.0555427e+00   1.1697257e+00
   2.0559274e+00   1.1743608e+00
   2.0563120e+00   1.1714925e+00
   2.0566967e+00   1.1637856e+00
   2.0570813e+00   1.1672605e+00
   2.0574660e+00   1.1615530e+00
   2.0578506e+00   1.1696964e+00
   2.0582352e+00   1.1662239e+00
   2.0586199e+00   1.1759898e+00
   2.0590045e+00   1.1714617e+00
   2.0593892e+00   1.1607135e+00
   2.0597738e+00   1.1596399e+00
   2.0601585e+00   1.1578333e+00
   2.0605431e+00   1.1554962e+00
   2.0609278e+00   1.1713182e+00
   2.0613124e+00   1.1737434e+00
   2.0616971e+00   1.1795502e+00
   2.0620817e+00   1.1837623e+00
   2.0624663e+00   1.1862028e+00
   2.0628510e+00   1.1776670e+00
   2.0632356e+00   1.1824420e+00
   2.0636203e+00   1.1858150e+00
   2.0640049e+00   1.1877284e+00
   2.0643896e+00   1.1893620e+00
   2.0647742e+00   1.1941519e+00
   2.0651589e+00   1.2042844e+00
   2.0655435e+00   1.2045220e+00
   2.0659281e+00   1.2060994e+00
   2.0663128e+00   1.2104447e+00
   2.0666974e+00   1.2126591e+00
   2.0670821e+00   1.2155516e+00
   2.0674667e+00   1.2105125e+00
   2.0678514e+00   1.2048436e+00
   2.0682360e+00   1.2093710e+00
   2.0686207e+00   1.2116472e+00
   2.0690053e+00   1.2069044e+00
   2.0693900e+00   1.2111347e+00
   2.0697746e+00   1.2091098e+00
   2.0701592e+00   1.2082301e+00
   2.0705439e+00   1.2202845e+00
   2.0709285e+00   1.2206339e+00
   2.0713132e+00   1.2242899e+00
   2.0716978e+00   1.2313313e+00
   2.0720825e+00   1.2315999e+00
   2.0724671e+00   1.2270157e+00
   2.0728518e+00   1.2330873e+00
   2.0732364e+00   1.2394143e+00
   2.0736210e+00   1.2475235e+00
   2.0740057e+00   1.2420078e+00
   2.0743903e+00   1.2369163e+00
   2.0747750e+00   1.2410851e+00
   2.0751596e+00   1.2417706e+00
   2.0755443e+00   1.2361980e+00
   2.0759289e+00   1.2466723e+00
   2.0763136e+00   1.2527564e+00
   2.0766982e+00   1.2555408e+00
   2.0770829e+00   1.2524390e+00
   2.0774675e+00   1.2541505e+00
   2.0778521e+00   1.2636255e+00
   2.0782368e+00   1.2627332e+00
   2.0786214e+00   1.2712914e+00
   2.0790061e+00   1.2719073e+00
   2.0793907e+00   1.2770053e+00
   2.0797754e+00   1.2765836e+00
   2.0801600e+00   1.2789828e+00
   2.0805447e+00   1.2773565e+00
   2.0809293e+00   1.2761152e+00
   2.0813139e+00   1.2788241e+00
   2.0816986e+00   1.2943234e+00
   2.0820832e+00   1.2965227e+00
   2.0824679e+00   1.3011046e+00
   2.0828525e+00   1.3037605e+00
   2.0832372e+00   1.3048620e+00
   2.0836218e+00   1.3149029e+00
   2.0840065e+00   1.3015336e+00
   2.0843911e+00   1.3045586e+00
   2.0847758e+00   1.2953790e+00
   2.0851604e+00   1.2849110e+00
   2.0855450e+00   1.2832189e+00
   2.0859297e+00   1.2826752e+00
   2.0863143e+00   1.2765924e+00
   2.0866990e+00   1.2719790e+00
   2.0870836e+00   1.2732222e+00
   2.0874683e+00   1.2708186e+00
   2.0878529e+00   1.2684708e+00
   2.0882376e+00   1.2698370e+00
   2.0886222e+00   1.2633689e+00
   2.0890068e+00   1.2709936e+00
   2.0893915e+00   1.2733952e+00
   2.0897761e+00   1.2698328e+00
   2.0901608e+00   1.2802486e+00
   2.0905454e+00   1.2641425e+00
   2.0909301e+00   1.2644652e+00
   2.0913147e+00   1.2633946e+00
   2.0916994e+00   1.2658532e+00
   2.0920840e+00   1.2614760e+00
   2.0924687e+00   1.2601451e+00
   2.0928533e+00   1.2513774e+00
   2.0932379e+00   1.2464591e+00
   2.0936226e+00   1.2475277e+00
   2.0940072e+00   1.2550270e+00
   2.0943919e+00   1.2571527e+00
   2.0947765e+00   1.2572742e+00
   2.0951612e+00   1.2587881e+00
   2.0955458e+00   1.2589614e+00
   2.0959305e+00   1.2457643e+00
   2.0963151e+00   1.2445956e+00
   2.0966997e+00   1.2555302e+00
   2.0970844e+00   1.2583472e+00
   2.0974690e+00   1.2511344e+00
   2.0978537e+00   1.2517416e+00
   2.0982383e+00   1.2480683e+00
   2.0986230e+00   1.2529814e+00
   2.0990076e+00   1.2558374e+00
   2.0993923e+00   1.2608746e+00
   2.0997769e+00   1.2542322e+00
   2.1001616e+00   1.2514225e+00
   2.1005462e+00   1.2544626e+00
   2.1009308e+00   1.2442168e+00
   2.1013155e+00   1.2437074e+00
   2.1017001e+00   1.2405248e+00
   2.1020848e+00   1.2343929e+00
   2.1024694e+00   1.2341303e+00
   2.1028541e+00   1.2377659e+00
   2.1032387e+00   1.2382072e+00
   2.1036234e+00   1.2378345e+00
   2.1040080e+00   1.2322898e+00
   2.1043926e+00   1.2298308e+00
   2.1047773e+00   1.2351457e+00
   2.1051619e+00   1.2375464e+00
   2.1055466e+00   1.2333080e+00
   2.1059312e+00   1.2240395e+00
   2.1063159e+00   1.2273205e+00
   2.1067005e+00   1.2371943e+00
   2.1070852e+00   1.2356306e+00
   2.1074698e+00   1.2302048e+00
   2.1078545e+00   1.2288233e+00
   2.1082391e+00   1.2199970e+00
   2.1086237e+00   1.2133653e+00
   2.1090084e+00   1.2247965e+00
   2.1093930e+00   1.2215116e+00
   2.1097777e+00   1.2151888e+00
   2.1101623e+00   1.2090537e+00
   2.1105470e+00   1.1931949e+00
   2.1109316e+00   1.1950385e+00
   2.1113163e+00   1.1913179e+00
   2.1117009e+00   1.1818908e+00
   2.1120855e+00   1.1805474e+00
   2.1124702e+00   1.1813271e+00
   2.1128548e+00   1.1844673e+00
   2.1132395e+00   1.1759794e+00
   2.1136241e+00   1.1786821e+00
   2.1140088e+00   1.1855562e+00
   2.1143934e+00   1.1916737e+00
   2.1147781e+00   1.1947139e+00
   2.1151627e+00   1.2051470e+00
   2.1155473e+00   1.2091058e+00
   2.1159320e+00   1.2063968e+00
   2.1163166e+00   1.1928536e+00
   2.1167013e+00   1.1959855e+00
   2.1170859e+00   1.1974960e+00
   2.1174706e+00   1.1966478e+00
   2.1178552e+00   1.2000055e+00
   2.1182399e+00   1.2036479e+00
   2.1186245e+00   1.2010604e+00
   2.1190092e+00   1.2106829e+00
   2.1193938e+00   1.2147590e+00
   2.1197784e+00   1.2177213e+00
   2.1201631e+00   1.2203610e+00
   2.1205477e+00   1.2209078e+00
   2.1209324e+00   1.2223806e+00
   2.1213170e+00   1.2129888e+00
   2.1217017e+00   1.2128395e+00
   2.1220863e+00   1.2108099e+00
   2.1224710e+00   1.2113170e+00
   2.1228556e+00   1.2038304e+00
   2.1232402e+00   1.1973260e+00
   2.1236249e+00   1.1960630e+00
   2.1240095e+00   1.1901459e+00
   2.1243942e+00   1.1922527e+00
   2.1247788e+00   1.1918257e+00
   2.1251635e+00   1.1899124e+00
   2.1255481e+00   1.1769604e+00
   2.1259328e+00   1.1774939e+00
   2.1263174e+00   1.1784019e+00
   2.1267021e+00   1.1767672e+00
   2.1270867e+00   1.1867198e+00
   2.1274713e+00   1.1797536e+00
   2.1278560e+00   1.1826644e+00
   2.1282406e+00   1.1781317e+00
   2.1286253e+00   1.1685546e+00
   2.1290099e+00   1.1580976e+00
   2.1293946e+00   1.1640625e+00
   2.1297792e+00   1.1603912e+00
   2.1301639e+00   1.1572083e+00
   2.1305485e+00   1.1531694e+00
   2.1309331e+00   1.1517175e+00
   2.1313178e+00   1.1529856e+00
   2.1317024e+00   1.1530325e+00
   2.1320871e+00   1.1553548e+00
   2.1324717e+00   1.1584475e+00
   2.1328564e+00   1.1433159e+00
   2.1332410e+00   1.1395473e+00
   2.1336257e+00   1.1364336e+00
   2.1340103e+00   1.1360771e+00
   2.1343950e+00   1.1390133e+00
   2.1347796e+00   1.1523925e+00
   2.1351642e+00   1.1475020e+00
   2.1355489e+00   1.1492300e+00
   2.1359335e+00   1.1577650e+00
   2.1363182e+00   1.1600579e+00
   2.1367028e+00   1.1669407e+00
   2.1370875e+00   1.1652430e+00
   2.1374721e+00   1.1619302e+00
   2.1378568e+00   1.1714897e+00
   2.1382414e+00   1.1657813e+00
   2.1386260e+00   1.1599615e+00
   2.1390107e+00   1.1615949e+00
   2.1393953e+00   1.1704206e+00
   2.1397800e+00   1.1677045e+00
   2.1401646e+00   1.1609377e+00
   2.1405493e+00   1.1619647e+00
   2.1409339e+00   1.1617420e+00
   2.1413186e+00   1.1681645e+00
   2.1417032e+00   1.1649145e+00
   2.1420879e+00   1.1621666e+00
   2.1424725e+00   1.1565245e+00
   2.1428571e+00   1.1592900e+00
   2.1432418e+00   1.1646480e+00
   2.1436264e+00   1.1574296e+00
   2.1440111e+00   1.1585848e+00
   2.1443957e+00   1.1576486e+00
   2.1447804e+00   1.1702157e+00
   2.1451650e+00   1.1616429e+00
   2.1455497e+00   1.1548426e+00
   2.1459343e+00   1.1656709e+00
   2.1463189e+00   1.1632412e+00
   2.1467036e+00   1.1599981e+00
   2.1470882e+00   1.1674234e+00
   2.1474729e+00   1.1655974e+00
   2.1478575e+00   1.1640553e+00
   2.1482422e+00   1.1716550e+00
   2.1486268e+00   1.1733873e+00
   2.1490115e+00   1.1658269e+00
   2.1493961e+00   1.1673773e+00
   2.1497808e+00   1.1593554e+00
   2.1501654e+00   1.1673750e+00
   2.1505500e+00   1.1734505e+00
   2.1509347e+00   1.1719795e+00
   2.1513193e+00   1.1641448e+00
   2.1517040e+00   1.1755404e+00
   2.1520886e+00   1.1625184e+00
   2.1524733e+00   1.1670204e+00
   2.1528579e+00   1.1715477e+00
   2.1532426e+00   1.1732521e+00
   2.1536272e+00   1.1801054e+00
   2.1540118e+00   1.1817848e+00
   2.1543965e+00   1.1862413e+00
   2.1547811e+00   1.1867932e+00
   2.1551658e+00   1.1843616e+00
   2.1555504e+00   1.1900741e+00
   2.1559351e+00   1.1996720e+00
   2.1563197e+00   1.1969773e+00
   2.1567044e+00   1.1897067e+00
   2.1570890e+00   1.1753619e+00
   2.1574737e+00   1.1749030e+00
   2.1578583e+00   1.1853660e+00
   2.1582429e+00   1.1923759e+00
   2.1586276e+00   1.1842606e+00
   2.1590122e+00   1.1804782e+00
   2.1593969e+00   1.1747510e+00
   2.1597815e+00   1.1725004e+00
   2.1601662e+00   1.1743655e+00
   2.1605508e+00   1.1763943e+00
   2.1609355e+00   1.1768083e+00
   2.1613201e+00   1.1790080e+00
   2.1617047e+00   1.1881721e+00
   2.1620894e+00   1.1968838e+00
   2.1624740e+00   1.1946467e+00
   2.1628587e+00   1.1980954e+00
   2.1632433e+00   1.2001631e+00
   2.1636280e+00   1.1976227e+00
   2.1640126e+00   1.1990940e+00
   2.1643973e+00   1.2015296e+00
   2.1647819e+00   1.1972896e+00
   2.1651666e+00   1.2047993e+00
   2.1655512e+00   1.2078327e+00
   2.1659358e+00   1.2067259e+00
   2.1663205e+00   1.2054090e+00
   2.1667051e+00   1.2037319e+00
   2.1670898e+00   1.2067346e+00
   2.1674744e+00   1.2042799e+00
   2.1678591e+00   1.2105494e+00
   2.1682437e+00   1.2105855e+00
   2.1686284e+00   1.2066987e+00
   2.1690130e+00   1.2039813e+00
   2.1693976e+00   1.1969956e+00
   2.1697823e+00   1.1927524e+00
   2.1701669e+00   1.1851503e+00
   2.1705516e+00   1.1834601e+00
   2.1709362e+00   1.1771475e+00
   2.1713209e+00   1.1865144e+00
   2.1717055e+00   1.1953262e+00
   2.1720902e+00   1.1922776e+00
   2.1724748e+00   1.1885233e+00
   2.1728595e+00   1.1953906e+00
   2.1732441e+00   1.2028781e+00
   2.1736287e+00   1.2107221e+00
   2.1740134e+00   1.2188744e+00
   2.1743980e+00   1.2207988e+00
   2.1747827e+00   1.2192967e+00
   2.1751673e+00   1.2276783e+00
   2.1755520e+00   1.2270121e+00
   2.1759366e+00   1.2252410e+00
   2.1763213e+00   1.2218224e+00
   2.1767059e+00   1.2328973e+00
   2.1770905e+00   1.2257787e+00
   2.1774752e+00   1.2250269e+00
   2.1778598e+00   1.2227893e+00
   2.1782445e+00   1.2229919e+00
   2.1786291e+00   1.2350078e+00
   2.1790138e+00   1.2313340e+00
   2.1793984e+00   1.2352545e+00
   2.1797831e+00   1.2375284e+00
   2.1801677e+00   1.2345498e+00
   2.1805524e+00   1.2289366e+00
   2.1809370e+00   1.2271083e+00
   2.1813216e+00   1.2231016e+00
   2.1817063e+00   1.2227522e+00
   2.1820909e+00   1.2250135e+00
   2.1824756e+00   1.2154051e+00
   2.1828602e+00   1.2187606e+00
   2.1832449e+00   1.2153426e+00
   2.1836295e+00   1.2134362e+00
   2.1840142e+00   1.2163695e+00
   2.1843988e+00   1.2129848e+00
   2.1847834e+00   1.2174014e+00
   2.1851681e+00   1.2214389e+00
   2.1855527e+00   1.2253201e+00
   2.1859374e+00   1.2151634e+00
   2.1863220e+00   1.2100847e+00
   2.1867067e+00   1.2147522e+00
   2.1870913e+00   1.2187565e+00
   2.1874760e+00   1.2187982e+00
   2.1878606e+00   1.2216825e+00
   2.1882452e+00   1.2193746e+00
   2.1886299e+00   1.2311326e+00
   2.1890145e+00   1.2245731e+00
   2.1893992e+00   1.2373840e+00
   2.1897838e+00   1.2367402e+00
   2.1901685e+00   1.2345350e+00
   2.1905531e+00   1.2362749e+00
   2.1909378e+00   1.2393218e+00
   2.1913224e+00   1.2367685e+00
   2.1917071e+00   1.2355799e+00
   2.1920917e+00   1.2354270e+00
   2.1924763e+00   1.2299631e+00
   2.1928610e+00   1.2327077e+00
   2.1932456e+00   1.2383742e+00
   2.1936303e+00   1.2343081e+00
   2.1940149e+00   1.2277342e+00
   2.1943996e+00   1.2267962e+00
   2.1947842e+00   1.2283812e+00
   2.1951689e+00   1.2274810e+00
   2.1955535e+00   1.2314601e+00
   2.1959381e+00   1.2274720e+00
   2.1963228e+00   1.2313952e+00
   2.1967074e+00   1.2321453e+00
   2.1970921e+00   1.2290148e+00
   2.1974767e+00   1.2245046e+00
   2.1978614e+00   1.2233092e+00
   2.1982460e+00   1.2225653e+00
   2.1986307e+00   1.2234786e+00
   2.1990153e+00   1.2226495e+00
   2.1994000e+00   1.2202583e+00
   2.1997846e+00   1.2125815e+00
   2.2001692e+00   1.2229087e+00
   2.2005539e+00   1.2194744e+00
   2.2009385e+00   1.2236481e+00
   2.2013232e+00   1.2219850e+00
   2.2017078e+00   1.2207959e+00
   2.2020925e+00   1.2286512e+00
   2.2024771e+00   1.2261466e+00
   2.2028618e+00   1.2377686e+00
   2.2032464e+00   1.2349218e+00
   2.2036310e+00   1.2299668e+00
   2.2040157e+00   1.2256585e+00
   2.2044003e+00   1.2310824e+00
   2.2047850e+00   1.2235044e+00
   2.2051696e+00   1.2230521e+00
   2.2055543e+00   1.2186446e+00
   2.2059389e+00   1.2256926e+00
   2.2063236e+00   1.2235759e+00
   2.2067082e+00   1.2140148e+00
   2.2070929e+00   1.2164882e+00
   2.2074775e+00   1.2205098e+00
   2.2078621e+00   1.2240899e+00
   2.2082468e+00   1.2215686e+00
   2.2086314e+00   1.2176722e+00
   2.2090161e+00   1.2191090e+00
   2.2094007e+00   1.2248302e+00
   2.2097854e+00   1.2305937e+00
   2.2101700e+00   1.2286866e+00
   2.2105547e+00   1.2325295e+00
   2.2109393e+00   1.2326514e+00
   2.2113239e+00   1.2302087e+00
   2.2117086e+00   1.2330335e+00
   2.2120932e+00   1.2368553e+00
   2.2124779e+00   1.2315093e+00
   2.2128625e+00   1.2321669e+00
   2.2132472e+00   1.2271671e+00
   2.2136318e+00   1.2102210e+00
   2.2140165e+00   1.2104475e+00
   2.2144011e+00   1.2036421e+00
   2.2147858e+00   1.1957749e+00
   2.2151704e+00   1.2011417e+00
   2.2155550e+00   1.2055078e+00
   2.2159397e+00   1.2003980e+00
   2.2163243e+00   1.2002432e+00
   2.2167090e+00   1.2070263e+00
   2.2170936e+00   1.2062024e+00
   2.2174783e+00   1.2105365e+00
   2.2178629e+00   1.2141489e+00
   2.2182476e+00   1.1996046e+00
   2.2186322e+00   1.2036284e+00
   2.2190168e+00   1.1965520e+00
   2.2194015e+00   1.2061348e+00
   2.2197861e+00   1.1960020e+00
   2.2201708e+00   1.1895157e+00
   2.2205554e+00   1.2017164e+00
   2.2209401e+00   1.2029667e+00
   2.2213247e+00   1.2096373e+00
   2.2217094e+00   1.2091578e+00
   2.2220940e+00   1.2179431e+00
   2.2224787e+00   1.2160435e+00
   2.2228633e+00   1.2282173e+00
   2.2232479e+00   1.2268656e+00
   2.2236326e+00   1.2291539e+00
   2.2240172e+00   1.2364837e+00
   2.2244019e+00   1.2449388e+00
   2.2247865e+00   1.2406981e+00
   2.2251712e+00   1.2457111e+00
   2.2255558e+00   1.2406992e+00
   2.2259405e+00   1.2351021e+00
   2.2263251e+00   1.2409649e+00
   2.2267097e+00   1.2451469e+00
   2.2270944e+00   1.2582555e+00
   2.2274790e+00   1.2609161e+00
   2.2278637e+00   1.2578541e+00
   2.2282483e+00   1.2519254e+00
   2.2286330e+00   1.2481863e+00
   2.2290176e+00   1.2474396e+00
   2.2294023e+00   1.2465661e+00
   2.2297869e+00   1.2544184e+00
   2.2301716e+00   1.2536877e+00
   2.2305562e+00   1.2566927e+00
   2.2309408e+00   1.2642957e+00
   2.2313255e+00   1.2583054e+00
   2.2317101e+00   1.2469702e+00
   2.2320948e+00   1.2464676e+00
   2.2324794e+00   1.2479615e+00
   2.2328641e+00   1.2608336e+00
   2.2332487e+00   1.2663508e+00
   2.2336334e+00   1.2715929e+00
   2.2340180e+00   1.2775740e+00
   2.2344026e+00   1.2829356e+00
   2.2347873e+00   1.2795464e+00
   2.2351719e+00   1.2747374e+00
   2.2355566e+00   1.2679652e+00
   2.2359412e+00   1.2789771e+00
   2.2363259e+00   1.2747638e+00
   2.2367105e+00   1.2702470e+00
   2.2370952e+00   1.2845371e+00
   2.2374798e+00   1.2844601e+00
   2.2378645e+00   1.2870477e+00
   2.2382491e+00   1.2879713e+00
   2.2386337e+00   1.2913383e+00
   2.2390184e+00   1.2920570e+00
   2.2394030e+00   1.2970295e+00
   2.2397877e+00   1.3006877e+00
   2.2401723e+00   1.2949299e+00
   2.2405570e+00   1.2986421e+00
   2.2409416e+00   1.2952463e+00
   2.2413263e+00   1.3036193e+00
   2.2417109e+00   1.3092332e+00
   2.2420955e+00   1.3102212e+00
   2.2424802e+00   1.3120497e+00
   2.2428648e+00   1.3116959e+00
   2.2432495e+00   1.3138912e+00
   2.2436341e+00   1.3219381e+00
   2.2440188e+00   1.3170997e+00
   2.2444034e+00   1.3160233e+00
   2.2447881e+00   1.3213166e+00
   2.2451727e+00   1.3185186e+00
   2.2455574e+00   1.3117641e+00
   2.2459420e+00   1.3188393e+00
   2.2463266e+00   1.3228825e+00
   2.2467113e+00   1.3120978e+00
   2.2470959e+00   1.3045539e+00
   2.2474806e+00   1.2964956e+00
   2.2478652e+00   1.3019225e+00
   2.2482499e+00   1.3063163e+00
   2.2486345e+00   1.3072315e+00
   2.2490192e+00   1.3041957e+00
   2.2494038e+00   1.3091854e+00
   2.2497884e+00   1.3075601e+00
   2.2501731e+00   1.3064576e+00
   2.2505577e+00   1.3012522e+00
   2.2509424e+00   1.3037077e+00
   2.2513270e+00   1.3021386e+00
   2.2517117e+00   1.3051752e+00
   2.2520963e+00   1.2976654e+00
   2.2524810e+00   1.2956585e+00
   2.2528656e+00   1.2928167e+00
   2.2532503e+00   1.2938836e+00
   2.2536349e+00   1.2961698e+00
   2.2540195e+00   1.2923309e+00
   2.2544042e+00   1.2907075e+00
   2.2547888e+00   1.2855710e+00
   2.2551735e+00   1.2946750e+00
   2.2555581e+00   1.2891818e+00
   2.2559428e+00   1.2870621e+00
   2.2563274e+00   1.2930471e+00
   2.2567121e+00   1.2996370e+00
   2.2570967e+00   1.3027695e+00
   2.2574813e+00   1.3019578e+00
   2.2578660e+00   1.3069843e+00
   2.2582506e+00   1.3039598e+00
   2.2586353e+00   1.3047672e+00
   2.2590199e+00   1.2990634e+00
   2.2594046e+00   1.2933519e+00
   2.2597892e+00   1.3009919e+00
   2.2601739e+00   1.3023181e+00
   2.2605585e+00   1.3007097e+00
   2.2609431e+00   1.3017820e+00
   2.2613278e+00   1.3039615e+00
   2.2617124e+00   1.3112262e+00
   2.2620971e+00   1.3102213e+00
   2.2624817e+00   1.3110287e+00
   2.2628664e+00   1.3103194e+00
   2.2632510e+00   1.3097169e+00
   2.2636357e+00   1.3027908e+00
   2.2640203e+00   1.3010348e+00
   2.2644050e+00   1.3047308e+00
   2.2647896e+00   1.3035288e+00
   2.2651742e+00   1.3062111e+00
   2.2655589e+00   1.3109179e+00
   2.2659435e+00   1.3182302e+00
   2.2663282e+00   1.3138873e+00
   2.2667128e+00   1.3171203e+00
   2.2670975e+00   1.3236172e+00
   2.2674821e+00   1.3355930e+00
   2.2678668e+00   1.3386949e+00
   2.2682514e+00   1.3327097e+00
   2.2686360e+00   1.3364171e+00
   2.2690207e+00   1.3279997e+00
   2.2694053e+00   1.3299412e+00
   2.2697900e+00   1.3247026e+00
   2.2701746e+00   1.3285453e+00
   2.2705593e+00   1.3326050e+00
   2.2709439e+00   1.3422828e+00
   2.2713286e+00   1.3467930e+00
   2.2717132e+00   1.3467128e+00
   2.2720979e+00   1.3400285e+00
   2.2724825e+00   1.3343133e+00
   2.2728671e+00   1.3395146e+00
   2.2732518e+00   1.3369044e+00
   2.2736364e+00   1.3305365e+00
   2.2740211e+00   1.3307529e+00
   2.2744057e+00   1.3328246e+00
   2.2747904e+00   1.3419275e+00
   2.2751750e+00   1.3571281e+00
   2.2755597e+00   1.3592490e+00
   2.2759443e+00   1.3687428e+00
   2.2763289e+00   1.3660533e+00
   2.2767136e+00   1.3571643e+00
   2.2770982e+00   1.3512740e+00
   2.2774829e+00   1.3564843e+00
   2.2778675e+00   1.3409903e+00
   2.2782522e+00   1.3410216e+00
   2.2786368e+00   1.3377442e+00
   2.2790215e+00   1.3426002e+00
   2.2794061e+00   1.3481585e+00
   2.2797908e+00   1.3444889e+00
   2.2801754e+00   1.3390258e+00
   2.2805600e+00   1.3304718e+00
   2.2809447e+00   1.3338733e+00
   2.2813293e+00   1.3398517e+00
   2.2817140e+00   1.3332418e+00
   2.2820986e+00   1.3239888e+00
   2.2824833e+00   1.3161999e+00
   2.2828679e+00   1.3196922e+00
   2.2832526e+00   1.3109662e+00
   2.2836372e+00   1.3144686e+00
   2.2840218e+00   1.3168858e+00
   2.2844065e+00   1.3245801e+00
   2.2847911e+00   1.3329601e+00
   2.2851758e+00   1.3317896e+00
   2.2855604e+00   1.3382764e+00
   2.2859451e+00   1.3393206e+00
   2.2863297e+00   1.3330900e+00
   2.2867144e+00   1.3339953e+00
   2.2870990e+00   1.3329455e+00
   2.2874837e+00   1.3211830e+00
   2.2878683e+00   1.3196866e+00
   2.2882529e+00   1.3179459e+00
   2.2886376e+00   1.3055633e+00
   2.2890222e+00   1.3134587e+00
   2.2894069e+00   1.3108129e+00
   2.2897915e+00   1.3013191e+00
   2.2901762e+00   1.2945381e+00
   2.2905608e+00   1.2971877e+00
   2.2909455e+00   1.2985437e+00
   2.2913301e+00   1.3030904e+00
   2.2917147e+00   1.2928217e+00
   2.2920994e+00   1.2907753e+00
   2.2924840e+00   1.2822205e+00
   2.2928687e+00   1.2741441e+00
   2.2932533e+00   1.2671620e+00
   2.2936380e+00   1.2666815e+00
   2.2940226e+00   1.2743373e+00
   2.2944073e+00   1.2706988e+00
   2.2947919e+00   1.2685249e+00
   2.2951766e+00   1.2643511e+00
   2.2955612e+00   1.2658487e+00
   2.2959458e+00   1.2728547e+00
   2.2963305e+00   1.2649911e+00
   2.2967151e+00   1.2653308e+00
   2.2970998e+00   1.2616587e+00
   2.2974844e+00   1.2556482e+00
   2.2978691e+00   1.2567159e+00
   2.2982537e+00   1.2534359e+00
   2.2986384e+00   1.2437882e+00
   2.2990230e+00   1.2422831e+00
   2.2994076e+00   1.2435590e+00
   2.2997923e+00   1.2424605e+00
   2.3001769e+00   1.2437725e+00
   2.3005616e+00   1.2479728e+00
   2.3009462e+00   1.2464402e+00
   2.3013309e+00   1.2490028e+00
   2.3017155e+00   1.2453265e+00
   2.3021002e+00   1.2520635e+00
   2.3024848e+00   1.2582843e+00
   2.3028695e+00   1.2554722e+00
   2.3032541e+00   1.2521824e+00
   2.3036387e+00   1.2550890e+00
   2.3040234e+00   1.2356738e+00
   2.3044080e+00   1.2393811e+00
   2.3047927e+00   1.2359144e+00
   2.3051773e+00   1.2222074e+00
   2.3055620e+00   1.2232157e+00
   2.3059466e+00   1.2211592e+00
   2.3063313e+00   1.2149004e+00
   2.3067159e+00   1.2162217e+00
   2.3071005e+00   1.2109853e+00
   2.3074852e+00   1.2136443e+00
   2.3078698e+00   1.2221269e+00
   2.3082545e+00   1.2199309e+00
   2.3086391e+00   1.2151001e+00
   2.3090238e+00   1.2223569e+00
   2.3094084e+00   1.2262491e+00
   2.3097931e+00   1.2270573e+00
   2.3101777e+00   1.2302280e+00
   2.3105624e+00   1.2347129e+00
   2.3109470e+00   1.2337612e+00
   2.3113316e+00   1.2342829e+00
   2.3117163e+00   1.2361866e+00
   2.3121009e+00   1.2420009e+00
   2.3124856e+00   1.2404388e+00
   2.3128702e+00   1.2454000e+00
   2.3132549e+00   1.2544466e+00
   2.3136395e+00   1.2611821e+00
   2.3140242e+00   1.2581633e+00
   2.3144088e+00   1.2637469e+00
   2.3147934e+00   1.2647462e+00
   2.3151781e+00   1.2624149e+00
   2.3155627e+00   1.2693223e+00
   2.3159474e+00   1.2806723e+00
   2.3163320e+00   1.2800845e+00
   2.3167167e+00   1.2792875e+00
   2.3171013e+00   1.2927595e+00
   2.3174860e+00   1.2987867e+00
   2.3178706e+00   1.2997958e+00
   2.3182553e+00   1.3039104e+00
   2.3186399e+00   1.3129725e+00
   2.3190245e+00   1.3182625e+00
   2.3194092e+00   1.3269906e+00
   2.3197938e+00   1.3352686e+00
   2.3201785e+00   1.3407176e+00
   2.3205631e+00   1.3333627e+00
   2.3209478e+00   1.3347711e+00
   2.3213324e+00   1.3416070e+00
   2.3217171e+00   1.3324993e+00
   2.3221017e+00   1.3344433e+00
   2.3224863e+00   1.3338896e+00
   2.3228710e+00   1.3362747e+00
   2.3232556e+00   1.3279986e+00
   2.3236403e+00   1.3176247e+00
   2.3240249e+00   1.3132903e+00
   2.3244096e+00   1.3065660e+00
   2.3247942e+00   1.3049126e+00
   2.3251789e+00   1.3051400e+00
   2.3255635e+00   1.3017621e+00
   2.3259481e+00   1.3087325e+00
   2.3263328e+00   1.3085363e+00
   2.3267174e+00   1.2959808e+00
   2.3271021e+00   1.3029185e+00
   2.3274867e+00   1.2912215e+00
   2.3278714e+00   1.2903057e+00
   2.3282560e+00   1.2854313e+00
   2.3286407e+00   1.2926075e+00
   2.3290253e+00   1.2890145e+00
   2.3294100e+00   1.2982637e+00
   2.3297946e+00   1.2944751e+00
   2.3301792e+00   1.2905630e+00
   2.3305639e+00   1.2905200e+00
   2.3309485e+00   1.2876337e+00
   2.3313332e+00   1.2901526e+00
   2.3317178e+00   1.2955993e+00
   2.3321025e+00   1.2966482e+00
   2.3324871e+00   1.2988426e+00
   2.3328718e+00   1.2920304e+00
   2.3332564e+00   1.2935932e+00
   2.3336410e+00   1.2895237e+00
   2.3340257e+00   1.2895842e+00
   2.3344103e+00   1.2787232e+00
   2.3347950e+00   1.2735408e+00
   2.3351796e+00   1.2717808e+00
   2.3355643e+00   1.2728731e+00
   2.3359489e+00   1.2816500e+00
   2.3363336e+00   1.2812160e+00
   2.3367182e+00   1.2801299e+00
   2.3371029e+00   1.2804047e+00
   2.3374875e+00   1.2852866e+00
   2.3378721e+00   1.2959573e+00
   2.3382568e+00   1.2988270e+00
   2.3386414e+00   1.3067479e+00
   2.3390261e+00   1.3137996e+00
   2.3394107e+00   1.3134739e+00
   2.3397954e+00   1.3054747e+00
   2.3401800e+00   1.3077019e+00
   2.3405647e+00   1.3072592e+00
   2.3409493e+00   1.3101310e+00
   2.3413339e+00   1.2993404e+00
   2.3417186e+00   1.2866611e+00
   2.3421032e+00   1.2878470e+00
   2.3424879e+00   1.2806465e+00
   2.3428725e+00   1.2917702e+00
   2.3432572e+00   1.2885864e+00
   2.3436418e+00   1.2843126e+00
   2.3440265e+00   1.2874371e+00
   2.3444111e+00   1.2866301e+00
   2.3447958e+00   1.2921346e+00
   2.3451804e+00   1.2931479e+00
   2.3455650e+00   1.2970191e+00
   2.3459497e+00   1.3006124e+00
   2.3463343e+00   1.2994993e+00
   2.3467190e+00   1.3089077e+00
   2.3471036e+00   1.3070803e+00
   2.3474883e+00   1.3122930e+00
   2.3478729e+00   1.3082584e+00
   2.3482576e+00   1.2992772e+00
   2.3486422e+00   1.3028197e+00
   2.3490268e+00   1.3109284e+00
   2.3494115e+00   1.3104049e+00
   2.3497961e+00   1.2996932e+00
   2.3501808e+00   1.3160243e+00
   2.3505654e+00   1.3271128e+00
   2.3509501e+00   1.3283509e+00
   2.3513347e+00   1.3318072e+00
   2.3517194e+00   1.3255419e+00
   2.3521040e+00   1.3186524e+00
   2.3524887e+00   1.3120452e+00
   2.3528733e+00   1.3033628e+00
   2.3532579e+00   1.3064954e+00
   2.3536426e+00   1.3066524e+00
   2.3540272e+00   1.2974041e+00
   2.3544119e+00   1.2985312e+00
   2.3547965e+00   1.2958769e+00
   2.3551812e+00   1.2987688e+00
   2.3555658e+00   1.2986894e+00
   2.3559505e+00   1.2968172e+00
   2.3563351e+00   1.2830974e+00
   2.3567197e+00   1.2844592e+00
   2.3571044e+00   1.2824311e+00
   2.3574890e+00   1.2751016e+00
   2.3578737e+00   1.2720947e+00
   2.3582583e+00   1.2769173e+00
   2.3586430e+00   1.2629760e+00
   2.3590276e+00   1.2581232e+00
   2.3594123e+00   1.2602607e+00
   2.3597969e+00   1.2696269e+00
   2.3601816e+00   1.2761257e+00
   2.3605662e+00   1.2712623e+00
   2.3609508e+00   1.2757478e+00
   2.3613355e+00   1.2782586e+00
   2.3617201e+00   1.2717082e+00
   2.3621048e+00   1.2622888e+00
   2.3624894e+00   1.2606101e+00
   2.3628741e+00   1.2505303e+00
   2.3632587e+00   1.2522242e+00
   2.3636434e+00   1.2503601e+00
   2.3640280e+00   1.2497727e+00
   2.3644126e+00   1.2482460e+00
   2.3647973e+00   1.2540463e+00
   2.3651819e+00   1.2531096e+00
   2.3655666e+00   1.2508728e+00
   2.3659512e+00   1.2500945e+00
   2.3663359e+00   1.2479162e+00
   2.3667205e+00   1.2535251e+00
   2.3671052e+00   1.2527039e+00
   2.3674898e+00   1.2522153e+00
   2.3678745e+00   1.2491073e+00
   2.3682591e+00   1.2442783e+00
   2.3686437e+00   1.2358990e+00
   2.3690284e+00   1.2428359e+00
   2.3694130e+00   1.2393854e+00
   2.3697977e+00   1.2372635e+00
   2.3701823e+00   1.2392275e+00
   2.3705670e+00   1.2338393e+00
   2.3709516e+00   1.2389091e+00
   2.3713363e+00   1.2453201e+00
   2.3717209e+00   1.2494574e+00
   2.3721055e+00   1.2465099e+00
   2.3724902e+00   1.2450615e+00
   2.3728748e+00   1.2523792e+00
   2.3732595e+00   1.2554341e+00
   2.3736441e+00   1.2506988e+00
   2.3740288e+00   1.2486092e+00
   2.3744134e+00   1.2585791e+00
   2.3747981e+00   1.2679030e+00
   2.3751827e+00   1.2609482e+00
   2.3755674e+00   1.2560907e+00
   2.3759520e+00   1.2575449e+00
   2.3763366e+00   1.2605533e+00
   2.3767213e+00   1.2590373e+00
   2.3771059e+00   1.2671952e+00
   2.3774906e+00   1.2742686e+00
   2.3778752e+00   1.2813958e+00
   2.3782599e+00   1.2866707e+00
   2.3786445e+00   1.2871611e+00
   2.3790292e+00   1.2884163e+00
   2.3794138e+00   1.2913778e+00
   2.3797984e+00   1.2812124e+00
   2.3801831e+00   1.2808254e+00
   2.3805677e+00   1.2791278e+00
   2.3809524e+00   1.2702478e+00
   2.3813370e+00   1.2669364e+00
   2.3817217e+00   1.2734506e+00
   2.3821063e+00   1.2636560e+00
   2.3824910e+00   1.2682448e+00
   2.3828756e+00   1.2554172e+00
   2.3832603e+00   1.2451635e+00
   2.3836449e+00   1.2487934e+00
   2.3840295e+00   1.2486086e+00
   2.3844142e+00   1.2498049e+00
   2.3847988e+00   1.2475411e+00
   2.3851835e+00   1.2589096e+00
   2.3855681e+00   1.2595231e+00
   2.3859528e+00   1.2518846e+00
   2.3863374e+00   1.2482641e+00
   2.3867221e+00   1.2480026e+00
   2.3871067e+00   1.2530585e+00
   2.3874913e+00   1.2566218e+00
   2.3878760e+00   1.2512444e+00
   2.3882606e+00   1.2415716e+00
   2.3886453e+00   1.2454529e+00
   2.3890299e+00   1.2416802e+00
   2.3894146e+00   1.2436797e+00
   2.3897992e+00   1.2361306e+00
   2.3901839e+00   1.2436281e+00
   2.3905685e+00   1.2403295e+00
   2.3909532e+00   1.2404508e+00
   2.3913378e+00   1.2348139e+00
   2.3917224e+00   1.2277964e+00
   2.3921071e+00   1.2364736e+00
   2.3924917e+00   1.2452683e+00
   2.3928764e+00   1.2450985e+00
   2.3932610e+00   1.2507100e+00
   2.3936457e+00   1.2489615e+00
   2.3940303e+00   1.2491206e+00
   2.3944150e+00   1.2487316e+00
   2.3947996e+00   1.2487501e+00
   2.3951842e+00   1.2392317e+00
   2.3955689e+00   1.2363671e+00
   2.3959535e+00   1.2255458e+00
   2.3963382e+00   1.2219242e+00
   2.3967228e+00   1.2274002e+00
   2.3971075e+00   1.2199456e+00
   2.3974921e+00   1.2201069e+00
   2.3978768e+00   1.2349174e+00
   2.3982614e+00   1.2356304e+00
   2.3986460e+00   1.2350252e+00
   2.3990307e+00   1.2371304e+00
   2.3994153e+00   1.2385762e+00
   2.3998000e+00   1.2356986e+00
   2.4001846e+00   1.2386401e+00
   2.4005693e+00   1.2321217e+00
   2.4009539e+00   1.2252310e+00
   2.4013386e+00   1.2380944e+00
   2.4017232e+00   1.2448533e+00
   2.4021079e+00   1.2374198e+00
   2.4024925e+00   1.2342386e+00
   2.4028771e+00   1.2353338e+00
   2.4032618e+00   1.2277222e+00
   2.4036464e+00   1.2297644e+00
   2.4040311e+00   1.2220074e+00
   2.4044157e+00   1.2220147e+00
   2.4048004e+00   1.2260044e+00
   2.4051850e+00   1.2301390e+00
   2.4055697e+00   1.2333187e+00
   2.4059543e+00   1.2242135e+00
   2.4063389e+00   1.2128107e+00
   2.4067236e+00   1.2197247e+00
   2.4071082e+00   1.2232472e+00
   2.4074929e+00   1.2228074e+00
   2.4078775e+00   1.2301368e+00
   2.4082622e+00   1.2246603e+00
   2.4086468e+00   1.2275524e+00
   2.4090315e+00   1.2238033e+00
   2.4094161e+00   1.2179606e+00
   2.4098008e+00   1.2122178e+00
   2.4101854e+00   1.2216291e+00
   2.4105700e+00   1.2303598e+00
   2.4109547e+00   1.2312228e+00
   2.4113393e+00   1.2312361e+00
   2.4117240e+00   1.2353899e+00
   2.4121086e+00   1.2280979e+00
   2.4124933e+00   1.2307867e+00
   2.4128779e+00   1.2256152e+00
   2.4132626e+00   1.2258461e+00
   2.4136472e+00   1.2234642e+00
   2.4140318e+00   1.2183198e+00
   2.4144165e+00   1.2094034e+00
   2.4148011e+00   1.2052844e+00
   2.4151858e+00   1.2115373e+00
   2.4155704e+00   1.2229083e+00
   2.4159551e+00   1.2271404e+00
   2.4163397e+00   1.2341208e+00
   2.4167244e+00   1.2375388e+00
   2.4171090e+00   1.2296591e+00
   2.4174937e+00   1.2236747e+00
   2.4178783e+00   1.2347168e+00
   2.4182629e+00   1.2286583e+00
   2.4186476e+00   1.2206243e+00
   2.4190322e+00   1.2271787e+00
   2.4194169e+00   1.2343117e+00
   2.4198015e+00   1.2307017e+00
   2.4201862e+00   1.2271630e+00
   2.4205708e+00   1.2257295e+00
   2.4209555e+00   1.2352615e+00
   2.4213401e+00   1.2265781e+00
   2.4217247e+00   1.2200506e+00
   2.4221094e+00   1.2230145e+00
   2.4224940e+00   1.2236797e+00
   2.4228787e+00   1.2218329e+00
   2.4232633e+00   1.2377505e+00
   2.4236480e+00   1.2372883e+00
   2.4240326e+00   1.2366685e+00
   2.4244173e+00   1.2313027e+00
   2.4248019e+00   1.2324109e+00
   2.4251866e+00   1.2405765e+00
   2.4255712e+00   1.2364873e+00
   2.4259558e+00   1.2316235e+00
   2.4263405e+00   1.2232067e+00
   2.4267251e+00   1.2229320e+00
   2.4271098e+00   1.2263833e+00
   2.4274944e+00   1.2322576e+00
   2.4278791e+00   1.2307000e+00
   2.4282637e+00   1.2240934e+00
   2.4286484e+00   1.2135114e+00
   2.4290330e+00   1.2029768e+00
   2.4294176e+00   1.2044867e+00
   2.4298023e+00   1.2057218e+00
   2.4301869e+00   1.2083787e+00
   2.4305716e+00   1.2040382e+00
   2.4309562e+00   1.1974260e+00
   2.4313409e+00   1.2023845e+00
   2.4317255e+00   1.1944529e+00
   2.4321102e+00   1.1945348e+00
   2.4324948e+00   1.1863457e+00
   2.4328795e+00   1.1817692e+00
   2.4332641e+00   1.1795850e+00
   2.4336487e+00   1.1847363e+00
   2.4340334e+00   1.1846021e+00
   2.4344180e+00   1.1866763e+00
   2.4348027e+00   1.1838359e+00
   2.4351873e+00   1.1927420e+00
   2.4355720e+00   1.1909848e+00
   2.4359566e+00   1.1912222e+00
   2.4363413e+00   1.1874119e+00
   2.4367259e+00   1.1852078e+00
   2.4371105e+00   1.1960381e+00
   2.4374952e+00   1.1954860e+00
   2.4378798e+00   1.1916026e+00
   2.4382645e+00   1.1918849e+00
   2.4386491e+00   1.1829525e+00
   2.4390338e+00   1.1857651e+00
   2.4394184e+00   1.1940070e+00
   2.4398031e+00   1.1874917e+00
   2.4401877e+00   1.1858303e+00
   2.4405724e+00   1.1925361e+00
   2.4409570e+00   1.1904334e+00
   2.4413416e+00   1.1968559e+00
   2.4417263e+00   1.1866792e+00
   2.4421109e+00   1.1913911e+00
   2.4424956e+00   1.1948868e+00
   2.4428802e+00   1.1978837e+00
   2.4432649e+00   1.2031047e+00
   2.4436495e+00   1.2024405e+00
   2.4440342e+00   1.2059477e+00
   2.4444188e+00   1.2054997e+00
   2.4448034e+00   1.2078612e+00
   2.4451881e+00   1.2085918e+00
   2.4455727e+00   1.2069924e+00
   2.4459574e+00   1.2125974e+00
   2.4463420e+00   1.2095635e+00
   2.4467267e+00   1.1959463e+00
   2.4471113e+00   1.1981948e+00
   2.4474960e+00   1.2069390e+00
   2.4478806e+00   1.2023531e+00
   2.4482653e+00   1.1980089e+00
   2.4486499e+00   1.2005738e+00
   2.4490345e+00   1.1994602e+00
   2.4494192e+00   1.2055946e+00
   2.4498038e+00   1.2030225e+00
   2.4501885e+00   1.1998517e+00
   2.4505731e+00   1.2078399e+00
   2.4509578e+00   1.2150619e+00
   2.4513424e+00   1.2069126e+00
   2.4517271e+00   1.2181924e+00
   2.4521117e+00   1.2047151e+00
   2.4524963e+00   1.2106702e+00
   2.4528810e+00   1.2178471e+00
   2.4532656e+00   1.2196077e+00
   2.4536503e+00   1.2124546e+00
   2.4540349e+00   1.2098105e+00
   2.4544196e+00   1.2039905e+00
   2.4548042e+00   1.2032102e+00
   2.4551889e+00   1.2038644e+00
   2.4555735e+00   1.1944357e+00
   2.4559582e+00   1.1948720e+00
   2.4563428e+00   1.1752471e+00
   2.4567274e+00   1.1717676e+00
   2.4571121e+00   1.1678010e+00
   2.4574967e+00   1.1681254e+00
   2.4578814e+00   1.1681309e+00
   2.4582660e+00   1.1697721e+00
   2.4586507e+00   1.1699250e+00
   2.4590353e+00   1.1674243e+00
   2.4594200e+00   1.1715282e+00
   2.4598046e+00   1.1684316e+00
   2.4601892e+00   1.1771673e+00
   2.4605739e+00   1.1808198e+00
   2.4609585e+00   1.1870538e+00
   2.4613432e+00   1.1761318e+00
   2.4617278e+00   1.1792228e+00
   2.4621125e+00   1.1827073e+00
   2.4624971e+00   1.1841626e+00
   2.4628818e+00   1.1725248e+00
   2.4632664e+00   1.1698711e+00
   2.4636511e+00   1.1616198e+00
   2.4640357e+00   1.1567999e+00
   2.4644203e+00   1.1568311e+00
   2.4648050e+00   1.1713366e+00
   2.4651896e+00   1.1674712e+00
   2.4655743e+00   1.1608557e+00
   2.4659589e+00   1.1541124e+00
   2.4663436e+00   1.1670642e+00
   2.4667282e+00   1.1652393e+00
   2.4671129e+00   1.1598873e+00
   2.4674975e+00   1.1642630e+00
   2.4678821e+00   1.1642426e+00
   2.4682668e+00   1.1674579e+00
   2.4686514e+00   1.1634345e+00
   2.4690361e+00   1.1506388e+00
   2.4694207e+00   1.1521145e+00
   2.4698054e+00   1.1475405e+00
   2.4701900e+00   1.1594140e+00
   2.4705747e+00   1.1633354e+00
   2.4709593e+00   1.1635728e+00
   2.4713439e+00   1.1548702e+00
   2.4717286e+00   1.1490565e+00
   2.4721132e+00   1.1529224e+00
   2.4724979e+00   1.1510750e+00
   2.4728825e+00   1.1570243e+00
   2.4732672e+00   1.1629986e+00
   2.4736518e+00   1.1576921e+00
   2.4740365e+00   1.1581998e+00
   2.4744211e+00   1.1622282e+00
   2.4748058e+00   1.1723676e+00
   2.4751904e+00   1.1734906e+00
   2.4755750e+00   1.1704544e+00
   2.4759597e+00   1.1722221e+00
   2.4763443e+00   1.1790819e+00
   2.4767290e+00   1.1809595e+00
   2.4771136e+00   1.1839453e+00
   2.4774983e+00   1.1921637e+00
   2.4778829e+00   1.2020445e+00
   2.4782676e+00   1.2128259e+00
   2.4786522e+00   1.2137963e+00
   2.4790368e+00   1.2140827e+00
   2.4794215e+00   1.2104087e+00
   2.4798061e+00   1.2239760e+00
   2.4801908e+00   1.2230477e+00
   2.4805754e+00   1.2217699e+00
   2.4809601e+00   1.2193844e+00
   2.4813447e+00   1.2234167e+00
   2.4817294e+00   1.2236428e+00
   2.4821140e+00   1.2196426e+00
   2.4824987e+00   1.2166729e+00
   2.4828833e+00   1.2022761e+00
   2.4832679e+00   1.1943982e+00
   2.4836526e+00   1.1847054e+00
   2.4840372e+00   1.1890894e+00
   2.4844219e+00   1.1874537e+00
   2.4848065e+00   1.1979623e+00
   2.4851912e+00   1.1901533e+00
   2.4855758e+00   1.1903357e+00
   2.4859605e+00   1.1933549e+00
   2.4863451e+00   1.1841475e+00
   2.4867297e+00   1.1817105e+00
   2.4871144e+00   1.1839288e+00
   2.4874990e+00   1.1948295e+00
   2.4878837e+00   1.1932054e+00
   2.4882683e+00   1.1916643e+00
   2.4886530e+00   1.1966319e+00
   2.4890376e+00   1.1972937e+00
   2.4894223e+00   1.1828897e+00
   2.4898069e+00   1.1901541e+00
   2.4901916e+00   1.1932534e+00
   2.4905762e+00   1.1926922e+00
   2.4909608e+00   1.1927858e+00
   2.4913455e+00   1.1973061e+00
   2.4917301e+00   1.2040275e+00
   2.4921148e+00   1.2007681e+00
   2.4924994e+00   1.2027392e+00
   2.4928841e+00   1.1963333e+00
   2.4932687e+00   1.1899886e+00
   2.4936534e+00   1.1916991e+00
   2.4940380e+00   1.1957496e+00
   2.4944226e+00   1.1926479e+00
   2.4948073e+00   1.1933772e+00
   2.4951919e+00   1.1909894e+00
   2.4955766e+00   1.1906646e+00
   2.4959612e+00   1.1867450e+00
   2.4963459e+00   1.1834377e+00
   2.4967305e+00   1.1804544e+00
   2.4971152e+00   1.1804908e+00
   2.4974998e+00   1.1748184e+00
   2.4978845e+00   1.1745730e+00
   2.4982691e+00   1.1777511e+00
   2.4986537e+00   1.1713052e+00
   2.4990384e+00   1.1667509e+00
   2.4994230e+00   1.1673649e+00
   2.4998077e+00   1.1705012e+00
   2.5001923e+00   1.1790057e+00
   2.5005770e+00   1.1842655e+00
   2.5009616e+00   1.1927135e+00
   2.5013463e+00   1.1929312e+00
   2.5017309e+00   1.1960875e+00
   2.5021155e+00   1.2020453e+00
   2.5025002e+00   1.2069580e+00
   2.5028848e+00   1.2114524e+00
   2.5032695e+00   1.2252600e+00
   2.5036541e+00   1.2215172e+00
   2.5040388e+00   1.2130547e+00
   2.5044234e+00   1.2187235e+00
   2.5048081e+00   1.2173786e+00
   2.5051927e+00   1.2158969e+00
   2.5055774e+00   1.2163830e+00
   2.5059620e+00   1.2253534e+00
   2.5063466e+00   1.2325815e+00
   2.5067313e+00   1.2225877e+00
   2.5071159e+00   1.2202548e+00
   2.5075006e+00   1.2234256e+00
   2.5078852e+00   1.2173975e+00
   2.5082699e+00   1.2172764e+00
   2.5086545e+00   1.2136206e+00
   2.5090392e+00   1.2069782e+00
   2.5094238e+00   1.2071592e+00
   2.5098084e+00   1.2111890e+00
   2.5101931e+00   1.2065296e+00
   2.5105777e+00   1.2074322e+00
   2.5109624e+00   1.2118057e+00
   2.5113470e+00   1.2146987e+00
   2.5117317e+00   1.2092573e+00
   2.5121163e+00   1.2142371e+00
   2.5125010e+00   1.2256043e+00
   2.5128856e+00   1.2164914e+00
   2.5132703e+00   1.2303095e+00
   2.5136549e+00   1.2301589e+00
   2.5140395e+00   1.2323249e+00
   2.5144242e+00   1.2406884e+00
   2.5148088e+00   1.2460748e+00
   2.5151935e+00   1.2414066e+00
   2.5155781e+00   1.2489009e+00
   2.5159628e+00   1.2402951e+00
   2.5163474e+00   1.2302366e+00
   2.5167321e+00   1.2341317e+00
   2.5171167e+00   1.2381573e+00
   2.5175013e+00   1.2346068e+00
   2.5178860e+00   1.2346329e+00
   2.5182706e+00   1.2238115e+00
   2.5186553e+00   1.2213742e+00
   2.5190399e+00   1.2258796e+00
   2.5194246e+00   1.2235767e+00
   2.5198092e+00   1.2237770e+00
   2.5201939e+00   1.2350429e+00
   2.5205785e+00   1.2256550e+00
   2.5209632e+00   1.2274108e+00
   2.5213478e+00   1.2357419e+00
   2.5217324e+00   1.2429491e+00
   2.5221171e+00   1.2420943e+00
   2.5225017e+00   1.2492537e+00
   2.5228864e+00   1.2626142e+00
   2.5232710e+00   1.2598316e+00
   2.5236557e+00   1.2576704e+00
   2.5240403e+00   1.2592256e+00
   2.5244250e+00   1.2584176e+00
   2.5248096e+00   1.2600911e+00
   2.5251942e+00   1.2490263e+00
   2.5255789e+00   1.2472634e+00
   2.5259635e+00   1.2581317e+00
   2.5263482e+00   1.2672900e+00
   2.5267328e+00   1.2729088e+00
   2.5271175e+00   1.2794156e+00
   2.5275021e+00   1.2754807e+00
   2.5278868e+00   1.2719062e+00
   2.5282714e+00   1.2756423e+00
   2.5286561e+00   1.2866138e+00
   2.5290407e+00   1.2837449e+00
   2.5294253e+00   1.2821500e+00
   2.5298100e+00   1.2903997e+00
   2.5301946e+00   1.2943497e+00
   2.5305793e+00   1.2891954e+00
   2.5309639e+00   1.2889752e+00
   2.5313486e+00   1.2936063e+00
   2.5317332e+00   1.2960721e+00
   2.5321179e+00   1.2890233e+00
   2.5325025e+00   1.2860657e+00
   2.5328871e+00   1.2957104e+00
   2.5332718e+00   1.2869005e+00
   2.5336564e+00   1.2837172e+00
   2.5340411e+00   1.2820603e+00
   2.5344257e+00   1.2790397e+00
   2.5348104e+00   1.2855871e+00
   2.5351950e+00   1.2918802e+00
   2.5355797e+00   1.3041538e+00
   2.5359643e+00   1.3058805e+00
   2.5363489e+00   1.3053366e+00
   2.5367336e+00   1.2999048e+00
   2.5371182e+00   1.2991619e+00
   2.5375029e+00   1.3013342e+00
   2.5378875e+00   1.3035317e+00
   2.5382722e+00   1.3061080e+00
   2.5386568e+00   1.2969619e+00
   2.5390415e+00   1.2960181e+00
   2.5394261e+00   1.3037870e+00
   2.5398108e+00   1.2980607e+00
   2.5401954e+00   1.3023351e+00
   2.5405800e+00   1.3037232e+00
   2.5409647e+00   1.3086650e+00
   2.5413493e+00   1.3128476e+00
   2.5417340e+00   1.3089596e+00
   2.5421186e+00   1.3059979e+00
   2.5425033e+00   1.2989981e+00
   2.5428879e+00   1.2949472e+00
   2.5432726e+00   1.2985396e+00
   2.5436572e+00   1.2984657e+00
   2.5440418e+00   1.3004763e+00
   2.5444265e+00   1.3066643e+00
   2.5448111e+00   1.2976555e+00
   2.5451958e+00   1.2998467e+00
   2.5455804e+00   1.2990448e+00
   2.5459651e+00   1.2998506e+00
   2.5463497e+00   1.3125186e+00
   2.5467344e+00   1.3151375e+00
   2.5471190e+00   1.3171590e+00
   2.5475037e+00   1.3135589e+00
   2.5478883e+00   1.3101051e+00
   2.5482729e+00   1.3102680e+00
   2.5486576e+00   1.3150672e+00
   2.5490422e+00   1.3127865e+00
   2.5494269e+00   1.3131990e+00
   2.5498115e+00   1.3087497e+00
   2.5501962e+00   1.3155823e+00
   2.5505808e+00   1.3245087e+00
   2.5509655e+00   1.3207317e+00
   2.5513501e+00   1.3152466e+00
   2.5517347e+00   1.3140847e+00
   2.5521194e+00   1.3236149e+00
   2.5525040e+00   1.3171697e+00
   2.5528887e+00   1.3194103e+00
   2.5532733e+00   1.3209486e+00
   2.5536580e+00   1.3213414e+00
   2.5540426e+00   1.3291604e+00
   2.5544273e+00   1.3280167e+00
   2.5548119e+00   1.3213995e+00
   2.5551966e+00   1.3065172e+00
   2.5555812e+00   1.3083120e+00
   2.5559658e+00   1.2988582e+00
   2.5563505e+00   1.2970657e+00
   2.5567351e+00   1.3024901e+00
   2.5571198e+00   1.3164064e+00
   2.5575044e+00   1.3194028e+00
   2.5578891e+00   1.3163930e+00
   2.5582737e+00   1.3116948e+00
   2.5586584e+00   1.2999319e+00
   2.5590430e+00   1.3000148e+00
   2.5594276e+00   1.3096989e+00
   2.5598123e+00   1.3057329e+00
   2.5601969e+00   1.3024664e+00
   2.5605816e+00   1.2925648e+00
   2.5609662e+00   1.2866674e+00
   2.5613509e+00   1.2896065e+00
   2.5617355e+00   1.2878498e+00
   2.5621202e+00   1.2936915e+00
   2.5625048e+00   1.2889227e+00
   2.5628895e+00   1.2924206e+00
   2.5632741e+00   1.2933181e+00
   2.5636587e+00   1.3053151e+00
   2.5640434e+00   1.3071579e+00
   2.5644280e+00   1.3079683e+00
   2.5648127e+00   1.3158613e+00
   2.5651973e+00   1.3175843e+00
   2.5655820e+00   1.3171656e+00
   2.5659666e+00   1.3070726e+00
   2.5663513e+00   1.3077994e+00
   2.5667359e+00   1.3098597e+00
   2.5671205e+00   1.3182847e+00
   2.5675052e+00   1.3153501e+00
   2.5678898e+00   1.3207566e+00
   2.5682745e+00   1.3316352e+00
   2.5686591e+00   1.3174587e+00
   2.5690438e+00   1.3134959e+00
   2.5694284e+00   1.3177222e+00
   2.5698131e+00   1.3233408e+00
   2.5701977e+00   1.3179983e+00
   2.5705824e+00   1.3131665e+00
   2.5709670e+00   1.3208305e+00
   2.5713516e+00   1.3295125e+00
   2.5717363e+00   1.3294904e+00
   2.5721209e+00   1.3357089e+00
   2.5725056e+00   1.3314297e+00
   2.5728902e+00   1.3317940e+00
   2.5732749e+00   1.3168866e+00
   2.5736595e+00   1.3087950e+00
   2.5740442e+00   1.3073670e+00
   2.5744288e+00   1.3094919e+00
   2.5748134e+00   1.3133931e+00
   2.5751981e+00   1.3118686e+00
   2.5755827e+00   1.3130213e+00
   2.5759674e+00   1.3161263e+00
   2.5763520e+00   1.3157366e+00
   2.5767367e+00   1.3171029e+00
   2.5771213e+00   1.3164637e+00
   2.5775060e+00   1.3308900e+00
   2.5778906e+00   1.3285215e+00
   2.5782753e+00   1.3289942e+00
   2.5786599e+00   1.3359044e+00
   2.5790445e+00   1.3341241e+00
   2.5794292e+00   1.3340690e+00
   2.5798138e+00   1.3374890e+00
   2.5801985e+00   1.3387288e+00
   2.5805831e+00   1.3328598e+00
   2.5809678e+00   1.3334595e+00
   2.5813524e+00   1.3317518e+00
   2.5817371e+00   1.3380086e+00
   2.5821217e+00   1.3437411e+00
   2.5825063e+00   1.3434501e+00
   2.5828910e+00   1.3559228e+00
   2.5832756e+00   1.3543281e+00
   2.5836603e+00   1.3546928e+00
   2.5840449e+00   1.3579591e+00
   2.5844296e+00   1.3600786e+00
   2.5848142e+00   1.3656263e+00
   2.5851989e+00   1.3714525e+00
   2.5855835e+00   1.3874462e+00
   2.5859682e+00   1.3914286e+00
   2.5863528e+00   1.3879503e+00
   2.5867374e+00   1.3972031e+00
   2.5871221e+00   1.3927578e+00
   2.5875067e+00   1.3953273e+00
   2.5878914e+00   1.3970685e+00
   2.5882760e+00   1.3925651e+00
   2.5886607e+00   1.3888211e+00
   2.5890453e+00   1.3904605e+00
   2.5894300e+00   1.3984951e+00
   2.5898146e+00   1.3934354e+00
   2.5901992e+00   1.3989561e+00
   2.5905839e+00   1.3910736e+00
   2.5909685e+00   1.3971801e+00
   2.5913532e+00   1.3953791e+00
   2.5917378e+00   1.4038696e+00
   2.5921225e+00   1.4018197e+00
   2.5925071e+00   1.4027177e+00
   2.5928918e+00   1.3908825e+00
   2.5932764e+00   1.3901216e+00
   2.5936611e+00   1.3987090e+00
   2.5940457e+00   1.3929394e+00
   2.5944303e+00   1.3914470e+00
   2.5948150e+00   1.3892061e+00
   2.5951996e+00   1.3905562e+00
   2.5955843e+00   1.3989960e+00
   2.5959689e+00   1.3972952e+00
   2.5963536e+00   1.3895952e+00
   2.5967382e+00   1.3953740e+00
   2.5971229e+00   1.3942165e+00
   2.5975075e+00   1.4001428e+00
   2.5978921e+00   1.3995718e+00
   2.5982768e+00   1.3964439e+00
   2.5986614e+00   1.3959720e+00
   2.5990461e+00   1.3928695e+00
   2.5994307e+00   1.4083444e+00
   2.5998154e+00   1.4057510e+00
   2.6002000e+00   1.4105156e+00
   2.6005847e+00   1.4096364e+00
   2.6009693e+00   1.4148900e+00
   2.6013540e+00   1.4166638e+00
   2.6017386e+00   1.4174743e+00
   2.6021232e+00   1.4228513e+00
   2.6025079e+00   1.4208884e+00
   2.6028925e+00   1.4234258e+00
   2.6032772e+00   1.4256806e+00
   2.6036618e+00   1.4287286e+00
   2.6040465e+00   1.4292897e+00
   2.6044311e+00   1.4342370e+00
   2.6048158e+00   1.4374359e+00
   2.6052004e+00   1.4276803e+00
   2.6055850e+00   1.4176486e+00
   2.6059697e+00   1.4154394e+00
   2.6063543e+00   1.4162571e+00
   2.6067390e+00   1.4233156e+00
   2.6071236e+00   1.4250103e+00
   2.6075083e+00   1.4164154e+00
   2.6078929e+00   1.4120379e+00
   2.6082776e+00   1.4065241e+00
   2.6086622e+00   1.4186080e+00
   2.6090468e+00   1.4021433e+00
   2.6094315e+00   1.4050009e+00
   2.6098161e+00   1.4073537e+00
   2.6102008e+00   1.4119388e+00
   2.6105854e+00   1.4061897e+00
   2.6109701e+00   1.3980536e+00
   2.6113547e+00   1.4015800e+00
   2.6117394e+00   1.4054985e+00
   2.6121240e+00   1.4096954e+00
   2.6125087e+00   1.3976753e+00
   2.6128933e+00   1.3909788e+00
   2.6132779e+00   1.3857290e+00
   2.6136626e+00   1.3827419e+00
   2.6140472e+00   1.3789946e+00
   2.6144319e+00   1.3798998e+00
   2.6148165e+00   1.3806911e+00
   2.6152012e+00   1.3919137e+00
   2.6155858e+00   1.3890760e+00
   2.6159705e+00   1.3852702e+00
   2.6163551e+00   1.3886748e+00
   2.6167397e+00   1.3945061e+00
   2.6171244e+00   1.3935609e+00
   2.6175090e+00   1.4021056e+00
   2.6178937e+00   1.4025908e+00
   2.6182783e+00   1.3997340e+00
   2.6186630e+00   1.4089534e+00
   2.6190476e+00   1.4114627e+00
   2.6194323e+00   1.4137870e+00
   2.6198169e+00   1.4087684e+00
   2.6202016e+00   1.4025493e+00
   2.6205862e+00   1.4057919e+00
   2.6209708e+00   1.4083791e+00
   2.6213555e+00   1.4038680e+00
   2.6217401e+00   1.4112125e+00
   2.6221248e+00   1.4241806e+00
   2.6225094e+00   1.4279021e+00
   2.6228941e+00   1.4311031e+00
   2.6232787e+00   1.4290758e+00
   2.6236634e+00   1.4271188e+00
   2.6240480e+00   1.4265159e+00
   2.6244326e+00   1.4260898e+00
   2.6248173e+00   1.4312692e+00
   2.6252019e+00   1.4367597e+00
   2.6255866e+00   1.4482979e+00
   2.6259712e+00   1.4570040e+00
   2.6263559e+00   1.4577288e+00
   2.6267405e+00   1.4649819e+00
   2.6271252e+00   1.4594761e+00
   2.6275098e+00   1.4515162e+00
   2.6278945e+00   1.4485110e+00
   2.6282791e+00   1.4444424e+00
   2.6286637e+00   1.4369886e+00
   2.6290484e+00   1.4393014e+00
   2.6294330e+00   1.4451050e+00
   2.6298177e+00   1.4491740e+00
   2.6302023e+00   1.4501096e+00
   2.6305870e+00   1.4556584e+00
   2.6309716e+00   1.4654354e+00
   2.6313563e+00   1.4671948e+00
   2.6317409e+00   1.4656185e+00
   2.6321255e+00   1.4612410e+00
   2.6325102e+00   1.4581433e+00
   2.6328948e+00   1.4517497e+00
   2.6332795e+00   1.4473811e+00
   2.6336641e+00   1.4401466e+00
   2.6340488e+00   1.4341975e+00
   2.6344334e+00   1.4382606e+00
   2.6348181e+00   1.4351253e+00
   2.6352027e+00   1.4329519e+00
   2.6355874e+00   1.4280505e+00
   2.6359720e+00   1.4385426e+00
   2.6363566e+00   1.4205545e+00
   2.6367413e+00   1.4295621e+00
   2.6371259e+00   1.4242967e+00
   2.6375106e+00   1.4278630e+00
   2.6378952e+00   1.4243103e+00
   2.6382799e+00   1.4331918e+00
   2.6386645e+00   1.4261618e+00
   2.6390492e+00   1.4221799e+00
   2.6394338e+00   1.4097771e+00
   2.6398184e+00   1.4090181e+00
   2.6402031e+00   1.3997390e+00
   2.6405877e+00   1.4139346e+00
   2.6409724e+00   1.4212902e+00
   2.6413570e+00   1.4299496e+00
   2.6417417e+00   1.4337591e+00
   2.6421263e+00   1.4327266e+00
   2.6425110e+00   1.4272773e+00
   2.6428956e+00   1.4278179e+00
   2.6432803e+00   1.4218451e+00
   2.6436649e+00   1.4190294e+00
   2.6440495e+00   1.4211081e+00
   2.6444342e+00   1.4255454e+00
   2.6448188e+00   1.4213090e+00
   2.6452035e+00   1.4249732e+00
   2.6455881e+00   1.4310260e+00
   2.6459728e+00   1.4375126e+00
   2.6463574e+00   1.4450110e+00
   2.6467421e+00   1.4418802e+00
   2.6471267e+00   1.4416450e+00
   2.6475113e+00   1.4403785e+00
   2.6478960e+00   1.4425614e+00
   2.6482806e+00   1.4393546e+00
   2.6486653e+00   1.4362220e+00
   2.6490499e+00   1.4286050e+00
   2.6494346e+00   1.4307112e+00
   2.6498192e+00   1.4266827e+00
   2.6502039e+00   1.4246005e+00
   2.6505885e+00   1.4215230e+00
   2.6509732e+00   1.4294145e+00
   2.6513578e+00   1.4311275e+00
   2.6517424e+00   1.4283845e+00
   2.6521271e+00   1.4226778e+00
   2.6525117e+00   1.4218161e+00
   2.6528964e+00   1.4268745e+00
   2.6532810e+00   1.4133102e+00
   2.6536657e+00   1.4260807e+00
   2.6540503e+00   1.4238395e+00
   2.6544350e+00   1.4327838e+00
   2.6548196e+00   1.4348982e+00
   2.6552042e+00   1.4381998e+00
   2.6555889e+00   1.4448483e+00
   2.6559735e+00   1.4510857e+00
   2.6563582e+00   1.4490423e+00
   2.6567428e+00   1.4486398e+00
   2.6571275e+00   1.4432138e+00
   2.6575121e+00   1.4403331e+00
   2.6578968e+00   1.4516580e+00
   2.6582814e+00   1.4446524e+00
   2.6586661e+00   1.4435296e+00
   2.6590507e+00   1.4461295e+00
   2.6594353e+00   1.4515832e+00
   2.6598200e+00   1.4548046e+00
   2.6602046e+00   1.4533570e+00
   2.6605893e+00   1.4602137e+00
   2.6609739e+00   1.4674604e+00
   2.6613586e+00   1.4774420e+00
   2.6617432e+00   1.4765341e+00
   2.6621279e+00   1.4786668e+00
   2.6625125e+00   1.4893867e+00
   2.6628971e+00   1.4904591e+00
   2.6632818e+00   1.4912003e+00
   2.6636664e+00   1.4976076e+00
   2.6640511e+00   1.5001785e+00
   2.6644357e+00   1.5096623e+00
   2.6648204e+00   1.4947951e+00
   2.6652050e+00   1.4941693e+00
   2.6655897e+00   1.4969100e+00
   2.6659743e+00   1.4931717e+00
   2.6663590e+00   1.4880880e+00
   2.6667436e+00   1.4846406e+00
   2.6671282e+00   1.4924292e+00
   2.6675129e+00   1.4938592e+00
   2.6678975e+00   1.4898589e+00
   2.6682822e+00   1.4816996e+00
   2.6686668e+00   1.4813827e+00
   2.6690515e+00   1.4883061e+00
   2.6694361e+00   1.4936251e+00
   2.6698208e+00   1.4789937e+00
   2.6702054e+00   1.4816151e+00
   2.6705900e+00   1.4930736e+00
   2.6709747e+00   1.4900406e+00
   2.6713593e+00   1.4891325e+00
   2.6717440e+00   1.4800202e+00
   2.6721286e+00   1.4778509e+00
   2.6725133e+00   1.4697568e+00
   2.6728979e+00   1.4777342e+00
   2.6732826e+00   1.4798352e+00
   2.6736672e+00   1.4875426e+00
   2.6740519e+00   1.4906103e+00
   2.6744365e+00   1.4910445e+00
   2.6748211e+00   1.4866959e+00
   2.6752058e+00   1.4943725e+00
   2.6755904e+00   1.4968656e+00
   2.6759751e+00   1.4982203e+00
   2.6763597e+00   1.4996222e+00
   2.6767444e+00   1.4860416e+00
   2.6771290e+00   1.4854355e+00
   2.6775137e+00   1.4870301e+00
   2.6778983e+00   1.4907185e+00
   2.6782829e+00   1.4953626e+00
   2.6786676e+00   1.4886453e+00
   2.6790522e+00   1.4880554e+00
   2.6794369e+00   1.4783238e+00
   2.6798215e+00   1.4683610e+00
   2.6802062e+00   1.4795599e+00
   2.6805908e+00   1.4806169e+00
   2.6809755e+00   1.4816266e+00
   2.6813601e+00   1.4779030e+00
   2.6817447e+00   1.4790329e+00
   2.6821294e+00   1.4812762e+00
   2.6825140e+00   1.4779070e+00
   2.6828987e+00   1.4816487e+00
   2.6832833e+00   1.4841797e+00
   2.6836680e+00   1.4859810e+00
   2.6840526e+00   1.4940954e+00
   2.6844373e+00   1.4970988e+00
   2.6848219e+00   1.5040607e+00
   2.6852066e+00   1.5034963e+00
   2.6855912e+00   1.5011551e+00
   2.6859758e+00   1.5005099e+00
   2.6863605e+00   1.5049044e+00
   2.6867451e+00   1.5002704e+00
   2.6871298e+00   1.5008030e+00
   2.6875144e+00   1.4962933e+00
   2.6878991e+00   1.5003107e+00
   2.6882837e+00   1.5061331e+00
   2.6886684e+00   1.5134701e+00
   2.6890530e+00   1.5137717e+00
   2.6894376e+00   1.5212878e+00
   2.6898223e+00   1.5237163e+00
   2.6902069e+00   1.5260297e+00
   2.6905916e+00   1.5285485e+00
   2.6909762e+00   1.5326236e+00
   2.6913609e+00   1.5376629e+00
   2.6917455e+00   1.5389483e+00
   2.6921302e+00   1.5347631e+00
   2.6925148e+00   1.5403986e+00
   2.6928995e+00   1.5482842e+00
   2.6932841e+00   1.5522046e+00
   2.6936687e+00   1.5581419e+00
   2.6940534e+00   1.5434845e+00
   2.6944380e+00   1.5368133e+00
   2.6948227e+00   1.5327549e+00
   2.6952073e+00   1.5351427e+00
   2.6955920e+00   1.5320063e+00
   2.6959766e+00   1.5270504e+00
   2.6963613e+00   1.5212072e+00
   2.6967459e+00   1.5192316e+00
   2.6971305e+00   1.5147713e+00
   2.6975152e+00   1.5140935e+00
   2.6978998e+00   1.5069866e+00
   2.6982845e+00   1.4978682e+00
   2.6986691e+00   1.4979948e+00
   2.6990538e+00   1.4935948e+00
   2.6994384e+00   1.4860129e+00
   2.6998231e+00   1.4939754e+00
   2.7002077e+00   1.5003304e+00
   2.7005924e+00   1.4954021e+00
   2.7009770e+00   1.4975879e+00
   2.7013616e+00   1.5044147e+00
   2.7017463e+00   1.5009239e+00
   2.7021309e+00   1.4910559e+00
   2.7025156e+00   1.4885837e+00
   2.7029002e+00   1.4876686e+00
   2.7032849e+00   1.4871962e+00
   2.7036695e+00   1.4941114e+00
   2.7040542e+00   1.5006511e+00
   2.7044388e+00   1.4908003e+00
   2.7048234e+00   1.4892246e+00
   2.7052081e+00   1.4928593e+00
   2.7055927e+00   1.4846903e+00
   2.7059774e+00   1.4932160e+00
   2.7063620e+00   1.5005202e+00
   2.7067467e+00   1.4972239e+00
   2.7071313e+00   1.4910633e+00
   2.7075160e+00   1.4929014e+00
   2.7079006e+00   1.4965503e+00
   2.7082853e+00   1.4959195e+00
   2.7086699e+00   1.5033226e+00
   2.7090545e+00   1.5084863e+00
   2.7094392e+00   1.5085872e+00
   2.7098238e+00   1.5060381e+00
   2.7102085e+00   1.5050927e+00
   2.7105931e+00   1.4991519e+00
   2.7109778e+00   1.4989589e+00
   2.7113624e+00   1.5096767e+00
   2.7117471e+00   1.5034379e+00
   2.7121317e+00   1.4982276e+00
   2.7125163e+00   1.4902185e+00
   2.7129010e+00   1.4919247e+00
   2.7132856e+00   1.5004592e+00
   2.7136703e+00   1.4965376e+00
   2.7140549e+00   1.4982263e+00
   2.7144396e+00   1.5063370e+00
   2.7148242e+00   1.5116030e+00
   2.7152089e+00   1.5076445e+00
   2.7155935e+00   1.5054702e+00
   2.7159782e+00   1.5042929e+00
   2.7163628e+00   1.5058234e+00
   2.7167474e+00   1.5131042e+00
   2.7171321e+00   1.5094573e+00
   2.7175167e+00   1.4878656e+00
   2.7179014e+00   1.4855332e+00
   2.7182860e+00   1.4829728e+00
   2.7186707e+00   1.4791631e+00
   2.7190553e+00   1.4862840e+00
   2.7194400e+00   1.4883118e+00
   2.7198246e+00   1.4864929e+00
   2.7202092e+00   1.4832393e+00
   2.7205939e+00   1.4798670e+00
   2.7209785e+00   1.4759349e+00
   2.7213632e+00   1.4737768e+00
   2.7217478e+00   1.4738379e+00
   2.7221325e+00   1.4687825e+00
   2.7225171e+00   1.4590785e+00
   2.7229018e+00   1.4714188e+00
   2.7232864e+00   1.4703482e+00
   2.7236711e+00   1.4731839e+00
   2.7240557e+00   1.4775238e+00
   2.7244403e+00   1.4804355e+00
   2.7248250e+00   1.4768979e+00
   2.7252096e+00   1.4810560e+00
   2.7255943e+00   1.4790256e+00
   2.7259789e+00   1.4782199e+00
   2.7263636e+00   1.4800687e+00
   2.7267482e+00   1.4877645e+00
   2.7271329e+00   1.4878510e+00
   2.7275175e+00   1.4894427e+00
   2.7279021e+00   1.4925601e+00
   2.7282868e+00   1.4968352e+00
   2.7286714e+00   1.4965557e+00
   2.7290561e+00   1.5007249e+00
   2.7294407e+00   1.4998560e+00
   2.7298254e+00   1.4958477e+00
   2.7302100e+00   1.4885970e+00
   2.7305947e+00   1.4869523e+00
   2.7309793e+00   1.4799786e+00
   2.7313640e+00   1.4803964e+00
   2.7317486e+00   1.4794226e+00
   2.7321332e+00   1.4839692e+00
   2.7325179e+00   1.4864910e+00
   2.7329025e+00   1.4904264e+00
   2.7332872e+00   1.4916825e+00
   2.7336718e+00   1.4825186e+00
   2.7340565e+00   1.4829823e+00
   2.7344411e+00   1.4858991e+00
   2.7348258e+00   1.4820181e+00
   2.7352104e+00   1.4771052e+00
   2.7355950e+00   1.4777848e+00
   2.7359797e+00   1.4820115e+00
   2.7363643e+00   1.4832296e+00
   2.7367490e+00   1.4831129e+00
   2.7371336e+00   1.4782855e+00
   2.7375183e+00   1.4784650e+00
   2.7379029e+00   1.4892734e+00
   2.7382876e+00   1.5019272e+00
   2.7386722e+00   1.4928243e+00
   2.7390569e+00   1.5014853e+00
   2.7394415e+00   1.5056187e+00
   2.7398261e+00   1.5009848e+00
   2.7402108e+00   1.5031082e+00
   2.7405954e+00   1.5109703e+00
   2.7409801e+00   1.5134875e+00
   2.7413647e+00   1.5113277e+00
   2.7417494e+00   1.5091507e+00
   2.7421340e+00   1.5118964e+00
   2.7425187e+00   1.5163073e+00
   2.7429033e+00   1.5194333e+00
   2.7432879e+00   1.5175031e+00
   2.7436726e+00   1.5183724e+00
   2.7440572e+00   1.5262046e+00
   2.7444419e+00   1.5184237e+00
   2.7448265e+00   1.5323656e+00
   2.7452112e+00   1.5271394e+00
   2.7455958e+00   1.5407641e+00
   2.7459805e+00   1.5439235e+00
   2.7463651e+00   1.5422538e+00
   2.7467497e+00   1.5387075e+00
   2.7471344e+00   1.5427744e+00
   2.7475190e+00   1.5491893e+00
   2.7479037e+00   1.5539062e+00
   2.7482883e+00   1.5531187e+00
   2.7486730e+00   1.5518756e+00
   2.7490576e+00   1.5526424e+00
   2.7494423e+00   1.5471418e+00
   2.7498269e+00   1.5458348e+00
   2.7502116e+00   1.5626648e+00
   2.7505962e+00   1.5570678e+00
   2.7509808e+00   1.5624152e+00
   2.7513655e+00   1.5594453e+00
   2.7517501e+00   1.5599998e+00
   2.7521348e+00   1.5542686e+00
   2.7525194e+00   1.5459598e+00
   2.7529041e+00   1.5522421e+00
   2.7532887e+00   1.5511284e+00
   2.7536734e+00   1.5556789e+00
   2.7540580e+00   1.5479450e+00
   2.7544426e+00   1.5481293e+00
   2.7548273e+00   1.5534363e+00
   2.7552119e+00   1.5538176e+00
   2.7555966e+00   1.5593524e+00
   2.7559812e+00   1.5735823e+00
   2.7563659e+00   1.5675361e+00
   2.7567505e+00   1.5687784e+00
   2.7571352e+00   1.5679318e+00
   2.7575198e+00   1.5641311e+00
   2.7579045e+00   1.5699524e+00
   2.7582891e+00   1.5761442e+00
   2.7586737e+00   1.5723672e+00
   2.7590584e+00   1.5818542e+00
   2.7594430e+00   1.5757665e+00
   2.7598277e+00   1.5759296e+00
   2.7602123e+00   1.5673074e+00
   2.7605970e+00   1.5598710e+00
   2.7609816e+00   1.5587498e+00
   2.7613663e+00   1.5607762e+00
   2.7617509e+00   1.5730446e+00
   2.7621355e+00   1.5771877e+00
   2.7625202e+00   1.5744592e+00
   2.7629048e+00   1.5736295e+00
   2.7632895e+00   1.5772249e+00
   2.7636741e+00   1.5813523e+00
   2.7640588e+00   1.5794849e+00
   2.7644434e+00   1.5844524e+00
   2.7648281e+00   1.5867902e+00
   2.7652127e+00   1.5835807e+00
   2.7655974e+00   1.5832928e+00
   2.7659820e+00   1.5792832e+00
   2.7663666e+00   1.5742289e+00
   2.7667513e+00   1.5812195e+00
   2.7671359e+00   1.5855273e+00
   2.7675206e+00   1.5795780e+00
   2.7679052e+00   1.5785556e+00
   2.7682899e+00   1.5865210e+00
   2.7686745e+00   1.5899588e+00
   2.7690592e+00   1.5854546e+00
   2.7694438e+00   1.5878385e+00
   2.7698284e+00   1.5887408e+00
   2.7702131e+00   1.6007418e+00
   2.7705977e+00   1.6010849e+00
   2.7709824e+00   1.6021987e+00
   2.7713670e+00   1.5982313e+00
   2.7717517e+00   1.5990536e+00
   2.7721363e+00   1.6155184e+00
   2.7725210e+00   1.6104465e+00
   2.7729056e+00   1.6161590e+00
   2.7732903e+00   1.6181851e+00
   2.7736749e+00   1.6091972e+00
   2.7740595e+00   1.6097836e+00
   2.7744442e+00   1.6053735e+00
   2.7748288e+00   1.6065767e+00
   2.7752135e+00   1.6001662e+00
   2.7755981e+00   1.5916910e+00
   2.7759828e+00   1.5831626e+00
   2.7763674e+00   1.5851522e+00
   2.7767521e+00   1.5841491e+00
   2.7771367e+00   1.5822709e+00
   2.7775213e+00   1.5874402e+00
   2.7779060e+00   1.5924897e+00
   2.7782906e+00   1.5831842e+00
   2.7786753e+00   1.5908580e+00
   2.7790599e+00   1.6042132e+00
   2.7794446e+00   1.6047340e+00
   2.7798292e+00   1.6096600e+00
   2.7802139e+00   1.6136572e+00
   2.7805985e+00   1.6104123e+00
   2.7809832e+00   1.6101893e+00
   2.7813678e+00   1.6120609e+00
   2.7817524e+00   1.6162322e+00
   2.7821371e+00   1.6227187e+00
   2.7825217e+00   1.6270811e+00
   2.7829064e+00   1.6279795e+00
   2.7832910e+00   1.6239901e+00
   2.7836757e+00   1.6207356e+00
   2.7840603e+00   1.6191814e+00
   2.7844450e+00   1.6132422e+00
   2.7848296e+00   1.6114989e+00
   2.7852142e+00   1.6042835e+00
   2.7855989e+00   1.5971653e+00
   2.7859835e+00   1.5975814e+00
   2.7863682e+00   1.5936323e+00
   2.7867528e+00   1.6000323e+00
   2.7871375e+00   1.5976659e+00
   2.7875221e+00   1.5987467e+00
   2.7879068e+00   1.6036319e+00
   2.7882914e+00   1.6197035e+00
   2.7886761e+00   1.6112882e+00
   2.7890607e+00   1.6035355e+00
   2.7894453e+00   1.6010666e+00
   2.7898300e+00   1.5990072e+00
   2.7902146e+00   1.5998222e+00
   2.7905993e+00   1.6061652e+00
   2.7909839e+00   1.6040728e+00
   2.7913686e+00   1.6111556e+00
   2.7917532e+00   1.6137572e+00
   2.7921379e+00   1.6070885e+00
   2.7925225e+00   1.5942104e+00
   2.7929071e+00   1.5947110e+00
   2.7932918e+00   1.5828178e+00
   2.7936764e+00   1.5879074e+00
   2.7940611e+00   1.5987630e+00
   2.7944457e+00   1.5939665e+00
   2.7948304e+00   1.6080119e+00
   2.7952150e+00   1.6073940e+00
   2.7955997e+00   1.6014505e+00
   2.7959843e+00   1.6009577e+00
   2.7963690e+00   1.6006859e+00
   2.7967536e+00   1.6084714e+00
   2.7971382e+00   1.6144058e+00
   2.7975229e+00   1.6178294e+00
   2.7979075e+00   1.6235120e+00
   2.7982922e+00   1.6259553e+00
   2.7986768e+00   1.6280600e+00
   2.7990615e+00   1.6292285e+00
   2.7994461e+00   1.6261913e+00
   2.7998308e+00   1.6223405e+00
   2.8002154e+00   1.6184405e+00
   2.8006000e+00   1.6274172e+00
   2.8009847e+00   1.6255285e+00
   2.8013693e+00   1.6258663e+00
   2.8017540e+00   1.6142489e+00
   2.8021386e+00   1.6091143e+00
   2.8025233e+00   1.5998902e+00
   2.8029079e+00   1.6106416e+00
   2.8032926e+00   1.6087011e+00
   2.8036772e+00   1.6055044e+00
   2.8040619e+00   1.6054914e+00
   2.8044465e+00   1.6080501e+00
   2.8048311e+00   1.5939569e+00
   2.8052158e+00   1.5895092e+00
   2.8056004e+00   1.5947002e+00
   2.8059851e+00   1.5942538e+00
   2.8063697e+00   1.5913429e+00
   2.8067544e+00   1.5955912e+00
   2.8071390e+00   1.5969430e+00
   2.8075237e+00   1.5869447e+00
   2.8079083e+00   1.5737461e+00
   2.8082929e+00   1.5861044e+00
   2.8086776e+00   1.5874281e+00
   2.8090622e+00   1.5833222e+00
   2.8094469e+00   1.5844671e+00
   2.8098315e+00   1.5772519e+00
   2.8102162e+00   1.5701112e+00
   2.8106008e+00   1.5710391e+00
   2.8109855e+00   1.5695165e+00
   2.8113701e+00   1.5674783e+00
   2.8117548e+00   1.5678925e+00
   2.8121394e+00   1.5634376e+00
   2.8125240e+00   1.5593043e+00
   2.8129087e+00   1.5566322e+00
   2.8132933e+00   1.5569938e+00
   2.8136780e+00   1.5675796e+00
   2.8140626e+00   1.5668856e+00
   2.8144473e+00   1.5613305e+00
   2.8148319e+00   1.5615391e+00
   2.8152166e+00   1.5571486e+00
   2.8156012e+00   1.5535387e+00
   2.8159858e+00   1.5513611e+00
   2.8163705e+00   1.5536611e+00
   2.8167551e+00   1.5553597e+00
   2.8171398e+00   1.5537068e+00
   2.8175244e+00   1.5555156e+00
   2.8179091e+00   1.5551550e+00
   2.8182937e+00   1.5504346e+00
   2.8186784e+00   1.5466481e+00
   2.8190630e+00   1.5449831e+00
   2.8194476e+00   1.5531028e+00
   2.8198323e+00   1.5508275e+00
   2.8202169e+00   1.5541526e+00
   2.8206016e+00   1.5549850e+00
   2.8209862e+00   1.5570740e+00
   2.8213709e+00   1.5601931e+00
   2.8217555e+00   1.5540675e+00
   2.8221402e+00   1.5518761e+00
   2.8225248e+00   1.5535165e+00
   2.8229095e+00   1.5532042e+00
   2.8232941e+00   1.5566787e+00
   2.8236787e+00   1.5552345e+00
   2.8240634e+00   1.5628876e+00
   2.8244480e+00   1.5703369e+00
   2.8248327e+00   1.5724674e+00
   2.8252173e+00   1.5738081e+00
   2.8256020e+00   1.5713492e+00
   2.8259866e+00   1.5658241e+00
   2.8263713e+00   1.5677004e+00
   2.8267559e+00   1.5690176e+00
   2.8271405e+00   1.5767842e+00
   2.8275252e+00   1.5765635e+00
   2.8279098e+00   1.5787821e+00
   2.8282945e+00   1.5737480e+00
   2.8286791e+00   1.5718640e+00
   2.8290638e+00   1.5715217e+00
   2.8294484e+00   1.5651233e+00
   2.8298331e+00   1.5533332e+00
   2.8302177e+00   1.5648807e+00
   2.8306024e+00   1.5678479e+00
   2.8309870e+00   1.5665354e+00
   2.8313716e+00   1.5558434e+00
   2.8317563e+00   1.5579660e+00
   2.8321409e+00   1.5519670e+00
   2.8325256e+00   1.5519667e+00
   2.8329102e+00   1.5569936e+00
   2.8332949e+00   1.5648662e+00
   2.8336795e+00   1.5637966e+00
   2.8340642e+00   1.5654155e+00
   2.8344488e+00   1.5615026e+00
   2.8348334e+00   1.5582712e+00
   2.8352181e+00   1.5560107e+00
   2.8356027e+00   1.5427535e+00
   2.8359874e+00   1.5438102e+00
   2.8363720e+00   1.5419259e+00
   2.8367567e+00   1.5502853e+00
   2.8371413e+00   1.5533998e+00
   2.8375260e+00   1.5527444e+00
   2.8379106e+00   1.5395169e+00
   2.8382953e+00   1.5374219e+00
   2.8386799e+00   1.5373803e+00
   2.8390645e+00   1.5391954e+00
   2.8394492e+00   1.5439812e+00
   2.8398338e+00   1.5459227e+00
   2.8402185e+00   1.5449176e+00
   2.8406031e+00   1.5536100e+00
   2.8409878e+00   1.5570371e+00
   2.8413724e+00   1.5597578e+00
   2.8417571e+00   1.5627110e+00
   2.8421417e+00   1.5601569e+00
   2.8425263e+00   1.5586435e+00
   2.8429110e+00   1.5618312e+00
   2.8432956e+00   1.5597051e+00
   2.8436803e+00   1.5575595e+00
   2.8440649e+00   1.5598391e+00
   2.8444496e+00   1.5539357e+00
   2.8448342e+00   1.5539803e+00
   2.8452189e+00   1.5613721e+00
   2.8456035e+00   1.5634608e+00
   2.8459882e+00   1.5750788e+00
   2.8463728e+00   1.5839315e+00
   2.8467574e+00   1.5854146e+00
   2.8471421e+00   1.5896863e+00
   2.8475267e+00   1.5771774e+00
   2.8479114e+00   1.5858654e+00
   2.8482960e+00   1.5844004e+00
   2.8486807e+00   1.5745485e+00
   2.8490653e+00   1.5764326e+00
   2.8494500e+00   1.5795539e+00
   2.8498346e+00   1.5702685e+00
   2.8502192e+00   1.5790706e+00
   2.8506039e+00   1.5810519e+00
   2.8509885e+00   1.5801408e+00
   2.8513732e+00   1.5935168e+00
   2.8517578e+00   1.5921806e+00
   2.8521425e+00   1.5929639e+00
   2.8525271e+00   1.6091369e+00
   2.8529118e+00   1.6156175e+00
   2.8532964e+00   1.6117074e+00
   2.8536811e+00   1.6140491e+00
   2.8540657e+00   1.6174812e+00
   2.8544503e+00   1.6185093e+00
   2.8548350e+00   1.6237423e+00
   2.8552196e+00   1.6232427e+00
   2.8556043e+00   1.6283701e+00
   2.8559889e+00   1.6363982e+00
   2.8563736e+00   1.6334040e+00
   2.8567582e+00   1.6270871e+00
   2.8571429e+00   1.6247762e+00
   2.8575275e+00   1.6248023e+00
   2.8579121e+00   1.6240536e+00
   2.8582968e+00   1.6127021e+00
   2.8586814e+00   1.6062995e+00
   2.8590661e+00   1.6044232e+00
   2.8594507e+00   1.6017515e+00
   2.8598354e+00   1.5946402e+00
   2.8602200e+00   1.5962091e+00
   2.8606047e+00   1.5968053e+00
   2.8609893e+00   1.5928697e+00
   2.8613740e+00   1.5969690e+00
   2.8617586e+00   1.6027239e+00
   2.8621432e+00   1.6118743e+00
   2.8625279e+00   1.6165076e+00
   2.8629125e+00   1.6216726e+00
   2.8632972e+00   1.6189914e+00
   2.8636818e+00   1.6175565e+00
   2.8640665e+00   1.6224043e+00
   2.8644511e+00   1.6221448e+00
   2.8648358e+00   1.6241552e+00
   2.8652204e+00   1.6273552e+00
   2.8656050e+00   1.6305297e+00
   2.8659897e+00   1.6333953e+00
   2.8663743e+00   1.6268528e+00
   2.8667590e+00   1.6210859e+00
   2.8671436e+00   1.6229115e+00
   2.8675283e+00   1.6235977e+00
   2.8679129e+00   1.6272710e+00
   2.8682976e+00   1.6322003e+00
   2.8686822e+00   1.6317361e+00
   2.8690669e+00   1.6305000e+00
   2.8694515e+00   1.6157931e+00
   2.8698361e+00   1.6196219e+00
   2.8702208e+00   1.6168197e+00
   2.8706054e+00   1.6106257e+00
   2.8709901e+00   1.6175006e+00
   2.8713747e+00   1.6269005e+00
   2.8717594e+00   1.6267322e+00
   2.8721440e+00   1.6181055e+00
   2.8725287e+00   1.6218210e+00
   2.8729133e+00   1.6113570e+00
   2.8732979e+00   1.6123906e+00
   2.8736826e+00   1.6070327e+00
   2.8740672e+00   1.6046196e+00
   2.8744519e+00   1.6053244e+00
   2.8748365e+00   1.6032728e+00
   2.8752212e+00   1.6084498e+00
   2.8756058e+00   1.6053281e+00
   2.8759905e+00   1.6063407e+00
   2.8763751e+00   1.6040405e+00
   2.8767598e+00   1.6070113e+00
   2.8771444e+00   1.6125386e+00
   2.8775290e+00   1.6040769e+00
   2.8779137e+00   1.6078657e+00
   2.8782983e+00   1.6036580e+00
   2.8786830e+00   1.6083056e+00
   2.8790676e+00   1.6151004e+00
   2.8794523e+00   1.6145074e+00
   2.8798369e+00   1.6085179e+00
   2.8802216e+00   1.6049678e+00
   2.8806062e+00   1.5999670e+00
   2.8809908e+00   1.6053739e+00
   2.8813755e+00   1.6093410e+00
   2.8817601e+00   1.6125810e+00
   2.8821448e+00   1.6134396e+00
   2.8825294e+00   1.6054432e+00
   2.8829141e+00   1.5994503e+00
   2.8832987e+00   1.6091324e+00
   2.8836834e+00   1.6049028e+00
   2.8840680e+00   1.5974245e+00
   2.8844527e+00   1.6040918e+00
   2.8848373e+00   1.6054347e+00
   2.8852219e+00   1.6059448e+00
   2.8856066e+00   1.6002269e+00
   2.8859912e+00   1.5948749e+00
   2.8863759e+00   1.5921457e+00
   2.8867605e+00   1.5806386e+00
   2.8871452e+00   1.5858418e+00
   2.8875298e+00   1.5868147e+00
   2.8879145e+00   1.5810371e+00
   2.8882991e+00   1.5780760e+00
   2.8886837e+00   1.5719435e+00
   2.8890684e+00   1.5583377e+00
   2.8894530e+00   1.5539260e+00
   2.8898377e+00   1.5519884e+00
   2.8902223e+00   1.5527239e+00
   2.8906070e+00   1.5573359e+00
   2.8909916e+00   1.5487837e+00
   2.8913763e+00   1.5356509e+00
   2.8917609e+00   1.5352228e+00
   2.8921455e+00   1.5312846e+00
   2.8925302e+00   1.5242015e+00
   2.8929148e+00   1.5238897e+00
   2.8932995e+00   1.5283477e+00
   2.8936841e+00   1.5368208e+00
   2.8940688e+00   1.5314491e+00
   2.8944534e+00   1.5220490e+00
   2.8948381e+00   1.5323367e+00
   2.8952227e+00   1.5264702e+00
   2.8956074e+00   1.5175636e+00
   2.8959920e+00   1.5132356e+00
   2.8963766e+00   1.5214126e+00
   2.8967613e+00   1.5219918e+00
   2.8971459e+00   1.5193063e+00
   2.8975306e+00   1.5113323e+00
   2.8979152e+00   1.5081585e+00
   2.8982999e+00   1.5117925e+00
   2.8986845e+00   1.5065447e+00
   2.8990692e+00   1.5052223e+00
   2.8994538e+00   1.5098121e+00
   2.8998384e+00   1.4999544e+00
   2.9002231e+00   1.5054237e+00
   2.9006077e+00   1.5098177e+00
   2.9009924e+00   1.5076769e+00
   2.9013770e+00   1.4989625e+00
   2.9017617e+00   1.4943401e+00
   2.9021463e+00   1.4927540e+00
   2.9025310e+00   1.4887985e+00
   2.9029156e+00   1.4912671e+00
   2.9033003e+00   1.4908732e+00
   2.9036849e+00   1.4982142e+00
   2.9040695e+00   1.4991896e+00
   2.9044542e+00   1.4991743e+00
   2.9048388e+00   1.4953504e+00
   2.9052235e+00   1.4898326e+00
   2.9056081e+00   1.4938010e+00
   2.9059928e+00   1.5037681e+00
   2.9063774e+00   1.5115404e+00
   2.9067621e+00   1.5044536e+00
   2.9071467e+00   1.5033258e+00
   2.9075313e+00   1.4960315e+00
   2.9079160e+00   1.4934993e+00
   2.9083006e+00   1.4893718e+00
   2.9086853e+00   1.4961076e+00
   2.9090699e+00   1.4955368e+00
   2.9094546e+00   1.4875713e+00
   2.9098392e+00   1.4824437e+00
   2.9102239e+00   1.4829262e+00
   2.9106085e+00   1.4852568e+00
   2.9109932e+00   1.4836558e+00
   2.9113778e+00   1.4880250e+00
   2.9117624e+00   1.4934665e+00
   2.9121471e+00   1.4923014e+00
   2.9125317e+00   1.4829135e+00
   2.9129164e+00   1.4862812e+00
   2.9133010e+00   1.4918834e+00
   2.9136857e+00   1.4897955e+00
   2.9140703e+00   1.4897193e+00
   2.9144550e+00   1.4818314e+00
   2.9148396e+00   1.4818529e+00
   2.9152242e+00   1.4776524e+00
   2.9156089e+00   1.4767550e+00
   2.9159935e+00   1.4839200e+00
   2.9163782e+00   1.4874571e+00
   2.9167628e+00   1.4847061e+00
   2.9171475e+00   1.4871080e+00
   2.9175321e+00   1.4784444e+00
   2.9179168e+00   1.4792740e+00
   2.9183014e+00   1.4885526e+00
   2.9186861e+00   1.4872904e+00
   2.9190707e+00   1.4881779e+00
   2.9194553e+00   1.4877767e+00
   2.9198400e+00   1.5010707e+00
   2.9202246e+00   1.5097379e+00
   2.9206093e+00   1.4933483e+00
   2.9209939e+00   1.4881538e+00
   2.9213786e+00   1.4816346e+00
   2.9217632e+00   1.4908224e+00
   2.9221479e+00   1.4907616e+00
   2.9225325e+00   1.4863337e+00
   2.9229171e+00   1.4890998e+00
   2.9233018e+00   1.4904501e+00
   2.9236864e+00   1.4958683e+00
   2.9240711e+00   1.5080951e+00
   2.9244557e+00   1.4985005e+00
   2.9248404e+00   1.4858265e+00
   2.9252250e+00   1.4885117e+00
   2.9256097e+00   1.4764766e+00
   2.9259943e+00   1.4808891e+00
   2.9263790e+00   1.4825257e+00
   2.9267636e+00   1.4930264e+00
   2.9271482e+00   1.4961208e+00
   2.9275329e+00   1.4908683e+00
   2.9279175e+00   1.4837793e+00
   2.9283022e+00   1.4834855e+00
   2.9286868e+00   1.4809968e+00
   2.9290715e+00   1.4695849e+00
   2.9294561e+00   1.4788025e+00
   2.9298408e+00   1.4827739e+00
   2.9302254e+00   1.4839239e+00
   2.9306100e+00   1.4925683e+00
   2.9309947e+00   1.4949217e+00
   2.9313793e+00   1.4869994e+00
   2.9317640e+00   1.4858721e+00
   2.9321486e+00   1.4867924e+00
   2.9325333e+00   1.4903567e+00
   2.9329179e+00   1.4873416e+00
   2.9333026e+00   1.4921462e+00
   2.9336872e+00   1.4822743e+00
   2.9340719e+00   1.4789046e+00
   2.9344565e+00   1.4845607e+00
   2.9348411e+00   1.4856151e+00
   2.9352258e+00   1.4776545e+00
   2.9356104e+00   1.4736751e+00
   2.9359951e+00   1.4710894e+00
   2.9363797e+00   1.4710078e+00
   2.9367644e+00   1.4653559e+00
   2.9371490e+00   1.4550322e+00
   2.9375337e+00   1.4530117e+00
   2.9379183e+00   1.4652506e+00
   2.9383029e+00   1.4661808e+00
   2.9386876e+00   1.4671561e+00
   2.9390722e+00   1.4691919e+00
   2.9394569e+00   1.4726775e+00
   2.9398415e+00   1.4723788e+00
   2.9402262e+00   1.4677923e+00
   2.9406108e+00   1.4671535e+00
   2.9409955e+00   1.4653093e+00
   2.9413801e+00   1.4714799e+00
   2.9417648e+00   1.4707333e+00
   2.9421494e+00   1.4738621e+00
   2.9425340e+00   1.4675092e+00
   2.9429187e+00   1.4758423e+00
   2.9433033e+00   1.4767767e+00
   2.9436880e+00   1.4745681e+00
   2.9440726e+00   1.4786624e+00
   2.9444573e+00   1.4800007e+00
   2.9448419e+00   1.4835751e+00
   2.9452266e+00   1.4848979e+00
   2.9456112e+00   1.4839607e+00
   2.9459958e+00   1.4870730e+00
   2.9463805e+00   1.4859082e+00
   2.9467651e+00   1.4890417e+00
   2.9471498e+00   1.4922591e+00
   2.9475344e+00   1.4934713e+00
   2.9479191e+00   1.5072315e+00
   2.9483037e+00   1.5144476e+00
   2.9486884e+00   1.5211536e+00
   2.9490730e+00   1.5214407e+00
   2.9494577e+00   1.5203232e+00
   2.9498423e+00   1.5175974e+00
   2.9502269e+00   1.5239307e+00
   2.9506116e+00   1.5203709e+00
   2.9509962e+00   1.5146489e+00
   2.9513809e+00   1.5195147e+00
   2.9517655e+00   1.5214928e+00
   2.9521502e+00   1.5245465e+00
   2.9525348e+00   1.5272420e+00
   2.9529195e+00   1.5318761e+00
   2.9533041e+00   1.5429790e+00
   2.9536887e+00   1.5376995e+00
   2.9540734e+00   1.5447641e+00
   2.9544580e+00   1.5435143e+00
   2.9548427e+00   1.5526261e+00
   2.9552273e+00   1.5524487e+00
   2.9556120e+00   1.5597136e+00
   2.9559966e+00   1.5623747e+00
   2.9563813e+00   1.5659687e+00
   2.9567659e+00   1.5646680e+00
   2.9571506e+00   1.5689842e+00
   2.9575352e+00   1.5686691e+00
   2.9579198e+00   1.5780939e+00
   2.9583045e+00   1.5774400e+00
   2.9586891e+00   1.5762633e+00
   2.9590738e+00   1.5781786e+00
   2.9594584e+00   1.5675233e+00
   2.9598431e+00   1.5682388e+00
   2.9602277e+00   1.5714168e+00
   2.9606124e+00   1.5766885e+00
   2.9609970e+00   1.5824320e+00
   2.9613816e+00   1.5776985e+00
   2.9617663e+00   1.5681157e+00
   2.9621509e+00   1.5720110e+00
   2.9625356e+00   1.5775926e+00
   2.9629202e+00   1.5897093e+00
   2.9633049e+00   1.5942130e+00
   2.9636895e+00   1.5913337e+00
   2.9640742e+00   1.5880538e+00
   2.9644588e+00   1.5963372e+00
   2.9648434e+00   1.5906847e+00
   2.9652281e+00   1.5971274e+00
   2.9656127e+00   1.5991751e+00
   2.9659974e+00   1.6050088e+00
   2.9663820e+00   1.6081618e+00
   2.9667667e+00   1.6015159e+00
   2.9671513e+00   1.6012098e+00
   2.9675360e+00   1.5995829e+00
   2.9679206e+00   1.6039507e+00
   2.9683053e+00   1.6182894e+00
   2.9686899e+00   1.6283155e+00
   2.9690745e+00   1.6252542e+00
   2.9694592e+00   1.6271937e+00
   2.9698438e+00   1.6286291e+00
   2.9702285e+00   1.6304830e+00
   2.9706131e+00   1.6470049e+00
   2.9709978e+00   1.6524386e+00
   2.9713824e+00   1.6455474e+00
   2.9717671e+00   1.6465394e+00
   2.9721517e+00   1.6519722e+00
   2.9725363e+00   1.6496011e+00
   2.9729210e+00   1.6499031e+00
   2.9733056e+00   1.6453726e+00
   2.9736903e+00   1.6425968e+00
   2.9740749e+00   1.6377460e+00
   2.9744596e+00   1.6289226e+00
   2.9748442e+00   1.6275927e+00
   2.9752289e+00   1.6316569e+00
   2.9756135e+00   1.6351512e+00
   2.9759982e+00   1.6301846e+00
   2.9763828e+00   1.6243977e+00
   2.9767674e+00   1.6172547e+00
   2.9771521e+00   1.6185662e+00
   2.9775367e+00   1.6199652e+00
   2.9779214e+00   1.6335436e+00
   2.9783060e+00   1.6342451e+00
   2.9786907e+00   1.6349216e+00
   2.9790753e+00   1.6345329e+00
   2.9794600e+00   1.6460589e+00
   2.9798446e+00   1.6416298e+00
   2.9802292e+00   1.6360284e+00
   2.9806139e+00   1.6406110e+00
   2.9809985e+00   1.6433535e+00
   2.9813832e+00   1.6496145e+00
   2.9817678e+00   1.6442045e+00
   2.9821525e+00   1.6426083e+00
   2.9825371e+00   1.6483482e+00
   2.9829218e+00   1.6491738e+00
   2.9833064e+00   1.6457439e+00
   2.9836911e+00   1.6353554e+00
   2.9840757e+00   1.6377181e+00
   2.9844603e+00   1.6425922e+00
   2.9848450e+00   1.6509562e+00
   2.9852296e+00   1.6572944e+00
   2.9856143e+00   1.6595045e+00
   2.9859989e+00   1.6573279e+00
   2.9863836e+00   1.6535276e+00
   2.9867682e+00   1.6528245e+00
   2.9871529e+00   1.6444641e+00
   2.9875375e+00   1.6475577e+00
   2.9879221e+00   1.6451592e+00
   2.9883068e+00   1.6514120e+00
   2.9886914e+00   1.6631887e+00
   2.9890761e+00   1.6631212e+00
   2.9894607e+00   1.6666498e+00
   2.9898454e+00   1.6735048e+00
   2.9902300e+00   1.6741231e+00
   2.9906147e+00   1.6849272e+00
   2.9909993e+00   1.6917010e+00
   2.9913840e+00   1.6941529e+00
   2.9917686e+00   1.6917722e+00
   2.9921532e+00   1.6924020e+00
   2.9925379e+00   1.6842467e+00
   2.9929225e+00   1.6918181e+00
   2.9933072e+00   1.7010982e+00
   2.9936918e+00   1.7024306e+00
   2.9940765e+00   1.6982688e+00
   2.9944611e+00   1.7085030e+00
   2.9948458e+00   1.7066926e+00
   2.9952304e+00   1.7155257e+00
   2.9956150e+00   1.7204196e+00
   2.9959997e+00   1.7196797e+00
   2.9963843e+00   1.7240619e+00
   2.9967690e+00   1.7274150e+00
   2.9971536e+00   1.7274933e+00
   2.9975383e+00   1.7389614e+00
   2.9979229e+00   1.7322297e+00
   2.9983076e+00   1.7394217e+00
   2.9986922e+00   1.7382148e+00
   2.9990769e+00   1.7374023e+00
   2.9994615e+00   1.7326553e+00
   2.9998461e+00   1.7340904e+00
   3.0002308e+00   1.7294855e+00
   3.0006154e+00   1.7368502e+00
   3.0010001e+00   1.7259989e+00
   3.0013847e+00   1.7190749e+00
   3.0017694e+00   1.7143643e+00
   3.0021540e+00   1.7133467e+00
   3.0025387e+00   1.7126255e+00
   3.0029233e+00   1.7162338e+00
   3.0033079e+00   1.7089929e+00
   3.0036926e+00   1.7148344e+00
   3.0040772e+00   1.7113452e+00
   3.0044619e+00   1.7162905e+00
   3.0048465e+00   1.7142725e+00
   3.0052312e+00   1.7231231e+00
   3.0056158e+00   1.7213224e+00
   3.0060005e+00   1.7128130e+00
   3.0063851e+00   1.7185063e+00
   3.0067698e+00   1.7178911e+00
   3.0071544e+00   1.7160658e+00
   3.0075390e+00   1.7209622e+00
   3.0079237e+00   1.7214006e+00
   3.0083083e+00   1.7197433e+00
   3.0086930e+00   1.7152854e+00
   3.0090776e+00   1.7144167e+00
   3.0094623e+00   1.7129880e+00
   3.0098469e+00   1.7131448e+00
   3.0102316e+00   1.7152088e+00
   3.0106162e+00   1.7077268e+00
   3.0110008e+00   1.7050188e+00
   3.0113855e+00   1.7036726e+00
   3.0117701e+00   1.6939294e+00
   3.0121548e+00   1.6935809e+00
   3.0125394e+00   1.7020145e+00
   3.0129241e+00   1.7011475e+00
   3.0133087e+00   1.6958410e+00
   3.0136934e+00   1.6979183e+00
   3.0140780e+00   1.6831904e+00
   3.0144627e+00   1.6889274e+00
   3.0148473e+00   1.6943091e+00
   3.0152319e+00   1.6916665e+00
   3.0156166e+00   1.6851100e+00
   3.0160012e+00   1.6827557e+00
   3.0163859e+00   1.6930532e+00
   3.0167705e+00   1.6978291e+00
   3.0171552e+00   1.6959738e+00
   3.0175398e+00   1.6888049e+00
   3.0179245e+00   1.6856534e+00
   3.0183091e+00   1.6911124e+00
   3.0186937e+00   1.6901074e+00
   3.0190784e+00   1.6932491e+00
   3.0194630e+00   1.6909274e+00
   3.0198477e+00   1.6901415e+00
   3.0202323e+00   1.6885018e+00
   3.0206170e+00   1.6956332e+00
   3.0210016e+00   1.7019066e+00
   3.0213863e+00   1.6981913e+00
   3.0217709e+00   1.6973242e+00
   3.0221556e+00   1.7003152e+00
   3.0225402e+00   1.7053323e+00
   3.0229248e+00   1.6926784e+00
   3.0233095e+00   1.6937125e+00
   3.0236941e+00   1.6962028e+00
   3.0240788e+00   1.7035258e+00
   3.0244634e+00   1.7054465e+00
   3.0248481e+00   1.7149854e+00
   3.0252327e+00   1.7056106e+00
   3.0256174e+00   1.7160699e+00
   3.0260020e+00   1.7160472e+00
   3.0263866e+00   1.7159133e+00
   3.0267713e+00   1.7157927e+00
   3.0271559e+00   1.7198144e+00
   3.0275406e+00   1.7145764e+00
   3.0279252e+00   1.7118204e+00
   3.0283099e+00   1.7053085e+00
   3.0286945e+00   1.7070684e+00
   3.0290792e+00   1.7015183e+00
   3.0294638e+00   1.7027472e+00
   3.0298484e+00   1.7020224e+00
   3.0302331e+00   1.7009629e+00
   3.0306177e+00   1.6907541e+00
   3.0310024e+00   1.6875992e+00
   3.0313870e+00   1.6831183e+00
   3.0317717e+00   1.6756290e+00
   3.0321563e+00   1.6562042e+00
   3.0325410e+00   1.6646672e+00
   3.0329256e+00   1.6618841e+00
   3.0333103e+00   1.6691953e+00
   3.0336949e+00   1.6723473e+00
   3.0340795e+00   1.6676434e+00
   3.0344642e+00   1.6634323e+00
   3.0348488e+00   1.6624431e+00
   3.0352335e+00   1.6640728e+00
   3.0356181e+00   1.6717037e+00
   3.0360028e+00   1.6812913e+00
   3.0363874e+00   1.6850187e+00
   3.0367721e+00   1.6731020e+00
   3.0371567e+00   1.6851261e+00
   3.0375413e+00   1.6831685e+00
   3.0379260e+00   1.6864107e+00
   3.0383106e+00   1.6861162e+00
   3.0386953e+00   1.6911264e+00
   3.0390799e+00   1.7029092e+00
   3.0394646e+00   1.7049421e+00
   3.0398492e+00   1.7040458e+00
   3.0402339e+00   1.7004214e+00
   3.0406185e+00   1.7058538e+00
   3.0410032e+00   1.7157913e+00
   3.0413878e+00   1.7179686e+00
   3.0417724e+00   1.7114652e+00
   3.0421571e+00   1.7214643e+00
   3.0425417e+00   1.7212731e+00
   3.0429264e+00   1.7277138e+00
   3.0433110e+00   1.7280809e+00
   3.0436957e+00   1.7257351e+00
   3.0440803e+00   1.7256637e+00
   3.0444650e+00   1.7321349e+00
   3.0448496e+00   1.7390564e+00
   3.0452342e+00   1.7422525e+00
   3.0456189e+00   1.7443268e+00
   3.0460035e+00   1.7370501e+00
   3.0463882e+00   1.7368742e+00
   3.0467728e+00   1.7341408e+00
   3.0471575e+00   1.7294775e+00
   3.0475421e+00   1.7287588e+00
   3.0479268e+00   1.7311604e+00
   3.0483114e+00   1.7258413e+00
   3.0486961e+00   1.7228279e+00
   3.0490807e+00   1.7263025e+00
   3.0494653e+00   1.7249599e+00
   3.0498500e+00   1.7241982e+00
   3.0502346e+00   1.7311698e+00
   3.0506193e+00   1.7150690e+00
   3.0510039e+00   1.7276025e+00
   3.0513886e+00   1.7314888e+00
   3.0517732e+00   1.7430810e+00
   3.0521579e+00   1.7471305e+00
   3.0525425e+00   1.7348053e+00
   3.0529271e+00   1.7440376e+00
   3.0533118e+00   1.7429624e+00
   3.0536964e+00   1.7449560e+00
   3.0540811e+00   1.7418655e+00
   3.0544657e+00   1.7469596e+00
   3.0548504e+00   1.7451436e+00
   3.0552350e+00   1.7497582e+00
   3.0556197e+00   1.7484560e+00
   3.0560043e+00   1.7540126e+00
   3.0563890e+00   1.7523349e+00
   3.0567736e+00   1.7586411e+00
   3.0571582e+00   1.7583501e+00
   3.0575429e+00   1.7598457e+00
   3.0579275e+00   1.7531063e+00
   3.0583122e+00   1.7543665e+00
   3.0586968e+00   1.7544164e+00
   3.0590815e+00   1.7516516e+00
   3.0594661e+00   1.7528441e+00
   3.0598508e+00   1.7481725e+00
   3.0602354e+00   1.7431341e+00
   3.0606200e+00   1.7559892e+00
   3.0610047e+00   1.7532188e+00
   3.0613893e+00   1.7587622e+00
   3.0617740e+00   1.7585991e+00
   3.0621586e+00   1.7599326e+00
   3.0625433e+00   1.7576921e+00
   3.0629279e+00   1.7561066e+00
   3.0633126e+00   1.7479651e+00
   3.0636972e+00   1.7595882e+00
   3.0640819e+00   1.7558143e+00
   3.0644665e+00   1.7410152e+00
   3.0648511e+00   1.7406946e+00
   3.0652358e+00   1.7504370e+00
   3.0656204e+00   1.7435953e+00
   3.0660051e+00   1.7413406e+00
   3.0663897e+00   1.7309867e+00
   3.0667744e+00   1.7227279e+00
   3.0671590e+00   1.7211904e+00
   3.0675437e+00   1.7218979e+00
   3.0679283e+00   1.7156938e+00
   3.0683129e+00   1.7085078e+00
   3.0686976e+00   1.7065594e+00
   3.0690822e+00   1.7030485e+00
   3.0694669e+00   1.6985100e+00
   3.0698515e+00   1.6991366e+00
   3.0702362e+00   1.6988445e+00
   3.0706208e+00   1.6896248e+00
   3.0710055e+00   1.6936247e+00
   3.0713901e+00   1.6965353e+00
   3.0717748e+00   1.6991842e+00
   3.0721594e+00   1.6945287e+00
   3.0725440e+00   1.6945502e+00
   3.0729287e+00   1.7058883e+00
   3.0733133e+00   1.6970086e+00
   3.0736980e+00   1.6965492e+00
   3.0740826e+00   1.6838122e+00
   3.0744673e+00   1.6872310e+00
   3.0748519e+00   1.6824323e+00
   3.0752366e+00   1.6849786e+00
   3.0756212e+00   1.6849873e+00
   3.0760058e+00   1.6808899e+00
   3.0763905e+00   1.6779767e+00
   3.0767751e+00   1.6775768e+00
   3.0771598e+00   1.6728444e+00
   3.0775444e+00   1.6795602e+00
   3.0779291e+00   1.6855243e+00
   3.0783137e+00   1.6837077e+00
   3.0786984e+00   1.6845348e+00
   3.0790830e+00   1.6836486e+00
   3.0794677e+00   1.6768926e+00
   3.0798523e+00   1.6729175e+00
   3.0802369e+00   1.6708368e+00
   3.0806216e+00   1.6690400e+00
   3.0810062e+00   1.6644154e+00
   3.0813909e+00   1.6541578e+00
   3.0817755e+00   1.6550769e+00
   3.0821602e+00   1.6569283e+00
   3.0825448e+00   1.6475466e+00
   3.0829295e+00   1.6537550e+00
   3.0833141e+00   1.6544052e+00
   3.0836987e+00   1.6653508e+00
   3.0840834e+00   1.6685046e+00
   3.0844680e+00   1.6730480e+00
   3.0848527e+00   1.6718802e+00
   3.0852373e+00   1.6664102e+00
   3.0856220e+00   1.6726868e+00
   3.0860066e+00   1.6700014e+00
   3.0863913e+00   1.6743761e+00
   3.0867759e+00   1.6710483e+00
   3.0871606e+00   1.6630266e+00
   3.0875452e+00   1.6616811e+00
   3.0879298e+00   1.6590186e+00
   3.0883145e+00   1.6596398e+00
   3.0886991e+00   1.6518693e+00
   3.0890838e+00   1.6469525e+00
   3.0894684e+00   1.6584847e+00
   3.0898531e+00   1.6646062e+00
   3.0902377e+00   1.6635611e+00
   3.0906224e+00   1.6653135e+00
   3.0910070e+00   1.6648463e+00
   3.0913916e+00   1.6633093e+00
   3.0917763e+00   1.6582780e+00
   3.0921609e+00   1.6514182e+00
   3.0925456e+00   1.6531701e+00
   3.0929302e+00   1.6458055e+00
   3.0933149e+00   1.6386272e+00
   3.0936995e+00   1.6362717e+00
   3.0940842e+00   1.6270252e+00
   3.0944688e+00   1.6341022e+00
   3.0948535e+00   1.6434858e+00
   3.0952381e+00   1.6485052e+00
   3.0956227e+00   1.6408551e+00
   3.0960074e+00   1.6393353e+00
   3.0963920e+00   1.6341606e+00
   3.0967767e+00   1.6256301e+00
   3.0971613e+00   1.6263066e+00
   3.0975460e+00   1.6382569e+00
   3.0979306e+00   1.6442958e+00
   3.0983153e+00   1.6389704e+00
   3.0986999e+00   1.6391087e+00
   3.0990845e+00   1.6442924e+00
   3.0994692e+00   1.6502430e+00
   3.0998538e+00   1.6492587e+00
   3.1002385e+00   1.6475919e+00
   3.1006231e+00   1.6502222e+00
   3.1010078e+00   1.6455490e+00
   3.1013924e+00   1.6464876e+00
   3.1017771e+00   1.6466511e+00
   3.1021617e+00   1.6447240e+00
   3.1025463e+00   1.6447361e+00
   3.1029310e+00   1.6456748e+00
   3.1033156e+00   1.6508358e+00
   3.1037003e+00   1.6460186e+00
   3.1040849e+00   1.6486306e+00
   3.1044696e+00   1.6457668e+00
   3.1048542e+00   1.6440116e+00
   3.1052389e+00   1.6515668e+00
   3.1056235e+00   1.6562538e+00
   3.1060082e+00   1.6618652e+00
   3.1063928e+00   1.6505994e+00
   3.1067774e+00   1.6485658e+00
   3.1071621e+00   1.6499918e+00
   3.1075467e+00   1.6524392e+00
   3.1079314e+00   1.6494779e+00
   3.1083160e+00   1.6429684e+00
   3.1087007e+00   1.6382711e+00
   3.1090853e+00   1.6357265e+00
   3.1094700e+00   1.6383192e+00
   3.1098546e+00   1.6360483e+00
   3.1102392e+00   1.6375533e+00
   3.1106239e+00   1.6423130e+00
   3.1110085e+00   1.6442599e+00
   3.1113932e+00   1.6410043e+00
   3.1117778e+00   1.6461467e+00
   3.1121625e+00   1.6372219e+00
   3.1125471e+00   1.6408743e+00
   3.1129318e+00   1.6408436e+00
   3.1133164e+00   1.6366937e+00
   3.1137011e+00   1.6402594e+00
   3.1140857e+00   1.6307300e+00
   3.1144703e+00   1.6209717e+00
   3.1148550e+00   1.6269600e+00
   3.1152396e+00   1.6294728e+00
   3.1156243e+00   1.6270026e+00
   3.1160089e+00   1.6200953e+00
   3.1163936e+00   1.6165330e+00
   3.1167782e+00   1.6153889e+00
   3.1171629e+00   1.6169998e+00
   3.1175475e+00   1.6127758e+00
   3.1179321e+00   1.6094949e+00
   3.1183168e+00   1.6093516e+00
   3.1187014e+00   1.6205372e+00
   3.1190861e+00   1.6270622e+00
   3.1194707e+00   1.6330210e+00
   3.1198554e+00   1.6358206e+00
   3.1202400e+00   1.6351714e+00
   3.1206247e+00   1.6447625e+00
   3.1210093e+00   1.6638451e+00
   3.1213940e+00   1.6674664e+00
   3.1217786e+00   1.6589973e+00
   3.1221632e+00   1.6572850e+00
   3.1225479e+00   1.6630590e+00
   3.1229325e+00   1.6583700e+00
   3.1233172e+00   1.6605225e+00
   3.1237018e+00   1.6651493e+00
   3.1240865e+00   1.6674482e+00
   3.1244711e+00   1.6576175e+00
   3.1248558e+00   1.6524867e+00
   3.1252404e+00   1.6532133e+00
   3.1256250e+00   1.6598752e+00
   3.1260097e+00   1.6662391e+00
   3.1263943e+00   1.6699101e+00
   3.1267790e+00   1.6743123e+00
   3.1271636e+00   1.6711656e+00
   3.1275483e+00   1.6724083e+00
   3.1279329e+00   1.6781647e+00
   3.1283176e+00   1.6793723e+00
   3.1287022e+00   1.6860224e+00
   3.1290869e+00   1.6905733e+00
   3.1294715e+00   1.6981697e+00
   3.1298561e+00   1.6937406e+00
   3.1302408e+00   1.6883759e+00
   3.1306254e+00   1.6926833e+00
   3.1310101e+00   1.6971159e+00
   3.1313947e+00   1.7095150e+00
   3.1317794e+00   1.7095307e+00
   3.1321640e+00   1.7112291e+00
   3.1325487e+00   1.7123428e+00
   3.1329333e+00   1.7048621e+00
   3.1333179e+00   1.7046851e+00
   3.1337026e+00   1.7045553e+00
   3.1340872e+00   1.7085518e+00
   3.1344719e+00   1.7071865e+00
   3.1348565e+00   1.7139569e+00
   3.1352412e+00   1.7109101e+00
   3.1356258e+00   1.7215989e+00
   3.1360105e+00   1.7162260e+00
   3.1363951e+00   1.7153862e+00
   3.1367798e+00   1.7128589e+00
   3.1371644e+00   1.7142235e+00
   3.1375490e+00   1.7155428e+00
   3.1379337e+00   1.7148434e+00
   3.1383183e+00   1.7108449e+00
   3.1387030e+00   1.7030673e+00
   3.1390876e+00   1.7082473e+00
   3.1394723e+00   1.7104571e+00
   3.1398569e+00   1.7090424e+00
   3.1402416e+00   1.7060346e+00
   3.1406262e+00   1.7113552e+00
   3.1410108e+00   1.7178155e+00
   3.1413955e+00   1.7209116e+00
   3.1417801e+00   1.7129190e+00
   3.1421648e+00   1.7168974e+00
   3.1425494e+00   1.7144563e+00
   3.1429341e+00   1.7094405e+00
   3.1433187e+00   1.7067762e+00
   3.1437034e+00   1.7129665e+00
   3.1440880e+00   1.7052651e+00
   3.1444727e+00   1.7062367e+00
   3.1448573e+00   1.7016497e+00
   3.1452419e+00   1.7006808e+00
   3.1456266e+00   1.6971761e+00
   3.1460112e+00   1.6954919e+00
   3.1463959e+00   1.7012629e+00
   3.1467805e+00   1.6991730e+00
   3.1471652e+00   1.7000094e+00
   3.1475498e+00   1.6973990e+00
   3.1479345e+00   1.7041074e+00
   3.1483191e+00   1.7105132e+00
   3.1487037e+00   1.7094452e+00
   3.1490884e+00   1.7064002e+00
   3.1494730e+00   1.7071999e+00
   3.1498577e+00   1.7087975e+00
   3.1502423e+00   1.7105723e+00
   3.1506270e+00   1.7072230e+00
   3.1510116e+00   1.7142221e+00
   3.1513963e+00   1.7128019e+00
   3.1517809e+00   1.7218637e+00
   3.1521656e+00   1.7211279e+00
   3.1525502e+00   1.7179320e+00
   3.1529348e+00   1.7190039e+00
   3.1533195e+00   1.7173771e+00
   3.1537041e+00   1.7186052e+00
   3.1540888e+00   1.7210312e+00
   3.1544734e+00   1.7142988e+00
   3.1548581e+00   1.7070176e+00
   3.1552427e+00   1.7057958e+00
   3.1556274e+00   1.7014383e+00
   3.1560120e+00   1.6994639e+00
   3.1563966e+00   1.7038737e+00
   3.1567813e+00   1.7054928e+00
   3.1571659e+00   1.6944108e+00
   3.1575506e+00   1.7039814e+00
   3.1579352e+00   1.7079250e+00
   3.1583199e+00   1.7024647e+00
   3.1587045e+00   1.7079997e+00
   3.1590892e+00   1.7091973e+00
   3.1594738e+00   1.7017265e+00
   3.1598585e+00   1.7119152e+00
   3.1602431e+00   1.7059962e+00
   3.1606277e+00   1.7009892e+00
   3.1610124e+00   1.6962053e+00
   3.1613970e+00   1.7048668e+00
   3.1617817e+00   1.7133798e+00
   3.1621663e+00   1.7092056e+00
   3.1625510e+00   1.7048521e+00
   3.1629356e+00   1.7032678e+00
   3.1633203e+00   1.7078478e+00
   3.1637049e+00   1.7052116e+00
   3.1640895e+00   1.7126038e+00
   3.1644742e+00   1.7105188e+00
   3.1648588e+00   1.7040519e+00
   3.1652435e+00   1.7021991e+00
   3.1656281e+00   1.7049856e+00
   3.1660128e+00   1.6931992e+00
   3.1663974e+00   1.6941717e+00
   3.1667821e+00   1.6849298e+00
   3.1671667e+00   1.6924736e+00
   3.1675514e+00   1.6952209e+00
   3.1679360e+00   1.6946796e+00
   3.1683206e+00   1.7052497e+00
   3.1687053e+00   1.6977727e+00
   3.1690899e+00   1.6998710e+00
   3.1694746e+00   1.7082247e+00
   3.1698592e+00   1.7125887e+00
   3.1702439e+00   1.7133810e+00
   3.1706285e+00   1.7219536e+00
   3.1710132e+00   1.7282992e+00
   3.1713978e+00   1.7321394e+00
   3.1717824e+00   1.7291883e+00
   3.1721671e+00   1.7329497e+00
   3.1725517e+00   1.7362325e+00
   3.1729364e+00   1.7315684e+00
   3.1733210e+00   1.7380913e+00
   3.1737057e+00   1.7389233e+00
   3.1740903e+00   1.7333273e+00
   3.1744750e+00   1.7447558e+00
   3.1748596e+00   1.7451189e+00
   3.1752442e+00   1.7362961e+00
   3.1756289e+00   1.7332144e+00
   3.1760135e+00   1.7261815e+00
   3.1763982e+00   1.7188673e+00
   3.1767828e+00   1.7190114e+00
   3.1771675e+00   1.7113345e+00
   3.1775521e+00   1.7141100e+00
   3.1779368e+00   1.7157229e+00
   3.1783214e+00   1.7153203e+00
   3.1787061e+00   1.7137187e+00
   3.1790907e+00   1.7093662e+00
   3.1794753e+00   1.7125555e+00
   3.1798600e+00   1.7258473e+00
   3.1802446e+00   1.7174473e+00
   3.1806293e+00   1.7129324e+00
   3.1810139e+00   1.7043591e+00
   3.1813986e+00   1.7094106e+00
   3.1817832e+00   1.7140748e+00
   3.1821679e+00   1.7134623e+00
   3.1825525e+00   1.7164176e+00
   3.1829371e+00   1.7136072e+00
   3.1833218e+00   1.7128518e+00
   3.1837064e+00   1.7089209e+00
   3.1840911e+00   1.7044759e+00
   3.1844757e+00   1.7107362e+00
   3.1848604e+00   1.7048227e+00
   3.1852450e+00   1.7059128e+00
   3.1856297e+00   1.7040464e+00
   3.1860143e+00   1.6967136e+00
   3.1863990e+00   1.6971722e+00
   3.1867836e+00   1.7001500e+00
   3.1871682e+00   1.6999155e+00
   3.1875529e+00   1.7117639e+00
   3.1879375e+00   1.7145914e+00
   3.1883222e+00   1.7190284e+00
   3.1887068e+00   1.7170928e+00
   3.1890915e+00   1.7122863e+00
   3.1894761e+00   1.7139761e+00
   3.1898608e+00   1.7073830e+00
   3.1902454e+00   1.7149380e+00
   3.1906300e+00   1.7132219e+00
   3.1910147e+00   1.7240852e+00
   3.1913993e+00   1.7195821e+00
   3.1917840e+00   1.7195189e+00
   3.1921686e+00   1.7320371e+00
   3.1925533e+00   1.7211018e+00
   3.1929379e+00   1.7120912e+00
   3.1933226e+00   1.7166328e+00
   3.1937072e+00   1.7132482e+00
   3.1940919e+00   1.7197775e+00
   3.1944765e+00   1.7259056e+00
   3.1948611e+00   1.7264458e+00
   3.1952458e+00   1.7233164e+00
   3.1956304e+00   1.7235830e+00
   3.1960151e+00   1.7212657e+00
   3.1963997e+00   1.7158131e+00
   3.1967844e+00   1.7107898e+00
   3.1971690e+00   1.7192029e+00
   3.1975537e+00   1.7202020e+00
   3.1979383e+00   1.7274692e+00
   3.1983229e+00   1.7361907e+00
   3.1987076e+00   1.7345345e+00
   3.1990922e+00   1.7373604e+00
   3.1994769e+00   1.7330616e+00
   3.1998615e+00   1.7270748e+00
   3.2002462e+00   1.7252662e+00
   3.2006308e+00   1.7258354e+00
   3.2010155e+00   1.7164778e+00
   3.2014001e+00   1.7148625e+00
   3.2017848e+00   1.7107968e+00
   3.2021694e+00   1.7057138e+00
   3.2025540e+00   1.7033269e+00
   3.2029387e+00   1.7083128e+00
   3.2033233e+00   1.6942662e+00
   3.2037080e+00   1.6969271e+00
   3.2040926e+00   1.6954717e+00
   3.2044773e+00   1.6956401e+00
   3.2048619e+00   1.6899204e+00
   3.2052466e+00   1.6848232e+00
   3.2056312e+00   1.6770140e+00
   3.2060158e+00   1.6739923e+00
   3.2064005e+00   1.6827840e+00
   3.2067851e+00   1.6840511e+00
   3.2071698e+00   1.6790614e+00
   3.2075544e+00   1.6935334e+00
   3.2079391e+00   1.6878897e+00
   3.2083237e+00   1.6912233e+00
   3.2087084e+00   1.6900501e+00
   3.2090930e+00   1.6955480e+00
   3.2094777e+00   1.6926666e+00
   3.2098623e+00   1.6863297e+00
   3.2102469e+00   1.6933484e+00
   3.2106316e+00   1.6892117e+00
   3.2110162e+00   1.6879670e+00
   3.2114009e+00   1.6903902e+00
   3.2117855e+00   1.6922700e+00
   3.2121702e+00   1.6821666e+00
   3.2125548e+00   1.6865869e+00
   3.2129395e+00   1.6896398e+00
   3.2133241e+00   1.6957790e+00
   3.2137087e+00   1.7026292e+00
   3.2140934e+00   1.7051036e+00
   3.2144780e+00   1.7057259e+00
   3.2148627e+00   1.7164749e+00
   3.2152473e+00   1.7067569e+00
   3.2156320e+00   1.6938709e+00
   3.2160166e+00   1.7025613e+00
   3.2164013e+00   1.7060689e+00
   3.2167859e+00   1.7143963e+00
   3.2171706e+00   1.7094685e+00
   3.2175552e+00   1.7148906e+00
   3.2179398e+00   1.7161736e+00
   3.2183245e+00   1.7152219e+00
   3.2187091e+00   1.7066047e+00
   3.2190938e+00   1.7111883e+00
   3.2194784e+00   1.7055751e+00
   3.2198631e+00   1.7079483e+00
   3.2202477e+00   1.7101814e+00
   3.2206324e+00   1.7136560e+00
   3.2210170e+00   1.7167052e+00
   3.2214016e+00   1.7141301e+00
   3.2217863e+00   1.7118386e+00
   3.2221709e+00   1.7156948e+00
   3.2225556e+00   1.7149640e+00
   3.2229402e+00   1.6985483e+00
   3.2233249e+00   1.6932005e+00
   3.2237095e+00   1.6788224e+00
   3.2240942e+00   1.6727980e+00
   3.2244788e+00   1.6804407e+00
   3.2248635e+00   1.6898603e+00
   3.2252481e+00   1.6926909e+00
   3.2256327e+00   1.6946818e+00
   3.2260174e+00   1.6892096e+00
   3.2264020e+00   1.6860161e+00
   3.2267867e+00   1.6875337e+00
   3.2271713e+00   1.6872994e+00
   3.2275560e+00   1.6906723e+00
   3.2279406e+00   1.6809797e+00
   3.2283253e+00   1.6824163e+00
   3.2287099e+00   1.6903439e+00
   3.2290945e+00   1.6940469e+00
   3.2294792e+00   1.6967466e+00
   3.2298638e+00   1.6930402e+00
   3.2302485e+00   1.6937344e+00
   3.2306331e+00   1.6927197e+00
   3.2310178e+00   1.6905930e+00
   3.2314024e+00   1.6865984e+00
   3.2317871e+00   1.6799716e+00
   3.2321717e+00   1.6733321e+00
   3.2325564e+00   1.6773389e+00
   3.2329410e+00   1.6730180e+00
   3.2333256e+00   1.6787580e+00
   3.2337103e+00   1.6803222e+00
   3.2340949e+00   1.6793719e+00
   3.2344796e+00   1.6842049e+00
   3.2348642e+00   1.6856669e+00
   3.2352489e+00   1.6843890e+00
   3.2356335e+00   1.6775521e+00
   3.2360182e+00   1.6626135e+00
   3.2364028e+00   1.6704364e+00
   3.2367874e+00   1.6656441e+00
   3.2371721e+00   1.6692174e+00
   3.2375567e+00   1.6697771e+00
   3.2379414e+00   1.6785881e+00
   3.2383260e+00   1.6803045e+00
   3.2387107e+00   1.6712900e+00
   3.2390953e+00   1.6713737e+00
   3.2394800e+00   1.6720117e+00
   3.2398646e+00   1.6726565e+00
   3.2402492e+00   1.6600716e+00
   3.2406339e+00   1.6657473e+00
   3.2410185e+00   1.6693433e+00
   3.2414032e+00   1.6702475e+00
   3.2417878e+00   1.6660266e+00
   3.2421725e+00   1.6655195e+00
   3.2425571e+00   1.6549892e+00
   3.2429418e+00   1.6544984e+00
   3.2433264e+00   1.6536388e+00
   3.2437111e+00   1.6586477e+00
   3.2440957e+00   1.6636052e+00
   3.2444803e+00   1.6605904e+00
   3.2448650e+00   1.6600569e+00
   3.2452496e+00   1.6544359e+00
   3.2456343e+00   1.6496581e+00
   3.2460189e+00   1.6589834e+00
   3.2464036e+00   1.6558995e+00
   3.2467882e+00   1.6747696e+00
   3.2471729e+00   1.6662042e+00
   3.2475575e+00   1.6702174e+00
   3.2479421e+00   1.6694913e+00
   3.2483268e+00   1.6665040e+00
   3.2487114e+00   1.6628053e+00
   3.2490961e+00   1.6608125e+00
   3.2494807e+00   1.6639792e+00
   3.2498654e+00   1.6582528e+00
   3.2502500e+00   1.6525128e+00
   3.2506347e+00   1.6436077e+00
   3.2510193e+00   1.6498347e+00
   3.2514040e+00   1.6505008e+00
   3.2517886e+00   1.6493223e+00
   3.2521732e+00   1.6557905e+00
   3.2525579e+00   1.6590886e+00
   3.2529425e+00   1.6534450e+00
   3.2533272e+00   1.6542474e+00
   3.2537118e+00   1.6531022e+00
   3.2540965e+00   1.6558762e+00
   3.2544811e+00   1.6671460e+00
   3.2548658e+00   1.6631784e+00
   3.2552504e+00   1.6552702e+00
   3.2556350e+00   1.6541721e+00
   3.2560197e+00   1.6572426e+00
   3.2564043e+00   1.6542421e+00
   3.2567890e+00   1.6663725e+00
   3.2571736e+00   1.6645730e+00
   3.2575583e+00   1.6613977e+00
   3.2579429e+00   1.6588325e+00
   3.2583276e+00   1.6572291e+00
   3.2587122e+00   1.6536412e+00
   3.2590969e+00   1.6524621e+00
   3.2594815e+00   1.6585202e+00
   3.2598661e+00   1.6757989e+00
   3.2602508e+00   1.6693594e+00
   3.2606354e+00   1.6612413e+00
   3.2610201e+00   1.6578409e+00
   3.2614047e+00   1.6623927e+00
   3.2617894e+00   1.6743177e+00
   3.2621740e+00   1.6809913e+00
   3.2625587e+00   1.6644476e+00
   3.2629433e+00   1.6637585e+00
   3.2633279e+00   1.6624928e+00
   3.2637126e+00   1.6600480e+00
   3.2640972e+00   1.6644723e+00
   3.2644819e+00   1.6680993e+00
   3.2648665e+00   1.6630619e+00
   3.2652512e+00   1.6630286e+00
   3.2656358e+00   1.6648991e+00
   3.2660205e+00   1.6585635e+00
   3.2664051e+00   1.6566767e+00
   3.2667898e+00   1.6573377e+00
   3.2671744e+00   1.6488122e+00
   3.2675590e+00   1.6578108e+00
   3.2679437e+00   1.6655747e+00
   3.2683283e+00   1.6614019e+00
   3.2687130e+00   1.6737790e+00
   3.2690976e+00   1.6782740e+00
   3.2694823e+00   1.6753256e+00
   3.2698669e+00   1.6747027e+00
   3.2702516e+00   1.6775408e+00
   3.2706362e+00   1.6853642e+00
   3.2710208e+00   1.6835380e+00
   3.2714055e+00   1.6921682e+00
   3.2717901e+00   1.6927435e+00
   3.2721748e+00   1.6964743e+00
   3.2725594e+00   1.6951281e+00
   3.2729441e+00   1.7001167e+00
   3.2733287e+00   1.6946530e+00
   3.2737134e+00   1.7012906e+00
   3.2740980e+00   1.7016082e+00
   3.2744827e+00   1.7051396e+00
   3.2748673e+00   1.7069406e+00
   3.2752519e+00   1.7052132e+00
   3.2756366e+00   1.7028679e+00
   3.2760212e+00   1.7083997e+00
   3.2764059e+00   1.7039212e+00
   3.2767905e+00   1.7066097e+00
   3.2771752e+00   1.6982855e+00
   3.2775598e+00   1.6902038e+00
   3.2779445e+00   1.6854237e+00
   3.2783291e+00   1.6807932e+00
   3.2787137e+00   1.6883267e+00
   3.2790984e+00   1.6883831e+00
   3.2794830e+00   1.6781398e+00
   3.2798677e+00   1.6743722e+00
   3.2802523e+00   1.6733446e+00
   3.2806370e+00   1.6719592e+00
   3.2810216e+00   1.6768937e+00
   3.2814063e+00   1.6698397e+00
   3.2817909e+00   1.6646736e+00
   3.2821756e+00   1.6679556e+00
   3.2825602e+00   1.6736194e+00
   3.2829448e+00   1.6700045e+00
   3.2833295e+00   1.6646732e+00
   3.2837141e+00   1.6591346e+00
   3.2840988e+00   1.6480352e+00
   3.2844834e+00   1.6427252e+00
   3.2848681e+00   1.6521317e+00
   3.2852527e+00   1.6582271e+00
   3.2856374e+00   1.6631233e+00
   3.2860220e+00   1.6735975e+00
   3.2864066e+00   1.6706505e+00
   3.2867913e+00   1.6612941e+00
   3.2871759e+00   1.6549090e+00
   3.2875606e+00   1.6484024e+00
   3.2879452e+00   1.6519787e+00
   3.2883299e+00   1.6542477e+00
   3.2887145e+00   1.6425458e+00
   3.2890992e+00   1.6385850e+00
   3.2894838e+00   1.6391044e+00
   3.2898685e+00   1.6339541e+00
   3.2902531e+00   1.6353745e+00
   3.2906377e+00   1.6393318e+00
   3.2910224e+00   1.6429194e+00
   3.2914070e+00   1.6441476e+00
   3.2917917e+00   1.6441987e+00
   3.2921763e+00   1.6477172e+00
   3.2925610e+00   1.6463948e+00
   3.2929456e+00   1.6523767e+00
   3.2933303e+00   1.6462067e+00
   3.2937149e+00   1.6576920e+00
   3.2940995e+00   1.6658561e+00
   3.2944842e+00   1.6509536e+00
   3.2948688e+00   1.6497582e+00
   3.2952535e+00   1.6415658e+00
   3.2956381e+00   1.6476511e+00
   3.2960228e+00   1.6623930e+00
   3.2964074e+00   1.6615627e+00
   3.2967921e+00   1.6654875e+00
   3.2971767e+00   1.6696143e+00
   3.2975614e+00   1.6723221e+00
   3.2979460e+00   1.6750526e+00
   3.2983306e+00   1.6777016e+00
   3.2987153e+00   1.6766307e+00
   3.2990999e+00   1.6757686e+00
   3.2994846e+00   1.6699880e+00
   3.2998692e+00   1.6707875e+00
   3.3002539e+00   1.6725479e+00
   3.3006385e+00   1.6712020e+00
   3.3010232e+00   1.6713942e+00
   3.3014078e+00   1.6685036e+00
   3.3017924e+00   1.6721283e+00
   3.3021771e+00   1.6765886e+00
   3.3025617e+00   1.6687824e+00
   3.3029464e+00   1.6698647e+00
   3.3033310e+00   1.6711610e+00
   3.3037157e+00   1.6698680e+00
   3.3041003e+00   1.6652845e+00
   3.3044850e+00   1.6699946e+00
   3.3048696e+00   1.6720226e+00
   3.3052543e+00   1.6730358e+00
   3.3056389e+00   1.6796049e+00
   3.3060235e+00   1.6743493e+00
   3.3064082e+00   1.6693473e+00
   3.3067928e+00   1.6683249e+00
   3.3071775e+00   1.6645133e+00
   3.3075621e+00   1.6564401e+00
   3.3079468e+00   1.6523771e+00
   3.3083314e+00   1.6570125e+00
   3.3087161e+00   1.6485396e+00
   3.3091007e+00   1.6439355e+00
   3.3094853e+00   1.6443112e+00
   3.3098700e+00   1.6387439e+00
   3.3102546e+00   1.6339141e+00
   3.3106393e+00   1.6361586e+00
   3.3110239e+00   1.6410898e+00
   3.3114086e+00   1.6435341e+00
   3.3117932e+00   1.6448949e+00
   3.3121779e+00   1.6442832e+00
   3.3125625e+00   1.6404162e+00
   3.3129471e+00   1.6402427e+00
   3.3133318e+00   1.6350181e+00
   3.3137164e+00   1.6410889e+00
   3.3141011e+00   1.6453660e+00
   3.3144857e+00   1.6353489e+00
   3.3148704e+00   1.6445910e+00
   3.3152550e+00   1.6468878e+00
   3.3156397e+00   1.6466771e+00
   3.3160243e+00   1.6417214e+00
   3.3164090e+00   1.6404413e+00
   3.3167936e+00   1.6384777e+00
   3.3171782e+00   1.6389151e+00
   3.3175629e+00   1.6338364e+00
   3.3179475e+00   1.6278597e+00
   3.3183322e+00   1.6327462e+00
   3.3187168e+00   1.6239162e+00
   3.3191015e+00   1.6280166e+00
   3.3194861e+00   1.6362805e+00
   3.3198708e+00   1.6285842e+00
   3.3202554e+00   1.6243227e+00
   3.3206400e+00   1.6305419e+00
   3.3210247e+00   1.6270356e+00
   3.3214093e+00   1.6291158e+00
   3.3217940e+00   1.6243697e+00
   3.3221786e+00   1.6227945e+00
   3.3225633e+00   1.6213951e+00
   3.3229479e+00   1.6223557e+00
   3.3233326e+00   1.6353811e+00
   3.3237172e+00   1.6429802e+00
   3.3241019e+00   1.6381755e+00
   3.3244865e+00   1.6484308e+00
   3.3248711e+00   1.6593500e+00
   3.3252558e+00   1.6620054e+00
   3.3256404e+00   1.6643698e+00
   3.3260251e+00   1.6606274e+00
   3.3264097e+00   1.6504069e+00
   3.3267944e+00   1.6578953e+00
   3.3271790e+00   1.6604117e+00
   3.3275637e+00   1.6675242e+00
   3.3279483e+00   1.6645860e+00
   3.3283329e+00   1.6567221e+00
   3.3287176e+00   1.6490279e+00
   3.3291022e+00   1.6489446e+00
   3.3294869e+00   1.6647542e+00
   3.3298715e+00   1.6562982e+00
   3.3302562e+00   1.6606272e+00
   3.3306408e+00   1.6693132e+00
   3.3310255e+00   1.6712883e+00
   3.3314101e+00   1.6710915e+00
   3.3317948e+00   1.6784696e+00
   3.3321794e+00   1.6729770e+00
   3.3325640e+00   1.6681691e+00
   3.3329487e+00   1.6653383e+00
   3.3333333e+00   1.6699801e+00
   3.3337180e+00   1.6607379e+00
   3.3341026e+00   1.6563498e+00
   3.3344873e+00   1.6536348e+00
   3.3348719e+00   1.6615783e+00
   3.3352566e+00   1.6623899e+00
   3.3356412e+00   1.6651255e+00
   3.3360258e+00   1.6672183e+00
   3.3364105e+00   1.6665757e+00
   3.3367951e+00   1.6611002e+00
   3.3371798e+00   1.6548826e+00
   3.3375644e+00   1.6634937e+00
   3.3379491e+00   1.6614880e+00
   3.3383337e+00   1.6539448e+00
   3.3387184e+00   1.6604606e+00
   3.3391030e+00   1.6650435e+00
   3.3394877e+00   1.6644617e+00
   3.3398723e+00   1.6686088e+00
   3.3402569e+00   1.6591517e+00
   3.3406416e+00   1.6692419e+00
   3.3410262e+00   1.6675933e+00
   3.3414109e+00   1.6572732e+00
   3.3417955e+00   1.6458653e+00
   3.3421802e+00   1.6418758e+00
   3.3425648e+00   1.6380890e+00
   3.3429495e+00   1.6412749e+00
   3.3433341e+00   1.6339553e+00
   3.3437187e+00   1.6311416e+00
   3.3441034e+00   1.6351162e+00
   3.3444880e+00   1.6308839e+00
   3.3448727e+00   1.6405906e+00
   3.3452573e+00   1.6307395e+00
   3.3456420e+00   1.6262942e+00
   3.3460266e+00   1.6216415e+00
   3.3464113e+00   1.6244269e+00
   3.3467959e+00   1.6178733e+00
   3.3471806e+00   1.6136092e+00
   3.3475652e+00   1.6027486e+00
   3.3479498e+00   1.6057862e+00
   3.3483345e+00   1.6074574e+00
   3.3487191e+00   1.6098735e+00
   3.3491038e+00   1.6065724e+00
   3.3494884e+00   1.6127441e+00
   3.3498731e+00   1.6179354e+00
   3.3502577e+00   1.6107829e+00
   3.3506424e+00   1.6105427e+00
   3.3510270e+00   1.6133210e+00
   3.3514116e+00   1.6081182e+00
   3.3517963e+00   1.5999300e+00
   3.3521809e+00   1.6133830e+00
   3.3525656e+00   1.6168889e+00
   3.3529502e+00   1.6128886e+00
   3.3533349e+00   1.6259052e+00
   3.3537195e+00   1.6310116e+00
   3.3541042e+00   1.6222628e+00
   3.3544888e+00   1.6279872e+00
   3.3548735e+00   1.6226750e+00
   3.3552581e+00   1.6252996e+00
   3.3556427e+00   1.6259680e+00
   3.3560274e+00   1.6304845e+00
   3.3564120e+00   1.6310293e+00
   3.3567967e+00   1.6272177e+00
   3.3571813e+00   1.6208788e+00
   3.3575660e+00   1.6206047e+00
   3.3579506e+00   1.6262985e+00
   3.3583353e+00   1.6346618e+00
   3.3587199e+00   1.6364098e+00
   3.3591045e+00   1.6173770e+00
   3.3594892e+00   1.6276558e+00
   3.3598738e+00   1.6346682e+00
   3.3602585e+00   1.6284705e+00
   3.3606431e+00   1.6266349e+00
   3.3610278e+00   1.6212840e+00
   3.3614124e+00   1.6188527e+00
   3.3617971e+00   1.6202697e+00
   3.3621817e+00   1.6127115e+00
   3.3625664e+00   1.6092634e+00
   3.3629510e+00   1.6106561e+00
   3.3633356e+00   1.6042415e+00
   3.3637203e+00   1.6043809e+00
   3.3641049e+00   1.6087470e+00
   3.3644896e+00   1.6042044e+00
   3.3648742e+00   1.6053616e+00
   3.3652589e+00   1.5934974e+00
   3.3656435e+00   1.5962547e+00
   3.3660282e+00   1.5916466e+00
   3.3664128e+00   1.6034790e+00
   3.3667974e+00   1.6011837e+00
   3.3671821e+00   1.6060106e+00
   3.3675667e+00   1.6052383e+00
   3.3679514e+00   1.6010694e+00
   3.3683360e+00   1.6065279e+00
   3.3687207e+00   1.6083906e+00
   3.3691053e+00   1.6056976e+00
   3.3694900e+00   1.5928639e+00
   3.3698746e+00   1.5908007e+00
   3.3702593e+00   1.5894972e+00
   3.3706439e+00   1.5939818e+00
   3.3710285e+00   1.5917857e+00
   3.3714132e+00   1.5854703e+00
   3.3717978e+00   1.5884748e+00
   3.3721825e+00   1.5849614e+00
   3.3725671e+00   1.5888938e+00
   3.3729518e+00   1.5832135e+00
   3.3733364e+00   1.5846747e+00
   3.3737211e+00   1.5879219e+00
   3.3741057e+00   1.5877471e+00
   3.3744903e+00   1.6030280e+00
   3.3748750e+00   1.5987003e+00
   3.3752596e+00   1.5927221e+00
   3.3756443e+00   1.5957665e+00
   3.3760289e+00   1.6019504e+00
   3.3764136e+00   1.6037618e+00
   3.3767982e+00   1.5967860e+00
   3.3771829e+00   1.6031704e+00
   3.3775675e+00   1.6002431e+00
   3.3779522e+00   1.6027038e+00
   3.3783368e+00   1.6019288e+00
   3.3787214e+00   1.6046188e+00
   3.3791061e+00   1.6060681e+00
   3.3794907e+00   1.6116285e+00
   3.3798754e+00   1.6210498e+00
   3.3802600e+00   1.6156967e+00
   3.3806447e+00   1.6247933e+00
   3.3810293e+00   1.6295135e+00
   3.3814140e+00   1.6288156e+00
   3.3817986e+00   1.6359835e+00
   3.3821832e+00   1.6321910e+00
   3.3825679e+00   1.6321869e+00
   3.3829525e+00   1.6308204e+00
   3.3833372e+00   1.6328728e+00
   3.3837218e+00   1.6267296e+00
   3.3841065e+00   1.6220706e+00
   3.3844911e+00   1.6248244e+00
   3.3848758e+00   1.6332201e+00
   3.3852604e+00   1.6323457e+00
   3.3856450e+00   1.6263817e+00
   3.3860297e+00   1.6223125e+00
   3.3864143e+00   1.6283628e+00
   3.3867990e+00   1.6304887e+00
   3.3871836e+00   1.6224431e+00
   3.3875683e+00   1.6136411e+00
   3.3879529e+00   1.6119617e+00
   3.3883376e+00   1.6246031e+00
   3.3887222e+00   1.6279979e+00
   3.3891069e+00   1.6205549e+00
   3.3894915e+00   1.6109791e+00
   3.3898761e+00   1.6075980e+00
   3.3902608e+00   1.6085560e+00
   3.3906454e+00   1.6149387e+00
   3.3910301e+00   1.6102104e+00
   3.3914147e+00   1.6172748e+00
   3.3917994e+00   1.6055765e+00
   3.3921840e+00   1.5976921e+00
   3.3925687e+00   1.5923237e+00
   3.3929533e+00   1.5865693e+00
   3.3933379e+00   1.5904582e+00
   3.3937226e+00   1.5931074e+00
   3.3941072e+00   1.5903864e+00
   3.3944919e+00   1.5790099e+00
   3.3948765e+00   1.5807965e+00
   3.3952612e+00   1.5768966e+00
   3.3956458e+00   1.5709964e+00
   3.3960305e+00   1.5616478e+00
   3.3964151e+00   1.5754177e+00
   3.3967998e+00   1.5777578e+00
   3.3971844e+00   1.5736951e+00
   3.3975690e+00   1.5874281e+00
   3.3979537e+00   1.5831130e+00
   3.3983383e+00   1.5775732e+00
   3.3987230e+00   1.5838006e+00
   3.3991076e+00   1.5871446e+00
   3.3994923e+00   1.5810005e+00
   3.3998769e+00   1.5797827e+00
   3.4002616e+00   1.5832560e+00
   3.4006462e+00   1.5806083e+00
   3.4010308e+00   1.5839397e+00
   3.4014155e+00   1.5795835e+00
   3.4018001e+00   1.5739225e+00
   3.4021848e+00   1.5666785e+00
   3.4025694e+00   1.5744580e+00
   3.4029541e+00   1.5800664e+00
   3.4033387e+00   1.5906153e+00
   3.4037234e+00   1.5865099e+00
   3.4041080e+00   1.5924486e+00
   3.4044927e+00   1.5952291e+00
   3.4048773e+00   1.5950164e+00
   3.4052619e+00   1.5913293e+00
   3.4056466e+00   1.5919962e+00
   3.4060312e+00   1.5989521e+00
   3.4064159e+00   1.5977278e+00
   3.4068005e+00   1.5947116e+00
   3.4071852e+00   1.5950779e+00
   3.4075698e+00   1.5868223e+00
   3.4079545e+00   1.5903344e+00
   3.4083391e+00   1.5947525e+00
   3.4087237e+00   1.5972584e+00
   3.4091084e+00   1.6002470e+00
   3.4094930e+00   1.5997691e+00
   3.4098777e+00   1.5993978e+00
   3.4102623e+00   1.5915232e+00
   3.4106470e+00   1.5967317e+00
   3.4110316e+00   1.6015998e+00
   3.4114163e+00   1.6091982e+00
   3.4118009e+00   1.6189192e+00
   3.4121856e+00   1.6308063e+00
   3.4125702e+00   1.6248361e+00
   3.4129548e+00   1.6229000e+00
   3.4133395e+00   1.6141405e+00
   3.4137241e+00   1.6049469e+00
   3.4141088e+00   1.6108126e+00
   3.4144934e+00   1.6137014e+00
   3.4148781e+00   1.6144387e+00
   3.4152627e+00   1.6101580e+00
   3.4156474e+00   1.6035690e+00
   3.4160320e+00   1.6128437e+00
   3.4164166e+00   1.6164972e+00
   3.4168013e+00   1.6182927e+00
   3.4171859e+00   1.6188170e+00
   3.4175706e+00   1.6213092e+00
   3.4179552e+00   1.6083494e+00
   3.4183399e+00   1.6064266e+00
   3.4187245e+00   1.6134651e+00
   3.4191092e+00   1.6205008e+00
   3.4194938e+00   1.6247246e+00
   3.4198785e+00   1.6344685e+00
   3.4202631e+00   1.6396059e+00
   3.4206477e+00   1.6349449e+00
   3.4210324e+00   1.6362451e+00
   3.4214170e+00   1.6336626e+00
   3.4218017e+00   1.6434369e+00
   3.4221863e+00   1.6349809e+00
   3.4225710e+00   1.6315455e+00
   3.4229556e+00   1.6330154e+00
   3.4233403e+00   1.6324233e+00
   3.4237249e+00   1.6286689e+00
   3.4241095e+00   1.6352511e+00
   3.4244942e+00   1.6313520e+00
   3.4248788e+00   1.6173781e+00
   3.4252635e+00   1.6082494e+00
   3.4256481e+00   1.6109503e+00
   3.4260328e+00   1.6205649e+00
   3.4264174e+00   1.6190700e+00
   3.4268021e+00   1.6111453e+00
   3.4271867e+00   1.6168307e+00
   3.4275714e+00   1.6070070e+00
   3.4279560e+00   1.6060142e+00
   3.4283406e+00   1.6009429e+00
   3.4287253e+00   1.6029510e+00
   3.4291099e+00   1.6095851e+00
   3.4294946e+00   1.6083614e+00
   3.4298792e+00   1.6107621e+00
   3.4302639e+00   1.6076819e+00
   3.4306485e+00   1.6028409e+00
   3.4310332e+00   1.6044818e+00
   3.4314178e+00   1.6084447e+00
   3.4318024e+00   1.6158043e+00
   3.4321871e+00   1.6280069e+00
   3.4325717e+00   1.6218263e+00
   3.4329564e+00   1.6384560e+00
   3.4333410e+00   1.6402190e+00
   3.4337257e+00   1.6379953e+00
   3.4341103e+00   1.6373482e+00
   3.4344950e+00   1.6317635e+00
   3.4348796e+00   1.6284877e+00
   3.4352643e+00   1.6333468e+00
   3.4356489e+00   1.6381555e+00
   3.4360335e+00   1.6421271e+00
   3.4364182e+00   1.6396853e+00
   3.4368028e+00   1.6425137e+00
   3.4371875e+00   1.6414484e+00
   3.4375721e+00   1.6379073e+00
   3.4379568e+00   1.6425175e+00
   3.4383414e+00   1.6481907e+00
   3.4387261e+00   1.6486892e+00
   3.4391107e+00   1.6513199e+00
   3.4394953e+00   1.6490832e+00
   3.4398800e+00   1.6539223e+00
   3.4402646e+00   1.6542156e+00
   3.4406493e+00   1.6633066e+00
   3.4410339e+00   1.6655804e+00
   3.4414186e+00   1.6677554e+00
   3.4418032e+00   1.6805411e+00
   3.4421879e+00   1.6874275e+00
   3.4425725e+00   1.6882316e+00
   3.4429572e+00   1.6872150e+00
   3.4433418e+00   1.6956047e+00
   3.4437264e+00   1.6986069e+00
   3.4441111e+00   1.6947677e+00
   3.4444957e+00   1.6893295e+00
   3.4448804e+00   1.6893963e+00
   3.4452650e+00   1.6932915e+00
   3.4456497e+00   1.7005957e+00
   3.4460343e+00   1.7026146e+00
   3.4464190e+00   1.7114613e+00
   3.4468036e+00   1.7215714e+00
   3.4471882e+00   1.7266626e+00
   3.4475729e+00   1.7198809e+00
   3.4479575e+00   1.7185508e+00
   3.4483422e+00   1.7231234e+00
   3.4487268e+00   1.7337271e+00
   3.4491115e+00   1.7340847e+00
   3.4494961e+00   1.7354643e+00
   3.4498808e+00   1.7343446e+00
   3.4502654e+00   1.7344883e+00
   3.4506501e+00   1.7208240e+00
   3.4510347e+00   1.7294690e+00
   3.4514193e+00   1.7338750e+00
   3.4518040e+00   1.7391673e+00
   3.4521886e+00   1.7383619e+00
   3.4525733e+00   1.7397894e+00
   3.4529579e+00   1.7295459e+00
   3.4533426e+00   1.7398829e+00
   3.4537272e+00   1.7375652e+00
   3.4541119e+00   1.7359293e+00
   3.4544965e+00   1.7304664e+00
   3.4548811e+00   1.7314324e+00
   3.4552658e+00   1.7204069e+00
   3.4556504e+00   1.7249581e+00
   3.4560351e+00   1.7153049e+00
   3.4564197e+00   1.7150244e+00
   3.4568044e+00   1.7244771e+00
   3.4571890e+00   1.7291112e+00
   3.4575737e+00   1.7358247e+00
   3.4579583e+00   1.7472519e+00
   3.4583429e+00   1.7486992e+00
   3.4587276e+00   1.7414457e+00
   3.4591122e+00   1.7524229e+00
   3.4594969e+00   1.7501366e+00
   3.4598815e+00   1.7582380e+00
   3.4602662e+00   1.7473748e+00
   3.4606508e+00   1.7578860e+00
   3.4610355e+00   1.7563655e+00
   3.4614201e+00   1.7427492e+00
   3.4618048e+00   1.7370805e+00
   3.4621894e+00   1.7280485e+00
   3.4625740e+00   1.7257355e+00
   3.4629587e+00   1.7256562e+00
   3.4633433e+00   1.7262870e+00
   3.4637280e+00   1.7180840e+00
   3.4641126e+00   1.7253458e+00
   3.4644973e+00   1.7281038e+00
   3.4648819e+00   1.7218977e+00
   3.4652666e+00   1.7141371e+00
   3.4656512e+00   1.7139416e+00
   3.4660358e+00   1.7173826e+00
   3.4664205e+00   1.7125582e+00
   3.4668051e+00   1.7182003e+00
   3.4671898e+00   1.7149267e+00
   3.4675744e+00   1.7193835e+00
   3.4679591e+00   1.7149269e+00
   3.4683437e+00   1.7227883e+00
   3.4687284e+00   1.7173006e+00
   3.4691130e+00   1.7209691e+00
   3.4694977e+00   1.7295256e+00
   3.4698823e+00   1.7199608e+00
   3.4702669e+00   1.7091029e+00
   3.4706516e+00   1.7099102e+00
   3.4710362e+00   1.7157263e+00
   3.4714209e+00   1.7136365e+00
   3.4718055e+00   1.7027008e+00
   3.4721902e+00   1.7085025e+00
   3.4725748e+00   1.7149269e+00
   3.4729595e+00   1.7147649e+00
   3.4733441e+00   1.7114889e+00
   3.4737287e+00   1.7116611e+00
   3.4741134e+00   1.7172257e+00
   3.4744980e+00   1.7197749e+00
   3.4748827e+00   1.7156538e+00
   3.4752673e+00   1.7148074e+00
   3.4756520e+00   1.7036007e+00
   3.4760366e+00   1.7015447e+00
   3.4764213e+00   1.6970640e+00
   3.4768059e+00   1.6970418e+00
   3.4771906e+00   1.6899574e+00
   3.4775752e+00   1.6901232e+00
   3.4779598e+00   1.6953330e+00
   3.4783445e+00   1.6976986e+00
   3.4787291e+00   1.7056064e+00
   3.4791138e+00   1.7109790e+00
   3.4794984e+00   1.7072864e+00
   3.4798831e+00   1.7057642e+00
   3.4802677e+00   1.7089576e+00
   3.4806524e+00   1.7093374e+00
   3.4810370e+00   1.7031937e+00
   3.4814216e+00   1.6965574e+00
   3.4818063e+00   1.7001346e+00
   3.4821909e+00   1.7094796e+00
   3.4825756e+00   1.7139604e+00
   3.4829602e+00   1.7017521e+00
   3.4833449e+00   1.7044215e+00
   3.4837295e+00   1.7193610e+00
   3.4841142e+00   1.7249546e+00
   3.4844988e+00   1.7263228e+00
   3.4848835e+00   1.7268958e+00
   3.4852681e+00   1.7295973e+00
   3.4856527e+00   1.7376954e+00
   3.4860374e+00   1.7346473e+00
   3.4864220e+00   1.7434147e+00
   3.4868067e+00   1.7459988e+00
   3.4871913e+00   1.7437485e+00
   3.4875760e+00   1.7428300e+00
   3.4879606e+00   1.7489889e+00
   3.4883453e+00   1.7510811e+00
   3.4887299e+00   1.7415883e+00
   3.4891145e+00   1.7351632e+00
   3.4894992e+00   1.7301615e+00
   3.4898838e+00   1.7397535e+00
   3.4902685e+00   1.7392452e+00
   3.4906531e+00   1.7282777e+00
   3.4910378e+00   1.7333685e+00
   3.4914224e+00   1.7284393e+00
   3.4918071e+00   1.7281770e+00
   3.4921917e+00   1.7277222e+00
   3.4925764e+00   1.7203974e+00
   3.4929610e+00   1.7204249e+00
   3.4933456e+00   1.7167800e+00
   3.4937303e+00   1.7175646e+00
   3.4941149e+00   1.7164697e+00
   3.4944996e+00   1.7149214e+00
   3.4948842e+00   1.7159522e+00
   3.4952689e+00   1.7201670e+00
   3.4956535e+00   1.7101634e+00
   3.4960382e+00   1.7169334e+00
   3.4964228e+00   1.7259368e+00
   3.4968074e+00   1.7298076e+00
   3.4971921e+00   1.7304897e+00
   3.4975767e+00   1.7217850e+00
   3.4979614e+00   1.7310118e+00
   3.4983460e+00   1.7276807e+00
   3.4987307e+00   1.7339245e+00
   3.4991153e+00   1.7341776e+00
   3.4995000e+00   1.7406907e+00
   3.4998846e+00   1.7343977e+00
   3.5002693e+00   1.7323205e+00
   3.5006539e+00   1.7297949e+00
   3.5010385e+00   1.7252620e+00
   3.5014232e+00   1.7259586e+00
   3.5018078e+00   1.7307702e+00
   3.5021925e+00   1.7318288e+00
   3.5025771e+00   1.7354914e+00
   3.5029618e+00   1.7272623e+00
   3.5033464e+00   1.7336877e+00
   3.5037311e+00   1.7357707e+00
   3.5041157e+00   1.7290072e+00
   3.5045003e+00   1.7284812e+00
   3.5048850e+00   1.7213795e+00
   3.5052696e+00   1.7243292e+00
   3.5056543e+00   1.7284344e+00
   3.5060389e+00   1.7293560e+00
   3.5064236e+00   1.7281392e+00
   3.5068082e+00   1.7254751e+00
   3.5071929e+00   1.7171764e+00
   3.5075775e+00   1.7211128e+00
   3.5079622e+00   1.7269704e+00
   3.5083468e+00   1.7302688e+00
   3.5087314e+00   1.7293479e+00
   3.5091161e+00   1.7435887e+00
   3.5095007e+00   1.7502526e+00
   3.5098854e+00   1.7506181e+00
   3.5102700e+00   1.7486395e+00
   3.5106547e+00   1.7357050e+00
   3.5110393e+00   1.7496225e+00
   3.5114240e+00   1.7486933e+00
   3.5118086e+00   1.7563925e+00
   3.5121932e+00   1.7502832e+00
   3.5125779e+00   1.7374714e+00
   3.5129625e+00   1.7427900e+00
   3.5133472e+00   1.7373117e+00
   3.5137318e+00   1.7370387e+00
   3.5141165e+00   1.7372471e+00
   3.5145011e+00   1.7380087e+00
   3.5148858e+00   1.7399840e+00
   3.5152704e+00   1.7412057e+00
   3.5156551e+00   1.7376909e+00
   3.5160397e+00   1.7330825e+00
   3.5164243e+00   1.7359084e+00
   3.5168090e+00   1.7380889e+00
   3.5171936e+00   1.7346629e+00
   3.5175783e+00   1.7284787e+00
   3.5179629e+00   1.7265660e+00
   3.5183476e+00   1.7206556e+00
   3.5187322e+00   1.7191518e+00
   3.5191169e+00   1.7280871e+00
   3.5195015e+00   1.7313534e+00
   3.5198861e+00   1.7303311e+00
   3.5202708e+00   1.7264129e+00
   3.5206554e+00   1.7310445e+00
   3.5210401e+00   1.7352184e+00
   3.5214247e+00   1.7363169e+00
   3.5218094e+00   1.7385698e+00
   3.5221940e+00   1.7406836e+00
   3.5225787e+00   1.7427464e+00
   3.5229633e+00   1.7377432e+00
   3.5233479e+00   1.7402593e+00
   3.5237326e+00   1.7497318e+00
   3.5241172e+00   1.7591690e+00
   3.5245019e+00   1.7580988e+00
   3.5248865e+00   1.7602684e+00
   3.5252712e+00   1.7588193e+00
   3.5256558e+00   1.7639489e+00
   3.5260405e+00   1.7553125e+00
   3.5264251e+00   1.7469971e+00
   3.5268098e+00   1.7438489e+00
   3.5271944e+00   1.7514299e+00
   3.5275790e+00   1.7459141e+00
   3.5279637e+00   1.7448365e+00
   3.5283483e+00   1.7434929e+00
   3.5287330e+00   1.7384256e+00
   3.5291176e+00   1.7471513e+00
   3.5295023e+00   1.7352629e+00
   3.5298869e+00   1.7278027e+00
   3.5302716e+00   1.7358956e+00
   3.5306562e+00   1.7318614e+00
   3.5310408e+00   1.7340521e+00
   3.5314255e+00   1.7371512e+00
   3.5318101e+00   1.7431475e+00
   3.5321948e+00   1.7411306e+00
   3.5325794e+00   1.7369999e+00
   3.5329641e+00   1.7333549e+00
   3.5333487e+00   1.7254519e+00
   3.5337334e+00   1.7210615e+00
   3.5341180e+00   1.7291851e+00
   3.5345027e+00   1.7201925e+00
   3.5348873e+00   1.7165011e+00
   3.5352719e+00   1.7279123e+00
   3.5356566e+00   1.7292983e+00
   3.5360412e+00   1.7259831e+00
   3.5364259e+00   1.7289963e+00
   3.5368105e+00   1.7300148e+00
   3.5371952e+00   1.7392209e+00
   3.5375798e+00   1.7279936e+00
   3.5379645e+00   1.7235401e+00
   3.5383491e+00   1.7307931e+00
   3.5387337e+00   1.7330817e+00
   3.5391184e+00   1.7251587e+00
   3.5395030e+00   1.7247636e+00
   3.5398877e+00   1.7169568e+00
   3.5402723e+00   1.7195024e+00
   3.5406570e+00   1.7200849e+00
   3.5410416e+00   1.7155941e+00
   3.5414263e+00   1.7144081e+00
   3.5418109e+00   1.7114242e+00
   3.5421956e+00   1.7132158e+00
   3.5425802e+00   1.7175655e+00
   3.5429648e+00   1.7213102e+00
   3.5433495e+00   1.7216419e+00
   3.5437341e+00   1.7244602e+00
   3.5441188e+00   1.7346571e+00
   3.5445034e+00   1.7428912e+00
   3.5448881e+00   1.7430636e+00
   3.5452727e+00   1.7448096e+00
   3.5456574e+00   1.7425095e+00
   3.5460420e+00   1.7403172e+00
   3.5464266e+00   1.7474981e+00
   3.5468113e+00   1.7499239e+00
   3.5471959e+00   1.7509784e+00
   3.5475806e+00   1.7448978e+00
   3.5479652e+00   1.7402876e+00
   3.5483499e+00   1.7408267e+00
   3.5487345e+00   1.7354098e+00
   3.5491192e+00   1.7391487e+00
   3.5495038e+00   1.7372757e+00
   3.5498885e+00   1.7380168e+00
   3.5502731e+00   1.7267191e+00
   3.5506577e+00   1.7290817e+00
   3.5510424e+00   1.7112333e+00
   3.5514270e+00   1.7265354e+00
   3.5518117e+00   1.7162131e+00
   3.5521963e+00   1.7138449e+00
   3.5525810e+00   1.7119258e+00
   3.5529656e+00   1.7118277e+00
   3.5533503e+00   1.7039362e+00
   3.5537349e+00   1.7086264e+00
   3.5541195e+00   1.7161565e+00
   3.5545042e+00   1.7166729e+00
   3.5548888e+00   1.7268870e+00
   3.5552735e+00   1.7183968e+00
   3.5556581e+00   1.7151692e+00
   3.5560428e+00   1.7158936e+00
   3.5564274e+00   1.7017500e+00
   3.5568121e+00   1.6977452e+00
   3.5571967e+00   1.6913465e+00
   3.5575814e+00   1.6863134e+00
   3.5579660e+00   1.6831758e+00
   3.5583506e+00   1.6813965e+00
   3.5587353e+00   1.6764408e+00
   3.5591199e+00   1.6792004e+00
   3.5595046e+00   1.6785092e+00
   3.5598892e+00   1.6777576e+00
   3.5602739e+00   1.6847038e+00
   3.5606585e+00   1.6921625e+00
   3.5610432e+00   1.6836465e+00
   3.5614278e+00   1.6829543e+00
   3.5618124e+00   1.6805002e+00
   3.5621971e+00   1.6736311e+00
   3.5625817e+00   1.6690613e+00
   3.5629664e+00   1.6597696e+00
   3.5633510e+00   1.6554839e+00
   3.5637357e+00   1.6587667e+00
   3.5641203e+00   1.6593305e+00
   3.5645050e+00   1.6577766e+00
   3.5648896e+00   1.6710555e+00
   3.5652743e+00   1.6829853e+00
   3.5656589e+00   1.6823210e+00
   3.5660435e+00   1.6787214e+00
   3.5664282e+00   1.6751717e+00
   3.5668128e+00   1.6741904e+00
   3.5671975e+00   1.6752444e+00
   3.5675821e+00   1.6745555e+00
   3.5679668e+00   1.6716795e+00
   3.5683514e+00   1.6676460e+00
   3.5687361e+00   1.6756516e+00
   3.5691207e+00   1.6796556e+00
   3.5695053e+00   1.6861516e+00
   3.5698900e+00   1.6855896e+00
   3.5702746e+00   1.6934813e+00
   3.5706593e+00   1.6963188e+00
   3.5710439e+00   1.6998591e+00
   3.5714286e+00   1.6949611e+00
   3.5718132e+00   1.6903535e+00
   3.5721979e+00   1.6787679e+00
   3.5725825e+00   1.6861666e+00
   3.5729672e+00   1.6815095e+00
   3.5733518e+00   1.6837385e+00
   3.5737364e+00   1.6827674e+00
   3.5741211e+00   1.6915431e+00
   3.5745057e+00   1.6924332e+00
   3.5748904e+00   1.6993074e+00
   3.5752750e+00   1.6919226e+00
   3.5756597e+00   1.6974937e+00
   3.5760443e+00   1.6922110e+00
   3.5764290e+00   1.6865735e+00
   3.5768136e+00   1.6748827e+00
   3.5771982e+00   1.6675641e+00
   3.5775829e+00   1.6717964e+00
   3.5779675e+00   1.6704282e+00
   3.5783522e+00   1.6782067e+00
   3.5787368e+00   1.6869445e+00
   3.5791215e+00   1.6794562e+00
   3.5795061e+00   1.6775326e+00
   3.5798908e+00   1.6902788e+00
   3.5802754e+00   1.6866102e+00
   3.5806601e+00   1.6880846e+00
   3.5810447e+00   1.6964634e+00
   3.5814293e+00   1.7009298e+00
   3.5818140e+00   1.7015877e+00
   3.5821986e+00   1.7005924e+00
   3.5825833e+00   1.7134794e+00
   3.5829679e+00   1.7265113e+00
   3.5833526e+00   1.7213872e+00
   3.5837372e+00   1.7153336e+00
   3.5841219e+00   1.7198633e+00
   3.5845065e+00   1.7151862e+00
   3.5848911e+00   1.7190572e+00
   3.5852758e+00   1.7201993e+00
   3.5856604e+00   1.7172979e+00
   3.5860451e+00   1.7145194e+00
   3.5864297e+00   1.7238305e+00
   3.5868144e+00   1.7299868e+00
   3.5871990e+00   1.7403096e+00
   3.5875837e+00   1.7405481e+00
   3.5879683e+00   1.7416477e+00
   3.5883530e+00   1.7327970e+00
   3.5887376e+00   1.7332183e+00
   3.5891222e+00   1.7459812e+00
   3.5895069e+00   1.7572752e+00
   3.5898915e+00   1.7487376e+00
   3.5902762e+00   1.7419354e+00
   3.5906608e+00   1.7433046e+00
   3.5910455e+00   1.7422416e+00
   3.5914301e+00   1.7312390e+00
   3.5918148e+00   1.7356643e+00
   3.5921994e+00   1.7245629e+00
   3.5925840e+00   1.7210472e+00
   3.5929687e+00   1.7224381e+00
   3.5933533e+00   1.7192810e+00
   3.5937380e+00   1.7126037e+00
   3.5941226e+00   1.7098586e+00
   3.5945073e+00   1.7117961e+00
   3.5948919e+00   1.7031527e+00
   3.5952766e+00   1.7086425e+00
   3.5956612e+00   1.6993006e+00
   3.5960458e+00   1.6974733e+00
   3.5964305e+00   1.6957626e+00
   3.5968151e+00   1.6920582e+00
   3.5971998e+00   1.6870802e+00
   3.5975844e+00   1.6927639e+00
   3.5979691e+00   1.6944359e+00
   3.5983537e+00   1.6897465e+00
   3.5987384e+00   1.6847457e+00
   3.5991230e+00   1.6806145e+00
   3.5995077e+00   1.6722004e+00
   3.5998923e+00   1.6725722e+00
   3.6002769e+00   1.6747357e+00
   3.6006616e+00   1.6658570e+00
   3.6010462e+00   1.6632526e+00
   3.6014309e+00   1.6655195e+00
   3.6018155e+00   1.6647280e+00
   3.6022002e+00   1.6744100e+00
   3.6025848e+00   1.6832866e+00
   3.6029695e+00   1.6730857e+00
   3.6033541e+00   1.6653288e+00
   3.6037387e+00   1.6662265e+00
   3.6041234e+00   1.6579164e+00
   3.6045080e+00   1.6608408e+00
   3.6048927e+00   1.6593962e+00
   3.6052773e+00   1.6673047e+00
   3.6056620e+00   1.6695000e+00
   3.6060466e+00   1.6717325e+00
   3.6064313e+00   1.6691129e+00
   3.6068159e+00   1.6686427e+00
   3.6072006e+00   1.6712655e+00
   3.6075852e+00   1.6799644e+00
   3.6079698e+00   1.6803680e+00
   3.6083545e+00   1.6820422e+00
   3.6087391e+00   1.6789829e+00
   3.6091238e+00   1.6852338e+00
   3.6095084e+00   1.6948413e+00
   3.6098931e+00   1.6832984e+00
   3.6102777e+00   1.6946177e+00
   3.6106624e+00   1.6851164e+00
   3.6110470e+00   1.6739262e+00
   3.6114316e+00   1.6790047e+00
   3.6118163e+00   1.6808239e+00
   3.6122009e+00   1.6700463e+00
   3.6125856e+00   1.6718825e+00
   3.6129702e+00   1.6751387e+00
   3.6133549e+00   1.6681888e+00
   3.6137395e+00   1.6648878e+00
   3.6141242e+00   1.6698659e+00
   3.6145088e+00   1.6677576e+00
   3.6148935e+00   1.6682253e+00
   3.6152781e+00   1.6705992e+00
   3.6156627e+00   1.6768070e+00
   3.6160474e+00   1.6814067e+00
   3.6164320e+00   1.6876849e+00
   3.6168167e+00   1.6886077e+00
   3.6172013e+00   1.6965991e+00
   3.6175860e+00   1.6968253e+00
   3.6179706e+00   1.6872698e+00
   3.6183553e+00   1.6847344e+00
   3.6187399e+00   1.6713624e+00
   3.6191245e+00   1.6711030e+00
   3.6195092e+00   1.6679268e+00
   3.6198938e+00   1.6659628e+00
   3.6202785e+00   1.6681926e+00
   3.6206631e+00   1.6710359e+00
   3.6210478e+00   1.6682014e+00
   3.6214324e+00   1.6606692e+00
   3.6218171e+00   1.6563934e+00
   3.6222017e+00   1.6634020e+00
   3.6225864e+00   1.6668766e+00
   3.6229710e+00   1.6695699e+00
   3.6233556e+00   1.6635581e+00
   3.6237403e+00   1.6658008e+00
   3.6241249e+00   1.6655075e+00
   3.6245096e+00   1.6551813e+00
   3.6248942e+00   1.6529858e+00
   3.6252789e+00   1.6513480e+00
   3.6256635e+00   1.6476702e+00
   3.6260482e+00   1.6431318e+00
   3.6264328e+00   1.6336728e+00
   3.6268174e+00   1.6368833e+00
   3.6272021e+00   1.6403547e+00
   3.6275867e+00   1.6427532e+00
   3.6279714e+00   1.6349732e+00
   3.6283560e+00   1.6354892e+00
   3.6287407e+00   1.6414010e+00
   3.6291253e+00   1.6414388e+00
   3.6295100e+00   1.6358042e+00
   3.6298946e+00   1.6370091e+00
   3.6302793e+00   1.6343617e+00
   3.6306639e+00   1.6366613e+00
   3.6310485e+00   1.6441118e+00
   3.6314332e+00   1.6409251e+00
   3.6318178e+00   1.6356798e+00
   3.6322025e+00   1.6392348e+00
   3.6325871e+00   1.6420043e+00
   3.6329718e+00   1.6518060e+00
   3.6333564e+00   1.6522039e+00
   3.6337411e+00   1.6567084e+00
   3.6341257e+00   1.6468134e+00
   3.6345103e+00   1.6473786e+00
   3.6348950e+00   1.6412862e+00
   3.6352796e+00   1.6505504e+00
   3.6356643e+00   1.6660114e+00
   3.6360489e+00   1.6682076e+00
   3.6364336e+00   1.6719204e+00
   3.6368182e+00   1.6796632e+00
   3.6372029e+00   1.6922041e+00
   3.6375875e+00   1.6998044e+00
   3.6379722e+00   1.6979273e+00
   3.6383568e+00   1.7002974e+00
   3.6387414e+00   1.7062073e+00
   3.6391261e+00   1.7212095e+00
   3.6395107e+00   1.7254627e+00
   3.6398954e+00   1.7251749e+00
   3.6402800e+00   1.7192180e+00
   3.6406647e+00   1.7140377e+00
   3.6410493e+00   1.7151749e+00
   3.6414340e+00   1.7134045e+00
   3.6418186e+00   1.7145511e+00
   3.6422032e+00   1.7063227e+00
   3.6425879e+00   1.6931035e+00
   3.6429725e+00   1.6933323e+00
   3.6433572e+00   1.6983945e+00
   3.6437418e+00   1.6986056e+00
   3.6441265e+00   1.6891155e+00
   3.6445111e+00   1.6931850e+00
   3.6448958e+00   1.7003258e+00
   3.6452804e+00   1.7014021e+00
   3.6456651e+00   1.7035567e+00
   3.6460497e+00   1.7018021e+00
   3.6464343e+00   1.6979173e+00
   3.6468190e+00   1.7024922e+00
   3.6472036e+00   1.6925732e+00
   3.6475883e+00   1.6932646e+00
   3.6479729e+00   1.7037963e+00
   3.6483576e+00   1.7095272e+00
   3.6487422e+00   1.7035403e+00
   3.6491269e+00   1.6985828e+00
   3.6495115e+00   1.6985179e+00
   3.6498961e+00   1.6855138e+00
   3.6502808e+00   1.6907060e+00
   3.6506654e+00   1.6884681e+00
   3.6510501e+00   1.6829361e+00
   3.6514347e+00   1.6877587e+00
   3.6518194e+00   1.6965424e+00
   3.6522040e+00   1.7054491e+00
   3.6525887e+00   1.7142586e+00
   3.6529733e+00   1.7057289e+00
   3.6533580e+00   1.7102180e+00
   3.6537426e+00   1.6975866e+00
   3.6541272e+00   1.7061578e+00
   3.6545119e+00   1.7183948e+00
   3.6548965e+00   1.7198899e+00
   3.6552812e+00   1.7215508e+00
   3.6556658e+00   1.7191299e+00
   3.6560505e+00   1.7167300e+00
   3.6564351e+00   1.7137453e+00
   3.6568198e+00   1.7178904e+00
   3.6572044e+00   1.7221472e+00
   3.6575890e+00   1.7219979e+00
   3.6579737e+00   1.7287214e+00
   3.6583583e+00   1.7176532e+00
   3.6587430e+00   1.7254001e+00
   3.6591276e+00   1.7290600e+00
   3.6595123e+00   1.7334561e+00
   3.6598969e+00   1.7374327e+00
   3.6602816e+00   1.7352345e+00
   3.6606662e+00   1.7378803e+00
   3.6610509e+00   1.7302568e+00
   3.6614355e+00   1.7318569e+00
   3.6618201e+00   1.7390289e+00
   3.6622048e+00   1.7339854e+00
   3.6625894e+00   1.7348104e+00
   3.6629741e+00   1.7356754e+00
   3.6633587e+00   1.7382707e+00
   3.6637434e+00   1.7380240e+00
   3.6641280e+00   1.7265711e+00
   3.6645127e+00   1.7223183e+00
   3.6648973e+00   1.7280429e+00
   3.6652819e+00   1.7231704e+00
   3.6656666e+00   1.7178104e+00
   3.6660512e+00   1.7217649e+00
   3.6664359e+00   1.7239761e+00
   3.6668205e+00   1.7271447e+00
   3.6672052e+00   1.7142118e+00
   3.6675898e+00   1.7096936e+00
   3.6679745e+00   1.7123136e+00
   3.6683591e+00   1.7205592e+00
   3.6687437e+00   1.7228771e+00
   3.6691284e+00   1.7279050e+00
   3.6695130e+00   1.7279437e+00
   3.6698977e+00   1.7194286e+00
   3.6702823e+00   1.7136083e+00
   3.6706670e+00   1.7172730e+00
   3.6710516e+00   1.7291222e+00
   3.6714363e+00   1.7273339e+00
   3.6718209e+00   1.7288212e+00
   3.6722056e+00   1.7367139e+00
   3.6725902e+00   1.7296932e+00
   3.6729748e+00   1.7315521e+00
   3.6733595e+00   1.7331441e+00
   3.6737441e+00   1.7392550e+00
   3.6741288e+00   1.7279915e+00
   3.6745134e+00   1.7350922e+00
   3.6748981e+00   1.7285308e+00
   3.6752827e+00   1.7249206e+00
   3.6756674e+00   1.7136274e+00
   3.6760520e+00   1.7242918e+00
   3.6764366e+00   1.7234319e+00
   3.6768213e+00   1.7290342e+00
   3.6772059e+00   1.7203318e+00
   3.6775906e+00   1.7246656e+00
   3.6779752e+00   1.7366133e+00
   3.6783599e+00   1.7356615e+00
   3.6787445e+00   1.7315758e+00
   3.6791292e+00   1.7274691e+00
   3.6795138e+00   1.7325993e+00
   3.6798985e+00   1.7364901e+00
   3.6802831e+00   1.7362744e+00
   3.6806677e+00   1.7281563e+00
   3.6810524e+00   1.7136325e+00
   3.6814370e+00   1.7156915e+00
   3.6818217e+00   1.7155643e+00
   3.6822063e+00   1.7192880e+00
   3.6825910e+00   1.7138797e+00
   3.6829756e+00   1.7159431e+00
   3.6833603e+00   1.7215023e+00
   3.6837449e+00   1.7302394e+00
   3.6841295e+00   1.7273262e+00
   3.6845142e+00   1.7353634e+00
   3.6848988e+00   1.7330994e+00
   3.6852835e+00   1.7262408e+00
   3.6856681e+00   1.7391054e+00
   3.6860528e+00   1.7490550e+00
   3.6864374e+00   1.7522643e+00
   3.6868221e+00   1.7408168e+00
   3.6872067e+00   1.7453479e+00
   3.6875914e+00   1.7412543e+00
   3.6879760e+00   1.7404989e+00
   3.6883606e+00   1.7355852e+00
   3.6887453e+00   1.7273686e+00
   3.6891299e+00   1.7293315e+00
   3.6895146e+00   1.7279361e+00
   3.6898992e+00   1.7325476e+00
   3.6902839e+00   1.7311000e+00
   3.6906685e+00   1.7303717e+00
   3.6910532e+00   1.7267620e+00
   3.6914378e+00   1.7168202e+00
   3.6918224e+00   1.7273649e+00
   3.6922071e+00   1.7319146e+00
   3.6925917e+00   1.7340976e+00
   3.6929764e+00   1.7348026e+00
   3.6933610e+00   1.7470078e+00
   3.6937457e+00   1.7533674e+00
   3.6941303e+00   1.7512087e+00
   3.6945150e+00   1.7524881e+00
   3.6948996e+00   1.7611420e+00
   3.6952843e+00   1.7560140e+00
   3.6956689e+00   1.7600195e+00
   3.6960535e+00   1.7588148e+00
   3.6964382e+00   1.7544289e+00
   3.6968228e+00   1.7508198e+00
   3.6972075e+00   1.7462431e+00
   3.6975921e+00   1.7439196e+00
   3.6979768e+00   1.7408894e+00
   3.6983614e+00   1.7241803e+00
   3.6987461e+00   1.7170655e+00
   3.6991307e+00   1.7242497e+00
   3.6995153e+00   1.7177336e+00
   3.6999000e+00   1.7141157e+00
   3.7002846e+00   1.7153474e+00
   3.7006693e+00   1.7200135e+00
   3.7010539e+00   1.7146193e+00
   3.7014386e+00   1.7078684e+00
   3.7018232e+00   1.6959279e+00
   3.7022079e+00   1.6918486e+00
   3.7025925e+00   1.6983809e+00
   3.7029772e+00   1.6910982e+00
   3.7033618e+00   1.7092024e+00
   3.7037464e+00   1.7087182e+00
   3.7041311e+00   1.7077951e+00
   3.7045157e+00   1.7057590e+00
   3.7049004e+00   1.7065917e+00
   3.7052850e+00   1.7117903e+00
   3.7056697e+00   1.7066539e+00
   3.7060543e+00   1.7140150e+00
   3.7064390e+00   1.7043848e+00
   3.7068236e+00   1.7135797e+00
   3.7072082e+00   1.7214326e+00
   3.7075929e+00   1.7338121e+00
   3.7079775e+00   1.7362816e+00
   3.7083622e+00   1.7377975e+00
   3.7087468e+00   1.7414389e+00
   3.7091315e+00   1.7404853e+00
   3.7095161e+00   1.7377067e+00
   3.7099008e+00   1.7327687e+00
   3.7102854e+00   1.7236208e+00
   3.7106701e+00   1.7192609e+00
   3.7110547e+00   1.7206313e+00
   3.7114393e+00   1.7174792e+00
   3.7118240e+00   1.7259382e+00
   3.7122086e+00   1.7158552e+00
   3.7125933e+00   1.7185193e+00
   3.7129779e+00   1.7280252e+00
   3.7133626e+00   1.7203567e+00
   3.7137472e+00   1.7145976e+00
   3.7141319e+00   1.7113895e+00
   3.7145165e+00   1.7124128e+00
   3.7149011e+00   1.7041076e+00
   3.7152858e+00   1.7120433e+00
   3.7156704e+00   1.7187914e+00
   3.7160551e+00   1.7102029e+00
   3.7164397e+00   1.7126839e+00
   3.7168244e+00   1.7060941e+00
   3.7172090e+00   1.7009214e+00
   3.7175937e+00   1.6976593e+00
   3.7179783e+00   1.6913734e+00
   3.7183630e+00   1.6923847e+00
   3.7187476e+00   1.6890803e+00
   3.7191322e+00   1.6925040e+00
   3.7195169e+00   1.6978105e+00
   3.7199015e+00   1.7011036e+00
   3.7202862e+00   1.7019021e+00
   3.7206708e+00   1.6983449e+00
   3.7210555e+00   1.6887157e+00
   3.7214401e+00   1.6918090e+00
   3.7218248e+00   1.6979743e+00
   3.7222094e+00   1.7024816e+00
   3.7225940e+00   1.7009363e+00
   3.7229787e+00   1.7000401e+00
   3.7233633e+00   1.7009455e+00
   3.7237480e+00   1.7016892e+00
   3.7241326e+00   1.7032803e+00
   3.7245173e+00   1.7020459e+00
   3.7249019e+00   1.6963041e+00
   3.7252866e+00   1.6968982e+00
   3.7256712e+00   1.6980081e+00
   3.7260559e+00   1.6971774e+00
   3.7264405e+00   1.6975513e+00
   3.7268251e+00   1.6963632e+00
   3.7272098e+00   1.6997614e+00
   3.7275944e+00   1.7029068e+00
   3.7279791e+00   1.7133770e+00
   3.7283637e+00   1.7225983e+00
   3.7287484e+00   1.7160872e+00
   3.7291330e+00   1.7127457e+00
   3.7295177e+00   1.7231238e+00
   3.7299023e+00   1.7209294e+00
   3.7302869e+00   1.7225002e+00
   3.7306716e+00   1.7221177e+00
   3.7310562e+00   1.7248313e+00
   3.7314409e+00   1.7273523e+00
   3.7318255e+00   1.7323157e+00
   3.7322102e+00   1.7311089e+00
   3.7325948e+00   1.7248173e+00
   3.7329795e+00   1.7287801e+00
   3.7333641e+00   1.7341179e+00
   3.7337487e+00   1.7338348e+00
   3.7341334e+00   1.7290607e+00
   3.7345180e+00   1.7324336e+00
   3.7349027e+00   1.7320818e+00
   3.7352873e+00   1.7487740e+00
   3.7356720e+00   1.7540960e+00
   3.7360566e+00   1.7561937e+00
   3.7364413e+00   1.7652603e+00
   3.7368259e+00   1.7702796e+00
   3.7372106e+00   1.7650906e+00
   3.7375952e+00   1.7684921e+00
   3.7379798e+00   1.7731811e+00
   3.7383645e+00   1.7832419e+00
   3.7387491e+00   1.7842071e+00
   3.7391338e+00   1.7869324e+00
   3.7395184e+00   1.7754359e+00
   3.7399031e+00   1.7716403e+00
   3.7402877e+00   1.7687288e+00
   3.7406724e+00   1.7614133e+00
   3.7410570e+00   1.7561068e+00
   3.7414416e+00   1.7581317e+00
   3.7418263e+00   1.7646811e+00
   3.7422109e+00   1.7617664e+00
   3.7425956e+00   1.7685229e+00
   3.7429802e+00   1.7643565e+00
   3.7433649e+00   1.7559141e+00
   3.7437495e+00   1.7534466e+00
   3.7441342e+00   1.7528598e+00
   3.7445188e+00   1.7395077e+00
   3.7449035e+00   1.7350102e+00
   3.7452881e+00   1.7368648e+00
   3.7456727e+00   1.7387445e+00
   3.7460574e+00   1.7362624e+00
   3.7464420e+00   1.7328953e+00
   3.7468267e+00   1.7333027e+00
   3.7472113e+00   1.7393900e+00
   3.7475960e+00   1.7428475e+00
   3.7479806e+00   1.7482297e+00
   3.7483653e+00   1.7476473e+00
   3.7487499e+00   1.7517243e+00
   3.7491345e+00   1.7482604e+00
   3.7495192e+00   1.7522297e+00
   3.7499038e+00   1.7573913e+00
   3.7502885e+00   1.7605545e+00
   3.7506731e+00   1.7565360e+00
   3.7510578e+00   1.7559105e+00
   3.7514424e+00   1.7483374e+00
   3.7518271e+00   1.7525986e+00
   3.7522117e+00   1.7424284e+00
   3.7525964e+00   1.7449896e+00
   3.7529810e+00   1.7537601e+00
   3.7533656e+00   1.7468785e+00
   3.7537503e+00   1.7570974e+00
   3.7541349e+00   1.7603548e+00
   3.7545196e+00   1.7482408e+00
   3.7549042e+00   1.7427857e+00
   3.7552889e+00   1.7372678e+00
   3.7556735e+00   1.7444882e+00
   3.7560582e+00   1.7459790e+00
   3.7564428e+00   1.7441711e+00
   3.7568274e+00   1.7307615e+00
   3.7572121e+00   1.7301037e+00
   3.7575967e+00   1.7319467e+00
   3.7579814e+00   1.7351494e+00
   3.7583660e+00   1.7536044e+00
   3.7587507e+00   1.7627403e+00
   3.7591353e+00   1.7699041e+00
   3.7595200e+00   1.7684675e+00
   3.7599046e+00   1.7609279e+00
   3.7602893e+00   1.7574685e+00
   3.7606739e+00   1.7446073e+00
   3.7610585e+00   1.7424840e+00
   3.7614432e+00   1.7438430e+00
   3.7618278e+00   1.7400327e+00
   3.7622125e+00   1.7430339e+00
   3.7625971e+00   1.7342973e+00
   3.7629818e+00   1.7397388e+00
   3.7633664e+00   1.7401565e+00
   3.7637511e+00   1.7484972e+00
   3.7641357e+00   1.7426979e+00
   3.7645203e+00   1.7458337e+00
   3.7649050e+00   1.7421510e+00
   3.7652896e+00   1.7501837e+00
   3.7656743e+00   1.7581649e+00
   3.7660589e+00   1.7485500e+00
   3.7664436e+00   1.7440012e+00
   3.7668282e+00   1.7392883e+00
   3.7672129e+00   1.7440220e+00
   3.7675975e+00   1.7550642e+00
   3.7679822e+00   1.7564963e+00
   3.7683668e+00   1.7548339e+00
   3.7687514e+00   1.7492964e+00
   3.7691361e+00   1.7523114e+00
   3.7695207e+00   1.7529568e+00
   3.7699054e+00   1.7529852e+00
   3.7702900e+00   1.7550163e+00
   3.7706747e+00   1.7557167e+00
   3.7710593e+00   1.7625027e+00
   3.7714440e+00   1.7607776e+00
   3.7718286e+00   1.7556506e+00
   3.7722132e+00   1.7542774e+00
   3.7725979e+00   1.7444810e+00
   3.7729825e+00   1.7357912e+00
   3.7733672e+00   1.7340605e+00
   3.7737518e+00   1.7367020e+00
   3.7741365e+00   1.7367403e+00
   3.7745211e+00   1.7386676e+00
   3.7749058e+00   1.7344690e+00
   3.7752904e+00   1.7204930e+00
   3.7756751e+00   1.7236532e+00
   3.7760597e+00   1.7181408e+00
   3.7764443e+00   1.7278795e+00
   3.7768290e+00   1.7269487e+00
   3.7772136e+00   1.7250289e+00
   3.7775983e+00   1.7159797e+00
   3.7779829e+00   1.7110143e+00
   3.7783676e+00   1.7055687e+00
   3.7787522e+00   1.7015433e+00
   3.7791369e+00   1.7048034e+00
   3.7795215e+00   1.7072792e+00
   3.7799061e+00   1.7097731e+00
   3.7802908e+00   1.7134614e+00
   3.7806754e+00   1.7134945e+00
   3.7810601e+00   1.7118375e+00
   3.7814447e+00   1.7031294e+00
   3.7818294e+00   1.7050408e+00
   3.7822140e+00   1.7052976e+00
   3.7825987e+00   1.7104056e+00
   3.7829833e+00   1.7144854e+00
   3.7833680e+00   1.7190447e+00
   3.7837526e+00   1.7270158e+00
   3.7841372e+00   1.7295061e+00
   3.7845219e+00   1.7219241e+00
   3.7849065e+00   1.7086910e+00
   3.7852912e+00   1.7082055e+00
   3.7856758e+00   1.7026994e+00
   3.7860605e+00   1.7012406e+00
   3.7864451e+00   1.7100609e+00
   3.7868298e+00   1.7074206e+00
   3.7872144e+00   1.7156102e+00
   3.7875990e+00   1.6947106e+00
   3.7879837e+00   1.7042518e+00
   3.7883683e+00   1.7074644e+00
   3.7887530e+00   1.7125047e+00
   3.7891376e+00   1.7117852e+00
   3.7895223e+00   1.7079680e+00
   3.7899069e+00   1.7022682e+00
   3.7902916e+00   1.7045999e+00
   3.7906762e+00   1.7110834e+00
   3.7910609e+00   1.7127893e+00
   3.7914455e+00   1.7061059e+00
   3.7918301e+00   1.7072158e+00
   3.7922148e+00   1.7064748e+00
   3.7925994e+00   1.7158497e+00
   3.7929841e+00   1.7150639e+00
   3.7933687e+00   1.7128193e+00
   3.7937534e+00   1.7065026e+00
   3.7941380e+00   1.7201430e+00
   3.7945227e+00   1.7217342e+00
   3.7949073e+00   1.7215232e+00
   3.7952919e+00   1.7183900e+00
   3.7956766e+00   1.7121707e+00
   3.7960612e+00   1.7184962e+00
   3.7964459e+00   1.7165783e+00
   3.7968305e+00   1.7109711e+00
   3.7972152e+00   1.7111011e+00
   3.7975998e+00   1.7067118e+00
   3.7979845e+00   1.6953496e+00
   3.7983691e+00   1.6957608e+00
   3.7987538e+00   1.6878423e+00
   3.7991384e+00   1.6799638e+00
   3.7995230e+00   1.6737244e+00
   3.7999077e+00   1.6642393e+00
   3.8002923e+00   1.6679861e+00
   3.8006770e+00   1.6712531e+00
   3.8010616e+00   1.6588173e+00
   3.8014463e+00   1.6629530e+00
   3.8018309e+00   1.6651320e+00
   3.8022156e+00   1.6551899e+00
   3.8026002e+00   1.6526575e+00
   3.8029848e+00   1.6437448e+00
   3.8033695e+00   1.6375021e+00
   3.8037541e+00   1.6360354e+00
   3.8041388e+00   1.6324916e+00
   3.8045234e+00   1.6449791e+00
   3.8049081e+00   1.6495661e+00
   3.8052927e+00   1.6445781e+00
   3.8056774e+00   1.6406315e+00
   3.8060620e+00   1.6441021e+00
   3.8064466e+00   1.6469772e+00
   3.8068313e+00   1.6351205e+00
   3.8072159e+00   1.6238876e+00
   3.8076006e+00   1.6297742e+00
   3.8079852e+00   1.6183934e+00
   3.8083699e+00   1.6209319e+00
   3.8087545e+00   1.6277873e+00
   3.8091392e+00   1.6251270e+00
   3.8095238e+00   1.6169261e+00
   3.8099085e+00   1.6133281e+00
   3.8102931e+00   1.6177574e+00
   3.8106777e+00   1.6182126e+00
   3.8110624e+00   1.6168185e+00
   3.8114470e+00   1.6175929e+00
   3.8118317e+00   1.6242476e+00
   3.8122163e+00   1.6183765e+00
   3.8126010e+00   1.6204789e+00
   3.8129856e+00   1.6184836e+00
   3.8133703e+00   1.6152784e+00
   3.8137549e+00   1.6107157e+00
   3.8141395e+00   1.6032092e+00
   3.8145242e+00   1.6013332e+00
   3.8149088e+00   1.6174746e+00
   3.8152935e+00   1.6263855e+00
   3.8156781e+00   1.6367759e+00
   3.8160628e+00   1.6397144e+00
   3.8164474e+00   1.6412602e+00
   3.8168321e+00   1.6363834e+00
   3.8172167e+00   1.6387805e+00
   3.8176014e+00   1.6445412e+00
   3.8179860e+00   1.6451538e+00
   3.8183706e+00   1.6394661e+00
   3.8187553e+00   1.6375162e+00
   3.8191399e+00   1.6341829e+00
   3.8195246e+00   1.6390253e+00
   3.8199092e+00   1.6367262e+00
   3.8202939e+00   1.6385322e+00
   3.8206785e+00   1.6462813e+00
   3.8210632e+00   1.6395751e+00
   3.8214478e+00   1.6338331e+00
   3.8218324e+00   1.6368554e+00
   3.8222171e+00   1.6417378e+00
   3.8226017e+00   1.6437386e+00
   3.8229864e+00   1.6546751e+00
   3.8233710e+00   1.6534054e+00
   3.8237557e+00   1.6457773e+00
   3.8241403e+00   1.6324497e+00
   3.8245250e+00   1.6343101e+00
   3.8249096e+00   1.6398001e+00
   3.8252943e+00   1.6373228e+00
   3.8256789e+00   1.6308367e+00
   3.8260635e+00   1.6314051e+00
   3.8264482e+00   1.6274481e+00
   3.8268328e+00   1.6248634e+00
   3.8272175e+00   1.6252621e+00
   3.8276021e+00   1.6117937e+00
   3.8279868e+00   1.6172908e+00
   3.8283714e+00   1.6170966e+00
   3.8287561e+00   1.6143693e+00
   3.8291407e+00   1.6082902e+00
   3.8295253e+00   1.6139206e+00
   3.8299100e+00   1.6060699e+00
   3.8302946e+00   1.5983093e+00
   3.8306793e+00   1.6104179e+00
   3.8310639e+00   1.6066504e+00
   3.8314486e+00   1.6051468e+00
   3.8318332e+00   1.6125821e+00
   3.8322179e+00   1.6194669e+00
   3.8326025e+00   1.6235919e+00
   3.8329872e+00   1.6257167e+00
   3.8333718e+00   1.6278412e+00
   3.8337564e+00   1.6240461e+00
   3.8341411e+00   1.6174089e+00
   3.8345257e+00   1.6199198e+00
   3.8349104e+00   1.6218879e+00
   3.8352950e+00   1.6186629e+00
   3.8356797e+00   1.6152116e+00
   3.8360643e+00   1.6068021e+00
   3.8364490e+00   1.6194667e+00
   3.8368336e+00   1.6209666e+00
   3.8372182e+00   1.6327547e+00
   3.8376029e+00   1.6266830e+00
   3.8379875e+00   1.6249765e+00
   3.8383722e+00   1.6280270e+00
   3.8387568e+00   1.6324054e+00
   3.8391415e+00   1.6279783e+00
   3.8395261e+00   1.6181841e+00
   3.8399108e+00   1.6228843e+00
   3.8402954e+00   1.6339279e+00
   3.8406801e+00   1.6331075e+00
   3.8410647e+00   1.6358715e+00
   3.8414493e+00   1.6387227e+00
   3.8418340e+00   1.6333994e+00
   3.8422186e+00   1.6396403e+00
   3.8426033e+00   1.6459857e+00
   3.8429879e+00   1.6570869e+00
   3.8433726e+00   1.6605367e+00
   3.8437572e+00   1.6523750e+00
   3.8441419e+00   1.6521722e+00
   3.8445265e+00   1.6624512e+00
   3.8449111e+00   1.6618987e+00
   3.8452958e+00   1.6744043e+00
   3.8456804e+00   1.6659066e+00
   3.8460651e+00   1.6770815e+00
   3.8464497e+00   1.6841748e+00
   3.8468344e+00   1.6838230e+00
   3.8472190e+00   1.6849620e+00
   3.8476037e+00   1.6787375e+00
   3.8479883e+00   1.6836301e+00
   3.8483730e+00   1.6889947e+00
   3.8487576e+00   1.6949629e+00
   3.8491422e+00   1.6940109e+00
   3.8495269e+00   1.6976384e+00
   3.8499115e+00   1.6953794e+00
   3.8502962e+00   1.6912964e+00
   3.8506808e+00   1.7009446e+00
   3.8510655e+00   1.7019841e+00
   3.8514501e+00   1.7055776e+00
   3.8518348e+00   1.7032504e+00
   3.8522194e+00   1.7150002e+00
   3.8526040e+00   1.7161451e+00
   3.8529887e+00   1.7128836e+00
   3.8533733e+00   1.7068983e+00
   3.8537580e+00   1.7046438e+00
   3.8541426e+00   1.7091600e+00
   3.8545273e+00   1.6999017e+00
   3.8549119e+00   1.7028211e+00
   3.8552966e+00   1.7068081e+00
   3.8556812e+00   1.7122690e+00
   3.8560659e+00   1.7148480e+00
   3.8564505e+00   1.7189164e+00
   3.8568351e+00   1.7193517e+00
   3.8572198e+00   1.7151871e+00
   3.8576044e+00   1.7058828e+00
   3.8579891e+00   1.7040016e+00
   3.8583737e+00   1.7091916e+00
   3.8587584e+00   1.7024761e+00
   3.8591430e+00   1.6882819e+00
   3.8595277e+00   1.6949907e+00
   3.8599123e+00   1.6965454e+00
   3.8602969e+00   1.7005833e+00
   3.8606816e+00   1.7022097e+00
   3.8610662e+00   1.7098925e+00
   3.8614509e+00   1.7063699e+00
   3.8618355e+00   1.7120809e+00
   3.8622202e+00   1.7198014e+00
   3.8626048e+00   1.7108333e+00
   3.8629895e+00   1.7113539e+00
   3.8633741e+00   1.7147792e+00
   3.8637588e+00   1.7091096e+00
   3.8641434e+00   1.7146026e+00
   3.8645280e+00   1.7174377e+00
   3.8649127e+00   1.7125569e+00
   3.8652973e+00   1.7095202e+00
   3.8656820e+00   1.7090879e+00
   3.8660666e+00   1.7049064e+00
   3.8664513e+00   1.7140054e+00
   3.8668359e+00   1.7149870e+00
   3.8672206e+00   1.7245393e+00
   3.8676052e+00   1.7243765e+00
   3.8679898e+00   1.7226385e+00
   3.8683745e+00   1.7243042e+00
   3.8687591e+00   1.7292917e+00
   3.8691438e+00   1.7304354e+00
   3.8695284e+00   1.7233685e+00
   3.8699131e+00   1.7168401e+00
   3.8702977e+00   1.7136405e+00
   3.8706824e+00   1.7085274e+00
   3.8710670e+00   1.7081498e+00
   3.8714517e+00   1.7057850e+00
   3.8718363e+00   1.7130293e+00
   3.8722209e+00   1.7080465e+00
   3.8726056e+00   1.7098337e+00
   3.8729902e+00   1.7018026e+00
   3.8733749e+00   1.6892980e+00
   3.8737595e+00   1.6875491e+00
   3.8741442e+00   1.6871615e+00
   3.8745288e+00   1.6867576e+00
   3.8749135e+00   1.6936608e+00
   3.8752981e+00   1.6937211e+00
   3.8756827e+00   1.7040642e+00
   3.8760674e+00   1.7133151e+00
   3.8764520e+00   1.7110081e+00
   3.8768367e+00   1.7133451e+00
   3.8772213e+00   1.7102323e+00
   3.8776060e+00   1.7055058e+00
   3.8779906e+00   1.7017790e+00
   3.8783753e+00   1.7094877e+00
   3.8787599e+00   1.7196586e+00
   3.8791445e+00   1.7173595e+00
   3.8795292e+00   1.7204799e+00
   3.8799138e+00   1.7267129e+00
   3.8802985e+00   1.7286984e+00
   3.8806831e+00   1.7329809e+00
   3.8810678e+00   1.7336700e+00
   3.8814524e+00   1.7302957e+00
   3.8818371e+00   1.7389340e+00
   3.8822217e+00   1.7491607e+00
   3.8826064e+00   1.7424006e+00
   3.8829910e+00   1.7442928e+00
   3.8833756e+00   1.7376329e+00
   3.8837603e+00   1.7388962e+00
   3.8841449e+00   1.7448908e+00
   3.8845296e+00   1.7477589e+00
   3.8849142e+00   1.7508727e+00
   3.8852989e+00   1.7462969e+00
   3.8856835e+00   1.7314773e+00
   3.8860682e+00   1.7260995e+00
   3.8864528e+00   1.7219202e+00
   3.8868374e+00   1.7236779e+00
   3.8872221e+00   1.7146285e+00
   3.8876067e+00   1.7145789e+00
   3.8879914e+00   1.7204144e+00
   3.8883760e+00   1.7143201e+00
   3.8887607e+00   1.7070936e+00
   3.8891453e+00   1.7062221e+00
   3.8895300e+00   1.7093233e+00
   3.8899146e+00   1.7082172e+00
   3.8902993e+00   1.6994084e+00
   3.8906839e+00   1.6989292e+00
   3.8910685e+00   1.6987485e+00
   3.8914532e+00   1.6987493e+00
   3.8918378e+00   1.6976078e+00
   3.8922225e+00   1.6986545e+00
   3.8926071e+00   1.7076076e+00
   3.8929918e+00   1.7073253e+00
   3.8933764e+00   1.7075405e+00
   3.8937611e+00   1.7119384e+00
   3.8941457e+00   1.7186172e+00
   3.8945303e+00   1.7128573e+00
   3.8949150e+00   1.7153365e+00
   3.8952996e+00   1.7107564e+00
   3.8956843e+00   1.7087172e+00
   3.8960689e+00   1.7022622e+00
   3.8964536e+00   1.6911391e+00
   3.8968382e+00   1.6942866e+00
   3.8972229e+00   1.6948742e+00
   3.8976075e+00   1.6911251e+00
   3.8979922e+00   1.6914493e+00
   3.8983768e+00   1.6878551e+00
   3.8987614e+00   1.6796066e+00
   3.8991461e+00   1.6782252e+00
   3.8995307e+00   1.6736413e+00
   3.8999154e+00   1.6691308e+00
   3.9003000e+00   1.6585189e+00
   3.9006847e+00   1.6476050e+00
   3.9010693e+00   1.6508806e+00
   3.9014540e+00   1.6414668e+00
   3.9018386e+00   1.6495500e+00
   3.9022232e+00   1.6476686e+00
   3.9026079e+00   1.6430561e+00
   3.9029925e+00   1.6300151e+00
   3.9033772e+00   1.6249976e+00
   3.9037618e+00   1.6146395e+00
   3.9041465e+00   1.6175102e+00
   3.9045311e+00   1.6118193e+00
   3.9049158e+00   1.6171200e+00
   3.9053004e+00   1.6177128e+00
   3.9056851e+00   1.6063033e+00
   3.9060697e+00   1.6019141e+00
   3.9064543e+00   1.6012834e+00
   3.9068390e+00   1.6065384e+00
   3.9072236e+00   1.5992102e+00
   3.9076083e+00   1.6010815e+00
   3.9079929e+00   1.5944372e+00
   3.9083776e+00   1.6030344e+00
   3.9087622e+00   1.5999056e+00
   3.9091469e+00   1.6024404e+00
   3.9095315e+00   1.6031918e+00
   3.9099161e+00   1.6070707e+00
   3.9103008e+00   1.5997840e+00
   3.9106854e+00   1.6070429e+00
   3.9110701e+00   1.6116438e+00
   3.9114547e+00   1.6097175e+00
   3.9118394e+00   1.6116226e+00
   3.9122240e+00   1.6142044e+00
   3.9126087e+00   1.6068400e+00
   3.9129933e+00   1.6144917e+00
   3.9133780e+00   1.6088011e+00
   3.9137626e+00   1.6166199e+00
   3.9141472e+00   1.6199299e+00
   3.9145319e+00   1.6075343e+00
   3.9149165e+00   1.6066472e+00
   3.9153012e+00   1.6018926e+00
   3.9156858e+00   1.5969964e+00
   3.9160705e+00   1.6036880e+00
   3.9164551e+00   1.5966496e+00
   3.9168398e+00   1.6029599e+00
   3.9172244e+00   1.6023888e+00
   3.9176090e+00   1.6149883e+00
   3.9179937e+00   1.6071225e+00
   3.9183783e+00   1.5976922e+00
   3.9187630e+00   1.6046146e+00
   3.9191476e+00   1.6054504e+00
   3.9195323e+00   1.6074772e+00
   3.9199169e+00   1.6054218e+00
   3.9203016e+00   1.6049652e+00
   3.9206862e+00   1.6091852e+00
   3.9210709e+00   1.6145954e+00
   3.9214555e+00   1.6317964e+00
   3.9218401e+00   1.6237384e+00
   3.9222248e+00   1.6162575e+00
   3.9226094e+00   1.6052274e+00
   3.9229941e+00   1.6115783e+00
   3.9233787e+00   1.6087214e+00
   3.9237634e+00   1.6046631e+00
   3.9241480e+00   1.6064000e+00
   3.9245327e+00   1.6002524e+00
   3.9249173e+00   1.6047772e+00
   3.9253019e+00   1.6008896e+00
   3.9256866e+00   1.5960877e+00
   3.9260712e+00   1.5992701e+00
   3.9264559e+00   1.6011089e+00
   3.9268405e+00   1.5899890e+00
   3.9272252e+00   1.5872603e+00
   3.9276098e+00   1.5958063e+00
   3.9279945e+00   1.6000122e+00
   3.9283791e+00   1.6032073e+00
   3.9287638e+00   1.5934193e+00
   3.9291484e+00   1.5957823e+00
   3.9295330e+00   1.5885650e+00
   3.9299177e+00   1.6023080e+00
   3.9303023e+00   1.5955301e+00
   3.9306870e+00   1.5990693e+00
   3.9310716e+00   1.5971781e+00
   3.9314563e+00   1.5866209e+00
   3.9318409e+00   1.5878612e+00
   3.9322256e+00   1.5775403e+00
   3.9326102e+00   1.5748770e+00
   3.9329948e+00   1.5732712e+00
   3.9333795e+00   1.5798417e+00
   3.9337641e+00   1.5737502e+00
   3.9341488e+00   1.5710152e+00
   3.9345334e+00   1.5737679e+00
   3.9349181e+00   1.5760876e+00
   3.9353027e+00   1.5676371e+00
   3.9356874e+00   1.5619325e+00
   3.9360720e+00   1.5617599e+00
   3.9364567e+00   1.5711875e+00
   3.9368413e+00   1.5732581e+00
   3.9372259e+00   1.5718021e+00
   3.9376106e+00   1.5760635e+00
   3.9379952e+00   1.5674849e+00
   3.9383799e+00   1.5640033e+00
   3.9387645e+00   1.5639865e+00
   3.9391492e+00   1.5771189e+00
   3.9395338e+00   1.5807581e+00
   3.9399185e+00   1.5790102e+00
   3.9403031e+00   1.5800585e+00
   3.9406877e+00   1.5816955e+00
   3.9410724e+00   1.5761735e+00
   3.9414570e+00   1.5752874e+00
   3.9418417e+00   1.5848285e+00
   3.9422263e+00   1.5798921e+00
   3.9426110e+00   1.5735838e+00
   3.9429956e+00   1.5818714e+00
   3.9433803e+00   1.5902111e+00
   3.9437649e+00   1.5906199e+00
   3.9441495e+00   1.5930730e+00
   3.9445342e+00   1.5871804e+00
   3.9449188e+00   1.5916936e+00
   3.9453035e+00   1.5779492e+00
   3.9456881e+00   1.5867209e+00
   3.9460728e+00   1.5921091e+00
   3.9464574e+00   1.5922359e+00
   3.9468421e+00   1.5935331e+00
   3.9472267e+00   1.5947148e+00
   3.9476114e+00   1.5985985e+00
   3.9479960e+00   1.6019596e+00
   3.9483806e+00   1.6032996e+00
   3.9487653e+00   1.6068817e+00
   3.9491499e+00   1.6049658e+00
   3.9495346e+00   1.6044589e+00
   3.9499192e+00   1.6023705e+00
   3.9503039e+00   1.6071542e+00
   3.9506885e+00   1.6042661e+00
   3.9510732e+00   1.6105471e+00
   3.9514578e+00   1.6072836e+00
   3.9518424e+00   1.6074390e+00
   3.9522271e+00   1.6052292e+00
   3.9526117e+00   1.6098410e+00
   3.9529964e+00   1.6122840e+00
   3.9533810e+00   1.6171928e+00
   3.9537657e+00   1.6146239e+00
   3.9541503e+00   1.6241871e+00
   3.9545350e+00   1.6246817e+00
   3.9549196e+00   1.6259302e+00
   3.9553043e+00   1.6320147e+00
   3.9556889e+00   1.6339764e+00
   3.9560735e+00   1.6335163e+00
   3.9564582e+00   1.6326112e+00
   3.9568428e+00   1.6397257e+00
   3.9572275e+00   1.6323810e+00
   3.9576121e+00   1.6307519e+00
   3.9579968e+00   1.6257479e+00
   3.9583814e+00   1.6160823e+00
   3.9587661e+00   1.6199725e+00
   3.9591507e+00   1.6287082e+00
   3.9595353e+00   1.6375358e+00
   3.9599200e+00   1.6330645e+00
   3.9603046e+00   1.6225553e+00
   3.9606893e+00   1.6231442e+00
   3.9610739e+00   1.6215551e+00
   3.9614586e+00   1.6289342e+00
   3.9618432e+00   1.6358159e+00
   3.9622279e+00   1.6525543e+00
   3.9626125e+00   1.6621626e+00
   3.9629972e+00   1.6554581e+00
   3.9633818e+00   1.6527096e+00
   3.9637664e+00   1.6564809e+00
   3.9641511e+00   1.6667676e+00
   3.9645357e+00   1.6647907e+00
   3.9649204e+00   1.6569185e+00
   3.9653050e+00   1.6553265e+00
   3.9656897e+00   1.6462642e+00
   3.9660743e+00   1.6559031e+00
   3.9664590e+00   1.6663051e+00
   3.9668436e+00   1.6700397e+00
   3.9672282e+00   1.6713668e+00
   3.9676129e+00   1.6738975e+00
   3.9679975e+00   1.6587916e+00
   3.9683822e+00   1.6588008e+00
   3.9687668e+00   1.6668891e+00
   3.9691515e+00   1.6707570e+00
   3.9695361e+00   1.6593789e+00
   3.9699208e+00   1.6589841e+00
   3.9703054e+00   1.6595008e+00
   3.9706901e+00   1.6624399e+00
   3.9710747e+00   1.6732500e+00
   3.9714593e+00   1.6669282e+00
   3.9718440e+00   1.6635359e+00
   3.9722286e+00   1.6632254e+00
   3.9726133e+00   1.6650120e+00
   3.9729979e+00   1.6591860e+00
   3.9733826e+00   1.6617098e+00
   3.9737672e+00   1.6493405e+00
   3.9741519e+00   1.6449362e+00
   3.9745365e+00   1.6450741e+00
   3.9749211e+00   1.6225603e+00
   3.9753058e+00   1.6264903e+00
   3.9756904e+00   1.6254680e+00
   3.9760751e+00   1.6304381e+00
   3.9764597e+00   1.6325740e+00
   3.9768444e+00   1.6303543e+00
   3.9772290e+00   1.6315513e+00
   3.9776137e+00   1.6293423e+00
   3.9779983e+00   1.6145221e+00
   3.9783830e+00   1.6103471e+00
   3.9787676e+00   1.6082396e+00
   3.9791522e+00   1.6060157e+00
   3.9795369e+00   1.6031525e+00
   3.9799215e+00   1.6106170e+00
   3.9803062e+00   1.6073465e+00
   3.9806908e+00   1.6067459e+00
   3.9810755e+00   1.6019376e+00
   3.9814601e+00   1.6099081e+00
   3.9818448e+00   1.6245815e+00
   3.9822294e+00   1.6290989e+00
   3.9826140e+00   1.6348886e+00
   3.9829987e+00   1.6338585e+00
   3.9833833e+00   1.6369922e+00
   3.9837680e+00   1.6305524e+00
   3.9841526e+00   1.6274931e+00
   3.9845373e+00   1.6329448e+00
   3.9849219e+00   1.6344791e+00
   3.9853066e+00   1.6373488e+00
   3.9856912e+00   1.6365056e+00
   3.9860759e+00   1.6241547e+00
   3.9864605e+00   1.6127560e+00
   3.9868451e+00   1.6156326e+00
   3.9872298e+00   1.6208711e+00
   3.9876144e+00   1.6108589e+00
   3.9879991e+00   1.5973339e+00
   3.9883837e+00   1.6011067e+00
   3.9887684e+00   1.5995709e+00
   3.9891530e+00   1.5978146e+00
   3.9895377e+00   1.5988486e+00
   3.9899223e+00   1.6018305e+00
   3.9903069e+00   1.6028697e+00
   3.9906916e+00   1.6033868e+00
   3.9910762e+00   1.6068807e+00
   3.9914609e+00   1.6093458e+00
   3.9918455e+00   1.6155093e+00
   3.9922302e+00   1.6210159e+00
   3.9926148e+00   1.6261925e+00
   3.9929995e+00   1.6268063e+00
   3.9933841e+00   1.6323894e+00
   3.9937688e+00   1.6296657e+00
   3.9941534e+00   1.6313147e+00
   3.9945380e+00   1.6259868e+00
   3.9949227e+00   1.6324179e+00
   3.9953073e+00   1.6343850e+00
   3.9956920e+00   1.6450358e+00
   3.9960766e+00   1.6489401e+00
   3.9964613e+00   1.6438805e+00
   3.9968459e+00   1.6389583e+00
   3.9972306e+00   1.6418676e+00
   3.9976152e+00   1.6443971e+00
   3.9979998e+00   1.6500501e+00
   3.9983845e+00   1.6402733e+00
   3.9987691e+00   1.6467410e+00
   3.9991538e+00   1.6465239e+00
   3.9995384e+00   1.6461512e+00
   3.9999231e+00   1.6503340e+00
   4.0003077e+00   1.6503436e+00
   4.0006924e+00   1.6574832e+00
   4.0010770e+00   1.6603289e+00
   4.0014617e+00   1.6644738e+00
   4.0018463e+00   1.6615562e+00
   4.0022309e+00   1.6616932e+00
   4.0026156e+00   1.6637544e+00
   4.0030002e+00   1.6719786e+00
   4.0033849e+00   1.6813945e+00
   4.0037695e+00   1.6826066e+00
   4.0041542e+00   1.6828519e+00
   4.0045388e+00   1.6752721e+00
   4.0049235e+00   1.6718260e+00
   4.0053081e+00   1.6742873e+00
   4.0056927e+00   1.6728108e+00
   4.0060774e+00   1.6675825e+00
   4.0064620e+00   1.6647127e+00
   4.0068467e+00   1.6688568e+00
   4.0072313e+00   1.6641127e+00
   4.0076160e+00   1.6637353e+00
   4.0080006e+00   1.6564602e+00
   4.0083853e+00   1.6527500e+00
   4.0087699e+00   1.6587315e+00
   4.0091546e+00   1.6576847e+00
   4.0095392e+00   1.6541572e+00
   4.0099238e+00   1.6573582e+00
   4.0103085e+00   1.6516749e+00
   4.0106931e+00   1.6465983e+00
   4.0110778e+00   1.6492966e+00
   4.0114624e+00   1.6496433e+00
   4.0118471e+00   1.6491426e+00
   4.0122317e+00   1.6522327e+00
   4.0126164e+00   1.6513880e+00
   4.0130010e+00   1.6500624e+00
   4.0133856e+00   1.6513852e+00
   4.0137703e+00   1.6504404e+00
   4.0141549e+00   1.6637699e+00
   4.0145396e+00   1.6624871e+00
   4.0149242e+00   1.6629337e+00
   4.0153089e+00   1.6619011e+00
   4.0156935e+00   1.6590469e+00
   4.0160782e+00   1.6663679e+00
   4.0164628e+00   1.6640673e+00
   4.0168474e+00   1.6697049e+00
   4.0172321e+00   1.6707904e+00
   4.0176167e+00   1.6798449e+00
   4.0180014e+00   1.6808555e+00
   4.0183860e+00   1.6782379e+00
   4.0187707e+00   1.6811094e+00
   4.0191553e+00   1.6853548e+00
   4.0195400e+00   1.6856704e+00
   4.0199246e+00   1.6879529e+00
   4.0203093e+00   1.6797469e+00
   4.0206939e+00   1.6723750e+00
   4.0210785e+00   1.6696990e+00
   4.0214632e+00   1.6712781e+00
   4.0218478e+00   1.6644589e+00
   4.0222325e+00   1.6742599e+00
   4.0226171e+00   1.6689991e+00
   4.0230018e+00   1.6755652e+00
   4.0233864e+00   1.6671378e+00
   4.0237711e+00   1.6752418e+00
   4.0241557e+00   1.6843499e+00
   4.0245403e+00   1.6785735e+00
   4.0249250e+00   1.6785563e+00
   4.0253096e+00   1.6946478e+00
   4.0256943e+00   1.6938025e+00
   4.0260789e+00   1.6910668e+00
   4.0264636e+00   1.6882476e+00
   4.0268482e+00   1.6877564e+00
   4.0272329e+00   1.6875635e+00
   4.0276175e+00   1.6859584e+00
   4.0280022e+00   1.6888329e+00
   4.0283868e+00   1.6928682e+00
   4.0287714e+00   1.7049465e+00
   4.0291561e+00   1.7045024e+00
   4.0295407e+00   1.7051507e+00
   4.0299254e+00   1.7027955e+00
   4.0303100e+00   1.6913813e+00
   4.0306947e+00   1.6933117e+00
   4.0310793e+00   1.6949720e+00
   4.0314640e+00   1.6939188e+00
   4.0318486e+00   1.6962153e+00
   4.0322332e+00   1.6975303e+00
   4.0326179e+00   1.6920570e+00
   4.0330025e+00   1.6955239e+00
   4.0333872e+00   1.7029363e+00
   4.0337718e+00   1.7094875e+00
   4.0341565e+00   1.7133655e+00
   4.0345411e+00   1.7100949e+00
   4.0349258e+00   1.7083738e+00
   4.0353104e+00   1.7052167e+00
   4.0356951e+00   1.7028696e+00
   4.0360797e+00   1.7004457e+00
   4.0364643e+00   1.6916553e+00
   4.0368490e+00   1.6897011e+00
   4.0372336e+00   1.6930037e+00
   4.0376183e+00   1.7016649e+00
   4.0380029e+00   1.7103560e+00
   4.0383876e+00   1.7082316e+00
   4.0387722e+00   1.7010946e+00
   4.0391569e+00   1.6899714e+00
   4.0395415e+00   1.6856989e+00
   4.0399261e+00   1.6921025e+00
   4.0403108e+00   1.6943471e+00
   4.0406954e+00   1.6916503e+00
   4.0410801e+00   1.6886220e+00
   4.0414647e+00   1.6759303e+00
   4.0418494e+00   1.6667782e+00
   4.0422340e+00   1.6664207e+00
   4.0426187e+00   1.6716403e+00
   4.0430033e+00   1.6710958e+00
   4.0433880e+00   1.6738526e+00
   4.0437726e+00   1.6774883e+00
   4.0441572e+00   1.6852977e+00
   4.0445419e+00   1.6824858e+00
   4.0449265e+00   1.6856570e+00
   4.0453112e+00   1.6843751e+00
   4.0456958e+00   1.6865621e+00
   4.0460805e+00   1.6870192e+00
   4.0464651e+00   1.6865252e+00
   4.0468498e+00   1.6918180e+00
   4.0472344e+00   1.6944461e+00
   4.0476190e+00   1.6990061e+00
   4.0480037e+00   1.6993218e+00
   4.0483883e+00   1.7070273e+00
   4.0487730e+00   1.7145127e+00
   4.0491576e+00   1.7150494e+00
   4.0495423e+00   1.7118578e+00
   4.0499269e+00   1.7084439e+00
   4.0503116e+00   1.7149002e+00
   4.0506962e+00   1.7249977e+00
   4.0510809e+00   1.7309580e+00
   4.0514655e+00   1.7357750e+00
   4.0518501e+00   1.7360494e+00
   4.0522348e+00   1.7376735e+00
   4.0526194e+00   1.7368663e+00
   4.0530041e+00   1.7364399e+00
   4.0533887e+00   1.7384327e+00
   4.0537734e+00   1.7437221e+00
   4.0541580e+00   1.7407860e+00
   4.0545427e+00   1.7488955e+00
   4.0549273e+00   1.7519311e+00
   4.0553119e+00   1.7554663e+00
   4.0556966e+00   1.7520303e+00
   4.0560812e+00   1.7493905e+00
   4.0564659e+00   1.7497096e+00
   4.0568505e+00   1.7427837e+00
   4.0572352e+00   1.7340483e+00
   4.0576198e+00   1.7211649e+00
   4.0580045e+00   1.7238364e+00
   4.0583891e+00   1.7283243e+00
   4.0587738e+00   1.7267663e+00
   4.0591584e+00   1.7304163e+00
   4.0595430e+00   1.7347899e+00
   4.0599277e+00   1.7257268e+00
   4.0603123e+00   1.7176780e+00
   4.0606970e+00   1.7103098e+00
   4.0610816e+00   1.7175781e+00
   4.0614663e+00   1.7249966e+00
   4.0618509e+00   1.7302124e+00
   4.0622356e+00   1.7358522e+00
   4.0626202e+00   1.7365544e+00
   4.0630048e+00   1.7262667e+00
   4.0633895e+00   1.7294680e+00
   4.0637741e+00   1.7252237e+00
   4.0641588e+00   1.7282688e+00
   4.0645434e+00   1.7299859e+00
   4.0649281e+00   1.7307665e+00
   4.0653127e+00   1.7348642e+00
   4.0656974e+00   1.7312948e+00
   4.0660820e+00   1.7285904e+00
   4.0664667e+00   1.7318307e+00
   4.0668513e+00   1.7340523e+00
   4.0672359e+00   1.7372900e+00
   4.0676206e+00   1.7344721e+00
   4.0680052e+00   1.7431314e+00
   4.0683899e+00   1.7477711e+00
   4.0687745e+00   1.7411019e+00
   4.0691592e+00   1.7387840e+00
   4.0695438e+00   1.7409111e+00
   4.0699285e+00   1.7421273e+00
   4.0703131e+00   1.7465060e+00
   4.0706977e+00   1.7400737e+00
   4.0710824e+00   1.7496383e+00
   4.0714670e+00   1.7400280e+00
   4.0718517e+00   1.7327255e+00
   4.0722363e+00   1.7345160e+00
   4.0726210e+00   1.7347163e+00
   4.0730056e+00   1.7371766e+00
   4.0733903e+00   1.7396967e+00
   4.0737749e+00   1.7406522e+00
   4.0741596e+00   1.7374263e+00
   4.0745442e+00   1.7313771e+00
   4.0749288e+00   1.7264675e+00
   4.0753135e+00   1.7315092e+00
   4.0756981e+00   1.7218127e+00
   4.0760828e+00   1.7256027e+00
   4.0764674e+00   1.7154202e+00
   4.0768521e+00   1.7167797e+00
   4.0772367e+00   1.7284455e+00
   4.0776214e+00   1.7184306e+00
   4.0780060e+00   1.7188835e+00
   4.0783906e+00   1.7247985e+00
   4.0787753e+00   1.7233490e+00
   4.0791599e+00   1.7197714e+00
   4.0795446e+00   1.7148510e+00
   4.0799292e+00   1.7112324e+00
   4.0803139e+00   1.7124990e+00
   4.0806985e+00   1.7083165e+00
   4.0810832e+00   1.7102130e+00
   4.0814678e+00   1.7215970e+00
   4.0818525e+00   1.7248058e+00
   4.0822371e+00   1.7182841e+00
   4.0826217e+00   1.7255016e+00
   4.0830064e+00   1.7341246e+00
   4.0833910e+00   1.7322642e+00
   4.0837757e+00   1.7350283e+00
   4.0841603e+00   1.7409055e+00
   4.0845450e+00   1.7318445e+00
   4.0849296e+00   1.7178672e+00
   4.0853143e+00   1.7191885e+00
   4.0856989e+00   1.7159069e+00
   4.0860835e+00   1.7170501e+00
   4.0864682e+00   1.7187332e+00
   4.0868528e+00   1.7129275e+00
   4.0872375e+00   1.7212630e+00
   4.0876221e+00   1.7185365e+00
   4.0880068e+00   1.7189232e+00
   4.0883914e+00   1.7254933e+00
   4.0887761e+00   1.7317302e+00
   4.0891607e+00   1.7323060e+00
   4.0895453e+00   1.7277439e+00
   4.0899300e+00   1.7253558e+00
   4.0903146e+00   1.7181039e+00
   4.0906993e+00   1.7151208e+00
   4.0910839e+00   1.7132289e+00
   4.0914686e+00   1.7112190e+00
   4.0918532e+00   1.7076434e+00
   4.0922379e+00   1.7070477e+00
   4.0926225e+00   1.7007340e+00
   4.0930072e+00   1.6989557e+00
   4.0933918e+00   1.6925020e+00
   4.0937764e+00   1.6879200e+00
   4.0941611e+00   1.6876609e+00
   4.0945457e+00   1.6891430e+00
   4.0949304e+00   1.6880554e+00
   4.0953150e+00   1.6901227e+00
   4.0956997e+00   1.6840561e+00
   4.0960843e+00   1.6698983e+00
   4.0964690e+00   1.6678104e+00
   4.0968536e+00   1.6704167e+00
   4.0972382e+00   1.6735962e+00
   4.0976229e+00   1.6742360e+00
   4.0980075e+00   1.6734670e+00
   4.0983922e+00   1.6703303e+00
   4.0987768e+00   1.6634354e+00
   4.0991615e+00   1.6711158e+00
   4.0995461e+00   1.6791424e+00
   4.0999308e+00   1.6838373e+00
   4.1003154e+00   1.6840773e+00
   4.1007001e+00   1.6819013e+00
   4.1010847e+00   1.6818182e+00
   4.1014693e+00   1.6916219e+00
   4.1018540e+00   1.6898732e+00
   4.1022386e+00   1.6893201e+00
   4.1026233e+00   1.6785418e+00
   4.1030079e+00   1.6804638e+00
   4.1033926e+00   1.6825434e+00
   4.1037772e+00   1.6843888e+00
   4.1041619e+00   1.6940678e+00
   4.1045465e+00   1.6854874e+00
   4.1049311e+00   1.6837550e+00
   4.1053158e+00   1.6810613e+00
   4.1057004e+00   1.6869824e+00
   4.1060851e+00   1.6816891e+00
   4.1064697e+00   1.6844867e+00
   4.1068544e+00   1.6717429e+00
   4.1072390e+00   1.6679461e+00
   4.1076237e+00   1.6628824e+00
   4.1080083e+00   1.6697115e+00
   4.1083930e+00   1.6642119e+00
   4.1087776e+00   1.6621450e+00
   4.1091622e+00   1.6679497e+00
   4.1095469e+00   1.6702163e+00
   4.1099315e+00   1.6679221e+00
   4.1103162e+00   1.6617090e+00
   4.1107008e+00   1.6638106e+00
   4.1110855e+00   1.6660216e+00
   4.1114701e+00   1.6597507e+00
   4.1118548e+00   1.6604152e+00
   4.1122394e+00   1.6581759e+00
   4.1126240e+00   1.6521206e+00
   4.1130087e+00   1.6471481e+00
   4.1133933e+00   1.6409202e+00
   4.1137780e+00   1.6454478e+00
   4.1141626e+00   1.6441736e+00
   4.1145473e+00   1.6426689e+00
   4.1149319e+00   1.6335708e+00
   4.1153166e+00   1.6443059e+00
   4.1157012e+00   1.6339844e+00
   4.1160859e+00   1.6292052e+00
   4.1164705e+00   1.6238209e+00
   4.1168551e+00   1.6285889e+00
   4.1172398e+00   1.6272494e+00
   4.1176244e+00   1.6331598e+00
   4.1180091e+00   1.6297112e+00
   4.1183937e+00   1.6268875e+00
   4.1187784e+00   1.6361785e+00
   4.1191630e+00   1.6349281e+00
   4.1195477e+00   1.6324990e+00
   4.1199323e+00   1.6274638e+00
   4.1203169e+00   1.6256913e+00
   4.1207016e+00   1.6245336e+00
   4.1210862e+00   1.6237857e+00
   4.1214709e+00   1.6347595e+00
   4.1218555e+00   1.6370712e+00
   4.1222402e+00   1.6405147e+00
   4.1226248e+00   1.6364026e+00
   4.1230095e+00   1.6414501e+00
   4.1233941e+00   1.6431655e+00
   4.1237788e+00   1.6416211e+00
   4.1241634e+00   1.6454209e+00
   4.1245480e+00   1.6397117e+00
   4.1249327e+00   1.6457917e+00
   4.1253173e+00   1.6492566e+00
   4.1257020e+00   1.6570472e+00
   4.1260866e+00   1.6605086e+00
   4.1264713e+00   1.6606619e+00
   4.1268559e+00   1.6562127e+00
   4.1272406e+00   1.6530800e+00
   4.1276252e+00   1.6453382e+00
   4.1280098e+00   1.6512475e+00
   4.1283945e+00   1.6706143e+00
   4.1287791e+00   1.6725840e+00
   4.1291638e+00   1.6786041e+00
   4.1295484e+00   1.6842506e+00
   4.1299331e+00   1.6850041e+00
   4.1303177e+00   1.6869783e+00
   4.1307024e+00   1.6763089e+00
   4.1310870e+00   1.6793356e+00
   4.1314717e+00   1.6570434e+00
   4.1318563e+00   1.6447531e+00
   4.1322409e+00   1.6448502e+00
   4.1326256e+00   1.6488602e+00
   4.1330102e+00   1.6453019e+00
   4.1333949e+00   1.6469137e+00
   4.1337795e+00   1.6521300e+00
   4.1341642e+00   1.6518521e+00
   4.1345488e+00   1.6503948e+00
   4.1349335e+00   1.6430457e+00
   4.1353181e+00   1.6333431e+00
   4.1357027e+00   1.6379035e+00
   4.1360874e+00   1.6355961e+00
   4.1364720e+00   1.6339576e+00
   4.1368567e+00   1.6292779e+00
   4.1372413e+00   1.6243971e+00
   4.1376260e+00   1.6221459e+00
   4.1380106e+00   1.6066180e+00
   4.1383953e+00   1.6056179e+00
   4.1387799e+00   1.6037034e+00
   4.1391646e+00   1.6070245e+00
   4.1395492e+00   1.6102197e+00
   4.1399338e+00   1.6107188e+00
   4.1403185e+00   1.6165553e+00
   4.1407031e+00   1.6250915e+00
   4.1410878e+00   1.6308297e+00
   4.1414724e+00   1.6326258e+00
   4.1418571e+00   1.6290267e+00
   4.1422417e+00   1.6227391e+00
   4.1426264e+00   1.6319122e+00
   4.1430110e+00   1.6352500e+00
   4.1433956e+00   1.6308211e+00
   4.1437803e+00   1.6304110e+00
   4.1441649e+00   1.6279328e+00
   4.1445496e+00   1.6361785e+00
   4.1449342e+00   1.6368970e+00
   4.1453189e+00   1.6372113e+00
   4.1457035e+00   1.6359289e+00
   4.1460882e+00   1.6348402e+00
   4.1464728e+00   1.6353193e+00
   4.1468575e+00   1.6367557e+00
   4.1472421e+00   1.6337095e+00
   4.1476267e+00   1.6259541e+00
   4.1480114e+00   1.6220612e+00
   4.1483960e+00   1.6317841e+00
   4.1487807e+00   1.6385549e+00
   4.1491653e+00   1.6457597e+00
   4.1495500e+00   1.6445533e+00
   4.1499346e+00   1.6434976e+00
   4.1503193e+00   1.6339588e+00
   4.1507039e+00   1.6292986e+00
   4.1510885e+00   1.6346232e+00
   4.1514732e+00   1.6296089e+00
   4.1518578e+00   1.6248978e+00
   4.1522425e+00   1.6238761e+00
   4.1526271e+00   1.6241972e+00
   4.1530118e+00   1.6237964e+00
   4.1533964e+00   1.6109988e+00
   4.1537811e+00   1.6124196e+00
   4.1541657e+00   1.5982360e+00
   4.1545504e+00   1.6022540e+00
   4.1549350e+00   1.5970120e+00
   4.1553196e+00   1.6035375e+00
   4.1557043e+00   1.6053683e+00
   4.1560889e+00   1.6108354e+00
   4.1564736e+00   1.6070929e+00
   4.1568582e+00   1.6166199e+00
   4.1572429e+00   1.6101206e+00
   4.1576275e+00   1.6015541e+00
   4.1580122e+00   1.6032412e+00
   4.1583968e+00   1.6003274e+00
   4.1587814e+00   1.5834269e+00
   4.1591661e+00   1.5904443e+00
   4.1595507e+00   1.5894370e+00
   4.1599354e+00   1.5828255e+00
   4.1603200e+00   1.5962279e+00
   4.1607047e+00   1.5946763e+00
   4.1610893e+00   1.6022209e+00
   4.1614740e+00   1.6051598e+00
   4.1618586e+00   1.6006823e+00
   4.1622432e+00   1.6045447e+00
   4.1626279e+00   1.6153373e+00
   4.1630125e+00   1.6176396e+00
   4.1633972e+00   1.6198053e+00
   4.1637818e+00   1.6258694e+00
   4.1641665e+00   1.6205043e+00
   4.1645511e+00   1.6088941e+00
   4.1649358e+00   1.6084109e+00
   4.1653204e+00   1.6118123e+00
   4.1657051e+00   1.5996647e+00
   4.1660897e+00   1.5965913e+00
   4.1664743e+00   1.5976528e+00
   4.1668590e+00   1.5914727e+00
   4.1672436e+00   1.5889876e+00
   4.1676283e+00   1.5923819e+00
   4.1680129e+00   1.5923612e+00
   4.1683976e+00   1.5958558e+00
   4.1687822e+00   1.5999367e+00
   4.1691669e+00   1.6029476e+00
   4.1695515e+00   1.6014340e+00
   4.1699361e+00   1.6030373e+00
   4.1703208e+00   1.6049859e+00
   4.1707054e+00   1.5999884e+00
   4.1710901e+00   1.6106083e+00
   4.1714747e+00   1.6050441e+00
   4.1718594e+00   1.6032049e+00
   4.1722440e+00   1.6044854e+00
   4.1726287e+00   1.6065224e+00
   4.1730133e+00   1.6164229e+00
   4.1733980e+00   1.6200474e+00
   4.1737826e+00   1.6208488e+00
   4.1741672e+00   1.6280506e+00
   4.1745519e+00   1.6338436e+00
   4.1749365e+00   1.6345937e+00
   4.1753212e+00   1.6348038e+00
   4.1757058e+00   1.6274386e+00
   4.1760905e+00   1.6330270e+00
   4.1764751e+00   1.6309809e+00
   4.1768598e+00   1.6386065e+00
   4.1772444e+00   1.6427563e+00
   4.1776290e+00   1.6513987e+00
   4.1780137e+00   1.6568940e+00
   4.1783983e+00   1.6549624e+00
   4.1787830e+00   1.6615338e+00
   4.1791676e+00   1.6493311e+00
   4.1795523e+00   1.6539666e+00
   4.1799369e+00   1.6570398e+00
   4.1803216e+00   1.6695544e+00
   4.1807062e+00   1.6681556e+00
   4.1810909e+00   1.6792133e+00
   4.1814755e+00   1.6820955e+00
   4.1818601e+00   1.6782397e+00
   4.1822448e+00   1.6739360e+00
   4.1826294e+00   1.6683969e+00
   4.1830141e+00   1.6679825e+00
   4.1833987e+00   1.6785585e+00
   4.1837834e+00   1.6740158e+00
   4.1841680e+00   1.6628813e+00
   4.1845527e+00   1.6588533e+00
   4.1849373e+00   1.6656242e+00
   4.1853219e+00   1.6601168e+00
   4.1857066e+00   1.6594727e+00
   4.1860912e+00   1.6583705e+00
   4.1864759e+00   1.6616170e+00
   4.1868605e+00   1.6681748e+00
   4.1872452e+00   1.6643308e+00
   4.1876298e+00   1.6616690e+00
   4.1880145e+00   1.6515366e+00
   4.1883991e+00   1.6423742e+00
   4.1887838e+00   1.6461821e+00
   4.1891684e+00   1.6505474e+00
   4.1895530e+00   1.6342792e+00
   4.1899377e+00   1.6265972e+00
   4.1903223e+00   1.6235261e+00
   4.1907070e+00   1.6256518e+00
   4.1910916e+00   1.6369163e+00
   4.1914763e+00   1.6409577e+00
   4.1918609e+00   1.6403498e+00
   4.1922456e+00   1.6430489e+00
   4.1926302e+00   1.6436201e+00
   4.1930148e+00   1.6442780e+00
   4.1933995e+00   1.6391512e+00
   4.1937841e+00   1.6401600e+00
   4.1941688e+00   1.6387371e+00
   4.1945534e+00   1.6462806e+00
   4.1949381e+00   1.6390998e+00
   4.1953227e+00   1.6435540e+00
   4.1957074e+00   1.6249718e+00
   4.1960920e+00   1.6267798e+00
   4.1964767e+00   1.6314107e+00
   4.1968613e+00   1.6266452e+00
   4.1972459e+00   1.6324453e+00
   4.1976306e+00   1.6323481e+00
   4.1980152e+00   1.6268338e+00
   4.1983999e+00   1.6227505e+00
   4.1987845e+00   1.6280724e+00
   4.1991692e+00   1.6367109e+00
   4.1995538e+00   1.6321764e+00
   4.1999385e+00   1.6400425e+00
   4.2003231e+00   1.6463494e+00
   4.2007077e+00   1.6470475e+00
   4.2010924e+00   1.6449691e+00
   4.2014770e+00   1.6386714e+00
   4.2018617e+00   1.6435910e+00
   4.2022463e+00   1.6385851e+00
   4.2026310e+00   1.6350373e+00
   4.2030156e+00   1.6294543e+00
   4.2034003e+00   1.6260227e+00
   4.2037849e+00   1.6278187e+00
   4.2041696e+00   1.6265945e+00
   4.2045542e+00   1.6274422e+00
   4.2049388e+00   1.6318988e+00
   4.2053235e+00   1.6325769e+00
   4.2057081e+00   1.6448557e+00
   4.2060928e+00   1.6388237e+00
   4.2064774e+00   1.6312352e+00
   4.2068621e+00   1.6329015e+00
   4.2072467e+00   1.6381475e+00
   4.2076314e+00   1.6523133e+00
   4.2080160e+00   1.6501759e+00
   4.2084006e+00   1.6525699e+00
   4.2087853e+00   1.6574292e+00
   4.2091699e+00   1.6630321e+00
   4.2095546e+00   1.6701286e+00
   4.2099392e+00   1.6722684e+00
   4.2103239e+00   1.6758573e+00
   4.2107085e+00   1.6780986e+00
   4.2110932e+00   1.6764720e+00
   4.2114778e+00   1.6736816e+00
   4.2118625e+00   1.6726075e+00
   4.2122471e+00   1.6679878e+00
   4.2126317e+00   1.6703645e+00
   4.2130164e+00   1.6613057e+00
   4.2134010e+00   1.6726711e+00
   4.2137857e+00   1.6751290e+00
   4.2141703e+00   1.6755875e+00
   4.2145550e+00   1.6865878e+00
   4.2149396e+00   1.6831306e+00
   4.2153243e+00   1.6825178e+00
   4.2157089e+00   1.6816303e+00
   4.2160935e+00   1.6752629e+00
   4.2164782e+00   1.6803312e+00
   4.2168628e+00   1.6803065e+00
   4.2172475e+00   1.6855200e+00
   4.2176321e+00   1.6761345e+00
   4.2180168e+00   1.6711927e+00
   4.2184014e+00   1.6718251e+00
   4.2187861e+00   1.6637789e+00
   4.2191707e+00   1.6585272e+00
   4.2195554e+00   1.6611697e+00
   4.2199400e+00   1.6676395e+00
   4.2203246e+00   1.6660315e+00
   4.2207093e+00   1.6637495e+00
   4.2210939e+00   1.6669332e+00
   4.2214786e+00   1.6487774e+00
   4.2218632e+00   1.6522333e+00
   4.2222479e+00   1.6614494e+00
   4.2226325e+00   1.6659203e+00
   4.2230172e+00   1.6655121e+00
   4.2234018e+00   1.6712916e+00
   4.2237864e+00   1.6716770e+00
   4.2241711e+00   1.6726900e+00
   4.2245557e+00   1.6739827e+00
   4.2249404e+00   1.6757485e+00
   4.2253250e+00   1.6817089e+00
   4.2257097e+00   1.6892843e+00
   4.2260943e+00   1.6987942e+00
   4.2264790e+00   1.6950690e+00
   4.2268636e+00   1.6824744e+00
   4.2272482e+00   1.6912356e+00
   4.2276329e+00   1.6806446e+00
   4.2280175e+00   1.6871529e+00
   4.2284022e+00   1.6872565e+00
   4.2287868e+00   1.6932129e+00
   4.2291715e+00   1.6979322e+00
   4.2295561e+00   1.6966492e+00
   4.2299408e+00   1.7027161e+00
   4.2303254e+00   1.6941251e+00
   4.2307101e+00   1.7001302e+00
   4.2310947e+00   1.6949076e+00
   4.2314793e+00   1.6900653e+00
   4.2318640e+00   1.6852822e+00
   4.2322486e+00   1.6867857e+00
   4.2326333e+00   1.6879420e+00
   4.2330179e+00   1.6766357e+00
   4.2334026e+00   1.6795543e+00
   4.2337872e+00   1.6713195e+00
   4.2341719e+00   1.6610069e+00
   4.2345565e+00   1.6615708e+00
   4.2349411e+00   1.6605275e+00
   4.2353258e+00   1.6604528e+00
   4.2357104e+00   1.6499631e+00
   4.2360951e+00   1.6424542e+00
   4.2364797e+00   1.6392668e+00
   4.2368644e+00   1.6504055e+00
   4.2372490e+00   1.6418480e+00
   4.2376337e+00   1.6442014e+00
   4.2380183e+00   1.6482933e+00
   4.2384030e+00   1.6564099e+00
   4.2387876e+00   1.6623182e+00
   4.2391722e+00   1.6609413e+00
   4.2395569e+00   1.6512991e+00
   4.2399415e+00   1.6603509e+00
   4.2403262e+00   1.6547243e+00
   4.2407108e+00   1.6505859e+00
   4.2410955e+00   1.6477557e+00
   4.2414801e+00   1.6497282e+00
   4.2418648e+00   1.6462909e+00
   4.2422494e+00   1.6537682e+00
   4.2426340e+00   1.6511603e+00
   4.2430187e+00   1.6463907e+00
   4.2434033e+00   1.6491090e+00
   4.2437880e+00   1.6576006e+00
   4.2441726e+00   1.6572237e+00
   4.2445573e+00   1.6538713e+00
   4.2449419e+00   1.6495500e+00
   4.2453266e+00   1.6536354e+00
   4.2457112e+00   1.6519087e+00
   4.2460959e+00   1.6430947e+00
   4.2464805e+00   1.6487261e+00
   4.2468651e+00   1.6484221e+00
   4.2472498e+00   1.6548980e+00
   4.2476344e+00   1.6547978e+00
   4.2480191e+00   1.6560911e+00
   4.2484037e+00   1.6572100e+00
   4.2487884e+00   1.6663144e+00
   4.2491730e+00   1.6693237e+00
   4.2495577e+00   1.6733528e+00
   4.2499423e+00   1.6766441e+00
   4.2503269e+00   1.6774835e+00
   4.2507116e+00   1.6808716e+00
   4.2510962e+00   1.6784143e+00
   4.2514809e+00   1.6780496e+00
   4.2518655e+00   1.6816187e+00
   4.2522502e+00   1.6766179e+00
   4.2526348e+00   1.6818663e+00
   4.2530195e+00   1.6775447e+00
   4.2534041e+00   1.6743718e+00
   4.2537888e+00   1.6678591e+00
   4.2541734e+00   1.6649047e+00
   4.2545580e+00   1.6727342e+00
   4.2549427e+00   1.6800889e+00
   4.2553273e+00   1.6783689e+00
   4.2557120e+00   1.6767248e+00
   4.2560966e+00   1.6700121e+00
   4.2564813e+00   1.6680919e+00
   4.2568659e+00   1.6646189e+00
   4.2572506e+00   1.6649772e+00
   4.2576352e+00   1.6629096e+00
   4.2580198e+00   1.6637854e+00
   4.2584045e+00   1.6638907e+00
   4.2587891e+00   1.6615985e+00
   4.2591738e+00   1.6604143e+00
   4.2595584e+00   1.6671391e+00
   4.2599431e+00   1.6717708e+00
   4.2603277e+00   1.6655466e+00
   4.2607124e+00   1.6698098e+00
   4.2610970e+00   1.6685088e+00
   4.2614817e+00   1.6691642e+00
   4.2618663e+00   1.6639890e+00
   4.2622509e+00   1.6625583e+00
   4.2626356e+00   1.6569952e+00
   4.2630202e+00   1.6627011e+00
   4.2634049e+00   1.6521349e+00
   4.2637895e+00   1.6631658e+00
   4.2641742e+00   1.6649644e+00
   4.2645588e+00   1.6672235e+00
   4.2649435e+00   1.6666611e+00
   4.2653281e+00   1.6736410e+00
   4.2657127e+00   1.6832923e+00
   4.2660974e+00   1.6788540e+00
   4.2664820e+00   1.6841850e+00
   4.2668667e+00   1.6869730e+00
   4.2672513e+00   1.6841907e+00
   4.2676360e+00   1.6800174e+00
   4.2680206e+00   1.6758006e+00
   4.2684053e+00   1.6730915e+00
   4.2687899e+00   1.6820237e+00
   4.2691746e+00   1.6725897e+00
   4.2695592e+00   1.6679986e+00
   4.2699438e+00   1.6670891e+00
   4.2703285e+00   1.6675087e+00
   4.2707131e+00   1.6724812e+00
   4.2710978e+00   1.6752853e+00
   4.2714824e+00   1.6754180e+00
   4.2718671e+00   1.6743933e+00
   4.2722517e+00   1.6821740e+00
   4.2726364e+00   1.6799817e+00
   4.2730210e+00   1.6743878e+00
   4.2734056e+00   1.6680032e+00
   4.2737903e+00   1.6726196e+00
   4.2741749e+00   1.6767095e+00
   4.2745596e+00   1.6777063e+00
   4.2749442e+00   1.6790173e+00
   4.2753289e+00   1.6727351e+00
   4.2757135e+00   1.6741453e+00
   4.2760982e+00   1.6814175e+00
   4.2764828e+00   1.6803570e+00
   4.2768675e+00   1.6756684e+00
   4.2772521e+00   1.6731431e+00
   4.2776367e+00   1.6746938e+00
   4.2780214e+00   1.6742191e+00
   4.2784060e+00   1.6716938e+00
   4.2787907e+00   1.6740147e+00
   4.2791753e+00   1.6709199e+00
   4.2795600e+00   1.6736953e+00
   4.2799446e+00   1.6740205e+00
   4.2803293e+00   1.6658513e+00
   4.2807139e+00   1.6712695e+00
   4.2810985e+00   1.6681115e+00
   4.2814832e+00   1.6764005e+00
   4.2818678e+00   1.6733849e+00
   4.2822525e+00   1.6741657e+00
   4.2826371e+00   1.6684457e+00
   4.2830218e+00   1.6568052e+00
   4.2834064e+00   1.6513647e+00
   4.2837911e+00   1.6449334e+00
   4.2841757e+00   1.6495557e+00
   4.2845604e+00   1.6508036e+00
   4.2849450e+00   1.6490702e+00
   4.2853296e+00   1.6576372e+00
   4.2857143e+00   1.6705508e+00
   4.2860989e+00   1.6673894e+00
   4.2864836e+00   1.6694838e+00
   4.2868682e+00   1.6667441e+00
   4.2872529e+00   1.6673376e+00
   4.2876375e+00   1.6618275e+00
   4.2880222e+00   1.6657799e+00
   4.2884068e+00   1.6649193e+00
   4.2887914e+00   1.6728939e+00
   4.2891761e+00   1.6827295e+00
   4.2895607e+00   1.6784168e+00
   4.2899454e+00   1.6867180e+00
   4.2903300e+00   1.6899640e+00
   4.2907147e+00   1.6964833e+00
   4.2910993e+00   1.7088403e+00
   4.2914840e+00   1.7213049e+00
   4.2918686e+00   1.7242688e+00
   4.2922533e+00   1.7051992e+00
   4.2926379e+00   1.6973054e+00
   4.2930225e+00   1.7003860e+00
   4.2934072e+00   1.6992029e+00
   4.2937918e+00   1.6939146e+00
   4.2941765e+00   1.6872289e+00
   4.2945611e+00   1.6952355e+00
   4.2949458e+00   1.6985562e+00
   4.2953304e+00   1.6998402e+00
   4.2957151e+00   1.6987288e+00
   4.2960997e+00   1.6942260e+00
   4.2964843e+00   1.7058566e+00
   4.2968690e+00   1.7074487e+00
   4.2972536e+00   1.7010842e+00
   4.2976383e+00   1.6959566e+00
   4.2980229e+00   1.6990918e+00
   4.2984076e+00   1.6941446e+00
   4.2987922e+00   1.6875809e+00
   4.2991769e+00   1.6903307e+00
   4.2995615e+00   1.6825192e+00
   4.2999461e+00   1.6776956e+00
   4.3003308e+00   1.6842595e+00
   4.3007154e+00   1.6886692e+00
   4.3011001e+00   1.6912404e+00
   4.3014847e+00   1.6859109e+00
   4.3018694e+00   1.6856954e+00
   4.3022540e+00   1.6831831e+00
   4.3026387e+00   1.6742423e+00
   4.3030233e+00   1.6784025e+00
   4.3034080e+00   1.6844798e+00
   4.3037926e+00   1.6773812e+00
   4.3041772e+00   1.6758017e+00
   4.3045619e+00   1.6754821e+00
   4.3049465e+00   1.6754238e+00
   4.3053312e+00   1.6755439e+00
   4.3057158e+00   1.6785380e+00
   4.3061005e+00   1.6749656e+00
   4.3064851e+00   1.6733752e+00
   4.3068698e+00   1.6752740e+00
   4.3072544e+00   1.6662906e+00
   4.3076390e+00   1.6660232e+00
   4.3080237e+00   1.6707441e+00
   4.3084083e+00   1.6758303e+00
   4.3087930e+00   1.6786829e+00
   4.3091776e+00   1.6775338e+00
   4.3095623e+00   1.6694926e+00
   4.3099469e+00   1.6670555e+00
   4.3103316e+00   1.6686141e+00
   4.3107162e+00   1.6661996e+00
   4.3111009e+00   1.6670133e+00
   4.3114855e+00   1.6789674e+00
   4.3118701e+00   1.6738046e+00
   4.3122548e+00   1.6895557e+00
   4.3126394e+00   1.6947354e+00
   4.3130241e+00   1.6999344e+00
   4.3134087e+00   1.7068799e+00
   4.3137934e+00   1.7081322e+00
   4.3141780e+00   1.7136445e+00
   4.3145627e+00   1.7251445e+00
   4.3149473e+00   1.7231807e+00
   4.3153319e+00   1.7251909e+00
   4.3157166e+00   1.7285231e+00
   4.3161012e+00   1.7408199e+00
   4.3164859e+00   1.7466253e+00
   4.3168705e+00   1.7504921e+00
   4.3172552e+00   1.7552817e+00
   4.3176398e+00   1.7617686e+00
   4.3180245e+00   1.7560306e+00
   4.3184091e+00   1.7460151e+00
   4.3187938e+00   1.7523460e+00
   4.3191784e+00   1.7480921e+00
   4.3195630e+00   1.7431629e+00
   4.3199477e+00   1.7401116e+00
   4.3203323e+00   1.7416870e+00
   4.3207170e+00   1.7280467e+00
   4.3211016e+00   1.7122540e+00
   4.3214863e+00   1.7123665e+00
   4.3218709e+00   1.7071863e+00
   4.3222556e+00   1.7026917e+00
   4.3226402e+00   1.6944993e+00
   4.3230248e+00   1.6958981e+00
   4.3234095e+00   1.6919784e+00
   4.3237941e+00   1.6937435e+00
   4.3241788e+00   1.6898517e+00
   4.3245634e+00   1.6889373e+00
   4.3249481e+00   1.6833976e+00
   4.3253327e+00   1.6853016e+00
   4.3257174e+00   1.6927749e+00
   4.3261020e+00   1.6953563e+00
   4.3264867e+00   1.6865186e+00
   4.3268713e+00   1.6836669e+00
   4.3272559e+00   1.6825238e+00
   4.3276406e+00   1.6793024e+00
   4.3280252e+00   1.6821026e+00
   4.3284099e+00   1.6849403e+00
   4.3287945e+00   1.6860526e+00
   4.3291792e+00   1.6820916e+00
   4.3295638e+00   1.6799398e+00
   4.3299485e+00   1.6717581e+00
   4.3303331e+00   1.6780296e+00
   4.3307177e+00   1.6811486e+00
   4.3311024e+00   1.6819269e+00
   4.3314870e+00   1.6833125e+00
   4.3318717e+00   1.6764706e+00
   4.3322563e+00   1.6763637e+00
   4.3326410e+00   1.6697828e+00
   4.3330256e+00   1.6644241e+00
   4.3334103e+00   1.6626479e+00
   4.3337949e+00   1.6544780e+00
   4.3341796e+00   1.6568700e+00
   4.3345642e+00   1.6675685e+00
   4.3349488e+00   1.6707736e+00
   4.3353335e+00   1.6582036e+00
   4.3357181e+00   1.6608515e+00
   4.3361028e+00   1.6618729e+00
   4.3364874e+00   1.6723477e+00
   4.3368721e+00   1.6927267e+00
   4.3372567e+00   1.6877906e+00
   4.3376414e+00   1.6954852e+00
   4.3380260e+00   1.6964239e+00
   4.3384106e+00   1.6912626e+00
   4.3387953e+00   1.6852703e+00
   4.3391799e+00   1.6757166e+00
   4.3395646e+00   1.6748580e+00
   4.3399492e+00   1.6680907e+00
   4.3403339e+00   1.6660417e+00
   4.3407185e+00   1.6735655e+00
   4.3411032e+00   1.6700932e+00
   4.3414878e+00   1.6679820e+00
   4.3418725e+00   1.6701649e+00
   4.3422571e+00   1.6741231e+00
   4.3426417e+00   1.6775056e+00
   4.3430264e+00   1.6721037e+00
   4.3434110e+00   1.6704549e+00
   4.3437957e+00   1.6742273e+00
   4.3441803e+00   1.6880941e+00
   4.3445650e+00   1.6857979e+00
   4.3449496e+00   1.6784124e+00
   4.3453343e+00   1.6783180e+00
   4.3457189e+00   1.6705160e+00
   4.3461035e+00   1.6788679e+00
   4.3464882e+00   1.6716575e+00
   4.3468728e+00   1.6825007e+00
   4.3472575e+00   1.6855130e+00
   4.3476421e+00   1.6800450e+00
   4.3480268e+00   1.6823882e+00
   4.3484114e+00   1.6786362e+00
   4.3487961e+00   1.6732601e+00
   4.3491807e+00   1.6771189e+00
   4.3495654e+00   1.6803905e+00
   4.3499500e+00   1.6800923e+00
   4.3503346e+00   1.6828069e+00
   4.3507193e+00   1.6867778e+00
   4.3511039e+00   1.6819346e+00
   4.3514886e+00   1.6846184e+00
   4.3518732e+00   1.6838050e+00
   4.3522579e+00   1.6904055e+00
   4.3526425e+00   1.7130155e+00
   4.3530272e+00   1.7090541e+00
   4.3534118e+00   1.7007770e+00
   4.3537964e+00   1.7020438e+00
   4.3541811e+00   1.7002461e+00
   4.3545657e+00   1.6958662e+00
   4.3549504e+00   1.7000181e+00
   4.3553350e+00   1.7082293e+00
   4.3557197e+00   1.7072227e+00
   4.3561043e+00   1.7011048e+00
   4.3564890e+00   1.7091083e+00
   4.3568736e+00   1.7094541e+00
   4.3572583e+00   1.7019647e+00
   4.3576429e+00   1.6894451e+00
   4.3580275e+00   1.6914239e+00
   4.3584122e+00   1.6959140e+00
   4.3587968e+00   1.6829370e+00
   4.3591815e+00   1.6772515e+00
   4.3595661e+00   1.6769602e+00
   4.3599508e+00   1.6797678e+00
   4.3603354e+00   1.6742435e+00
   4.3607201e+00   1.6698873e+00
   4.3611047e+00   1.6769037e+00
   4.3614893e+00   1.6782790e+00
   4.3618740e+00   1.6801017e+00
   4.3622586e+00   1.6760708e+00
   4.3626433e+00   1.6723470e+00
   4.3630279e+00   1.6711985e+00
   4.3634126e+00   1.6734622e+00
   4.3637972e+00   1.6790673e+00
   4.3641819e+00   1.6862145e+00
   4.3645665e+00   1.6879022e+00
   4.3649512e+00   1.6754483e+00
   4.3653358e+00   1.6811105e+00
   4.3657204e+00   1.6805612e+00
   4.3661051e+00   1.6689206e+00
   4.3664897e+00   1.6612459e+00
   4.3668744e+00   1.6578924e+00
   4.3672590e+00   1.6511781e+00
   4.3676437e+00   1.6576927e+00
   4.3680283e+00   1.6460461e+00
   4.3684130e+00   1.6532697e+00
   4.3687976e+00   1.6575208e+00
   4.3691822e+00   1.6537914e+00
   4.3695669e+00   1.6488828e+00
   4.3699515e+00   1.6528429e+00
   4.3703362e+00   1.6473792e+00
   4.3707208e+00   1.6543224e+00
   4.3711055e+00   1.6520673e+00
   4.3714901e+00   1.6625124e+00
   4.3718748e+00   1.6485989e+00
   4.3722594e+00   1.6472233e+00
   4.3726440e+00   1.6487931e+00
   4.3730287e+00   1.6512484e+00
   4.3734133e+00   1.6549045e+00
   4.3737980e+00   1.6567340e+00
   4.3741826e+00   1.6573389e+00
   4.3745673e+00   1.6557904e+00
   4.3749519e+00   1.6580656e+00
   4.3753366e+00   1.6517993e+00
   4.3757212e+00   1.6582587e+00
   4.3761059e+00   1.6610089e+00
   4.3764905e+00   1.6725301e+00
   4.3768751e+00   1.6778360e+00
   4.3772598e+00   1.6920632e+00
   4.3776444e+00   1.6930818e+00
   4.3780291e+00   1.6965576e+00
   4.3784137e+00   1.7009269e+00
   4.3787984e+00   1.7004413e+00
   4.3791830e+00   1.7037089e+00
   4.3795677e+00   1.7039721e+00
   4.3799523e+00   1.7101466e+00
   4.3803369e+00   1.7089997e+00
   4.3807216e+00   1.7074569e+00
   4.3811062e+00   1.7035852e+00
   4.3814909e+00   1.6987496e+00
   4.3818755e+00   1.6939091e+00
   4.3822602e+00   1.6943368e+00
   4.3826448e+00   1.6925800e+00
   4.3830295e+00   1.6961847e+00
   4.3834141e+00   1.6943089e+00
   4.3837988e+00   1.7039353e+00
   4.3841834e+00   1.7049218e+00
   4.3845680e+00   1.7069922e+00
   4.3849527e+00   1.7038108e+00
   4.3853373e+00   1.7044025e+00
   4.3857220e+00   1.7161077e+00
   4.3861066e+00   1.7406097e+00
   4.3864913e+00   1.7350982e+00
   4.3868759e+00   1.7298103e+00
   4.3872606e+00   1.7259298e+00
   4.3876452e+00   1.7169618e+00
   4.3880298e+00   1.7154095e+00
   4.3884145e+00   1.7104305e+00
   4.3887991e+00   1.7015333e+00
   4.3891838e+00   1.7068866e+00
   4.3895684e+00   1.7110478e+00
   4.3899531e+00   1.7125008e+00
   4.3903377e+00   1.7146712e+00
   4.3907224e+00   1.7098219e+00
   4.3911070e+00   1.7137429e+00
   4.3914917e+00   1.7172474e+00
   4.3918763e+00   1.7213254e+00
   4.3922609e+00   1.7094970e+00
   4.3926456e+00   1.7156849e+00
   4.3930302e+00   1.7209444e+00
   4.3934149e+00   1.7156723e+00
   4.3937995e+00   1.7128156e+00
   4.3941842e+00   1.7069936e+00
   4.3945688e+00   1.7033322e+00
   4.3949535e+00   1.7022225e+00
   4.3953381e+00   1.7025497e+00
   4.3957227e+00   1.7065705e+00
   4.3961074e+00   1.7150347e+00
   4.3964920e+00   1.7149458e+00
   4.3968767e+00   1.7119237e+00
   4.3972613e+00   1.7047264e+00
   4.3976460e+00   1.7077643e+00
   4.3980306e+00   1.7148898e+00
   4.3984153e+00   1.7128103e+00
   4.3987999e+00   1.7133957e+00
   4.3991846e+00   1.7266255e+00
   4.3995692e+00   1.7181009e+00
   4.3999538e+00   1.7151807e+00
   4.4003385e+00   1.7254090e+00
   4.4007231e+00   1.7185866e+00
   4.4011078e+00   1.7128522e+00
   4.4014924e+00   1.7091318e+00
   4.4018771e+00   1.7109528e+00
   4.4022617e+00   1.7017618e+00
   4.4026464e+00   1.7087693e+00
   4.4030310e+00   1.6986264e+00
   4.4034156e+00   1.6969401e+00
   4.4038003e+00   1.6905230e+00
   4.4041849e+00   1.6970420e+00
   4.4045696e+00   1.6930922e+00
   4.4049542e+00   1.6926708e+00
   4.4053389e+00   1.6854096e+00
   4.4057235e+00   1.6845513e+00
   4.4061082e+00   1.6687043e+00
   4.4064928e+00   1.6741025e+00
   4.4068775e+00   1.6797709e+00
   4.4072621e+00   1.6776718e+00
   4.4076467e+00   1.6652848e+00
   4.4080314e+00   1.6651441e+00
   4.4084160e+00   1.6565876e+00
   4.4088007e+00   1.6474404e+00
   4.4091853e+00   1.6398412e+00
   4.4095700e+00   1.6312728e+00
   4.4099546e+00   1.6327164e+00
   4.4103393e+00   1.6287466e+00
   4.4107239e+00   1.6312141e+00
   4.4111085e+00   1.6405121e+00
   4.4114932e+00   1.6407963e+00
   4.4118778e+00   1.6314110e+00
   4.4122625e+00   1.6340045e+00
   4.4126471e+00   1.6341127e+00
   4.4130318e+00   1.6311000e+00
   4.4134164e+00   1.6218955e+00
   4.4138011e+00   1.6182759e+00
   4.4141857e+00   1.6162981e+00
   4.4145704e+00   1.6084322e+00
   4.4149550e+00   1.6083654e+00
   4.4153396e+00   1.6039277e+00
   4.4157243e+00   1.6024127e+00
   4.4161089e+00   1.6002774e+00
   4.4164936e+00   1.6034750e+00
   4.4168782e+00   1.6123507e+00
   4.4172629e+00   1.6109651e+00
   4.4176475e+00   1.6080212e+00
   4.4180322e+00   1.6115276e+00
   4.4184168e+00   1.6201303e+00
   4.4188014e+00   1.6194844e+00
   4.4191861e+00   1.6027300e+00
   4.4195707e+00   1.6064411e+00
   4.4199554e+00   1.6047377e+00
   4.4203400e+00   1.6002404e+00
   4.4207247e+00   1.5907841e+00
   4.4211093e+00   1.5892901e+00
   4.4214940e+00   1.5775385e+00
   4.4218786e+00   1.5756209e+00
   4.4222633e+00   1.5908916e+00
   4.4226479e+00   1.5934921e+00
   4.4230325e+00   1.5892986e+00
   4.4234172e+00   1.5856167e+00
   4.4238018e+00   1.5800371e+00
   4.4241865e+00   1.5828909e+00
   4.4245711e+00   1.5880107e+00
   4.4249558e+00   1.5884856e+00
   4.4253404e+00   1.5829439e+00
   4.4257251e+00   1.5721606e+00
   4.4261097e+00   1.5615319e+00
   4.4264943e+00   1.5567649e+00
   4.4268790e+00   1.5511160e+00
   4.4272636e+00   1.5455597e+00
   4.4276483e+00   1.5465176e+00
   4.4280329e+00   1.5362063e+00
   4.4284176e+00   1.5410229e+00
   4.4288022e+00   1.5483811e+00
   4.4291869e+00   1.5533955e+00
   4.4295715e+00   1.5506796e+00
   4.4299562e+00   1.5428617e+00
   4.4303408e+00   1.5413673e+00
   4.4307254e+00   1.5353348e+00
   4.4311101e+00   1.5301511e+00
   4.4314947e+00   1.5308636e+00
   4.4318794e+00   1.5363650e+00
   4.4322640e+00   1.5398089e+00
   4.4326487e+00   1.5419141e+00
   4.4330333e+00   1.5403535e+00
   4.4334180e+00   1.5326357e+00
   4.4338026e+00   1.5467743e+00
   4.4341872e+00   1.5471133e+00
   4.4345719e+00   1.5498208e+00
   4.4349565e+00   1.5464982e+00
   4.4353412e+00   1.5426704e+00
   4.4357258e+00   1.5442194e+00
   4.4361105e+00   1.5407531e+00
   4.4364951e+00   1.5326883e+00
   4.4368798e+00   1.5424851e+00
   4.4372644e+00   1.5426403e+00
   4.4376490e+00   1.5382477e+00
   4.4380337e+00   1.5297680e+00
   4.4384183e+00   1.5265614e+00
   4.4388030e+00   1.5292422e+00
   4.4391876e+00   1.5296166e+00
   4.4395723e+00   1.5301154e+00
   4.4399569e+00   1.5316884e+00
   4.4403416e+00   1.5391844e+00
   4.4407262e+00   1.5350259e+00
   4.4411109e+00   1.5322527e+00
   4.4414955e+00   1.5257778e+00
   4.4418801e+00   1.5258090e+00
   4.4422648e+00   1.5308314e+00
   4.4426494e+00   1.5350394e+00
   4.4430341e+00   1.5251443e+00
   4.4434187e+00   1.5296032e+00
   4.4438034e+00   1.5309757e+00
   4.4441880e+00   1.5330256e+00
   4.4445727e+00   1.5319303e+00
   4.4449573e+00   1.5376895e+00
   4.4453419e+00   1.5395922e+00
   4.4457266e+00   1.5411478e+00
   4.4461112e+00   1.5423905e+00
   4.4464959e+00   1.5469789e+00
   4.4468805e+00   1.5405038e+00
   4.4472652e+00   1.5501697e+00
   4.4476498e+00   1.5646422e+00
   4.4480345e+00   1.5708804e+00
   4.4484191e+00   1.5763735e+00
   4.4488038e+00   1.5790056e+00
   4.4491884e+00   1.5861523e+00
   4.4495730e+00   1.5852637e+00
   4.4499577e+00   1.5926161e+00
   4.4503423e+00   1.5912395e+00
   4.4507270e+00   1.5921468e+00
   4.4511116e+00   1.5910043e+00
   4.4514963e+00   1.5922452e+00
   4.4518809e+00   1.5838749e+00
   4.4522656e+00   1.5807459e+00
   4.4526502e+00   1.5796023e+00
   4.4530348e+00   1.5765884e+00
   4.4534195e+00   1.5827531e+00
   4.4538041e+00   1.5834008e+00
   4.4541888e+00   1.5831103e+00
   4.4545734e+00   1.5879686e+00
   4.4549581e+00   1.5923419e+00
   4.4553427e+00   1.5879775e+00
   4.4557274e+00   1.5847328e+00
   4.4561120e+00   1.5818841e+00
   4.4564967e+00   1.5869700e+00
   4.4568813e+00   1.5916478e+00
   4.4572659e+00   1.5933382e+00
   4.4576506e+00   1.5900934e+00
   4.4580352e+00   1.5889708e+00
   4.4584199e+00   1.5897084e+00
   4.4588045e+00   1.5907320e+00
   4.4591892e+00   1.5981355e+00
   4.4595738e+00   1.5906642e+00
   4.4599585e+00   1.5895038e+00
   4.4603431e+00   1.5914771e+00
   4.4607277e+00   1.5927720e+00
   4.4611124e+00   1.5845132e+00
   4.4614970e+00   1.5772062e+00
   4.4618817e+00   1.5667353e+00
   4.4622663e+00   1.5641325e+00
   4.4626510e+00   1.5716032e+00
   4.4630356e+00   1.5717017e+00
   4.4634203e+00   1.5754951e+00
   4.4638049e+00   1.5767671e+00
   4.4641896e+00   1.5721369e+00
   4.4645742e+00   1.5731879e+00
   4.4649588e+00   1.5691946e+00
   4.4653435e+00   1.5787600e+00
   4.4657281e+00   1.5680124e+00
   4.4661128e+00   1.5713347e+00
   4.4664974e+00   1.5726728e+00
   4.4668821e+00   1.5682156e+00
   4.4672667e+00   1.5694455e+00
   4.4676514e+00   1.5638572e+00
   4.4680360e+00   1.5701379e+00
   4.4684206e+00   1.5741113e+00
   4.4688053e+00   1.5653705e+00
   4.4691899e+00   1.5678046e+00
   4.4695746e+00   1.5708647e+00
   4.4699592e+00   1.5786194e+00
   4.4703439e+00   1.5853236e+00
   4.4707285e+00   1.5884510e+00
   4.4711132e+00   1.5905938e+00
   4.4714978e+00   1.5917966e+00
   4.4718825e+00   1.5776859e+00
   4.4722671e+00   1.5855143e+00
   4.4726517e+00   1.5747367e+00
   4.4730364e+00   1.5729143e+00
   4.4734210e+00   1.5722857e+00
   4.4738057e+00   1.5722468e+00
   4.4741903e+00   1.5694043e+00
   4.4745750e+00   1.5650098e+00
   4.4749596e+00   1.5638546e+00
   4.4753443e+00   1.5721435e+00
   4.4757289e+00   1.5664778e+00
   4.4761135e+00   1.5729942e+00
   4.4764982e+00   1.5702022e+00
   4.4768828e+00   1.5700438e+00
   4.4772675e+00   1.5662435e+00
   4.4776521e+00   1.5592896e+00
   4.4780368e+00   1.5576900e+00
   4.4784214e+00   1.5591813e+00
   4.4788061e+00   1.5687585e+00
   4.4791907e+00   1.5672862e+00
   4.4795754e+00   1.5696103e+00
   4.4799600e+00   1.5728454e+00
   4.4803446e+00   1.5811893e+00
   4.4807293e+00   1.5847817e+00
   4.4811139e+00   1.5933070e+00
   4.4814986e+00   1.5914851e+00
   4.4818832e+00   1.5855942e+00
   4.4822679e+00   1.5822981e+00
   4.4826525e+00   1.5766124e+00
   4.4830372e+00   1.5800761e+00
   4.4834218e+00   1.5762477e+00
   4.4838064e+00   1.5782462e+00
   4.4841911e+00   1.5868821e+00
   4.4845757e+00   1.5791466e+00
   4.4849604e+00   1.5808904e+00
   4.4853450e+00   1.5812219e+00
   4.4857297e+00   1.5778419e+00
   4.4861143e+00   1.5713474e+00
   4.4864990e+00   1.5736371e+00
   4.4868836e+00   1.5749394e+00
   4.4872683e+00   1.5796660e+00
   4.4876529e+00   1.5666176e+00
   4.4880375e+00   1.5711776e+00
   4.4884222e+00   1.5775042e+00
   4.4888068e+00   1.5869594e+00
   4.4891915e+00   1.5876337e+00
   4.4895761e+00   1.5889658e+00
   4.4899608e+00   1.5802574e+00
   4.4903454e+00   1.5856561e+00
   4.4907301e+00   1.5854942e+00
   4.4911147e+00   1.5770204e+00
   4.4914993e+00   1.5820150e+00
   4.4918840e+00   1.5857291e+00
   4.4922686e+00   1.5850016e+00
   4.4926533e+00   1.5842498e+00
   4.4930379e+00   1.5829131e+00
   4.4934226e+00   1.5871494e+00
   4.4938072e+00   1.5775800e+00
   4.4941919e+00   1.5698625e+00
   4.4945765e+00   1.5698260e+00
   4.4949612e+00   1.5752082e+00
   4.4953458e+00   1.5848816e+00
   4.4957304e+00   1.5916093e+00
   4.4961151e+00   1.5974006e+00
   4.4964997e+00   1.6068383e+00
   4.4968844e+00   1.6056730e+00
   4.4972690e+00   1.6001890e+00
   4.4976537e+00   1.5859847e+00
   4.4980383e+00   1.5891647e+00
   4.4984230e+00   1.5812452e+00
   4.4988076e+00   1.5826054e+00
   4.4991922e+00   1.5864032e+00
   4.4995769e+00   1.5875799e+00
   4.4999615e+00   1.5798586e+00
   4.5003462e+00   1.5740011e+00
   4.5007308e+00   1.5675183e+00
   4.5011155e+00   1.5592968e+00
   4.5015001e+00   1.5543817e+00
   4.5018848e+00   1.5523777e+00
   4.5022694e+00   1.5565794e+00
   4.5026541e+00   1.5616221e+00
   4.5030387e+00   1.5730681e+00
   4.5034233e+00   1.5741980e+00
   4.5038080e+00   1.5746433e+00
   4.5041926e+00   1.5725754e+00
   4.5045773e+00   1.5697148e+00
   4.5049619e+00   1.5707727e+00
   4.5053466e+00   1.5801223e+00
   4.5057312e+00   1.5837012e+00
   4.5061159e+00   1.5810775e+00
   4.5065005e+00   1.5786222e+00
   4.5068851e+00   1.5772359e+00
   4.5072698e+00   1.5749437e+00
   4.5076544e+00   1.5816954e+00
   4.5080391e+00   1.5958096e+00
   4.5084237e+00   1.5934710e+00
   4.5088084e+00   1.6012644e+00
   4.5091930e+00   1.5994977e+00
   4.5095777e+00   1.5975289e+00
   4.5099623e+00   1.5924859e+00
   4.5103469e+00   1.5805357e+00
   4.5107316e+00   1.5827139e+00
   4.5111162e+00   1.5794661e+00
   4.5115009e+00   1.5877878e+00
   4.5118855e+00   1.5948148e+00
   4.5122702e+00   1.5934941e+00
   4.5126548e+00   1.5884019e+00
   4.5130395e+00   1.6015674e+00
   4.5134241e+00   1.5997290e+00
   4.5138088e+00   1.6038685e+00
   4.5141934e+00   1.6151922e+00
   4.5145780e+00   1.6210249e+00
   4.5149627e+00   1.6308350e+00
   4.5153473e+00   1.6349439e+00
   4.5157320e+00   1.6432505e+00
   4.5161166e+00   1.6456060e+00
   4.5165013e+00   1.6393153e+00
   4.5168859e+00   1.6411289e+00
   4.5172706e+00   1.6319049e+00
   4.5176552e+00   1.6299626e+00
   4.5180398e+00   1.6321184e+00
   4.5184245e+00   1.6306057e+00
   4.5188091e+00   1.6307790e+00
   4.5191938e+00   1.6332473e+00
   4.5195784e+00   1.6368629e+00
   4.5199631e+00   1.6383681e+00
   4.5203477e+00   1.6401711e+00
   4.5207324e+00   1.6430849e+00
   4.5211170e+00   1.6387750e+00
   4.5215017e+00   1.6357752e+00
   4.5218863e+00   1.6318490e+00
   4.5222709e+00   1.6214795e+00
   4.5226556e+00   1.6250657e+00
   4.5230402e+00   1.6307041e+00
   4.5234249e+00   1.6255479e+00
   4.5238095e+00   1.6212597e+00
   4.5241942e+00   1.6188058e+00
   4.5245788e+00   1.6221853e+00
   4.5249635e+00   1.6183805e+00
   4.5253481e+00   1.6217935e+00
   4.5257327e+00   1.6242642e+00
   4.5261174e+00   1.6171336e+00
   4.5265020e+00   1.6167012e+00
   4.5268867e+00   1.6099643e+00
   4.5272713e+00   1.6113597e+00
   4.5276560e+00   1.6154019e+00
   4.5280406e+00   1.6209420e+00
   4.5284253e+00   1.6285049e+00
   4.5288099e+00   1.6347397e+00
   4.5291946e+00   1.6255485e+00
   4.5295792e+00   1.6192900e+00
   4.5299638e+00   1.6180694e+00
   4.5303485e+00   1.6090951e+00
   4.5307331e+00   1.6097622e+00
   4.5311178e+00   1.6036122e+00
   4.5315024e+00   1.5995633e+00
   4.5318871e+00   1.6080252e+00
   4.5322717e+00   1.6096856e+00
   4.5326564e+00   1.6055161e+00
   4.5330410e+00   1.6103901e+00
   4.5334256e+00   1.6191685e+00
   4.5338103e+00   1.6226904e+00
   4.5341949e+00   1.6255001e+00
   4.5345796e+00   1.6152715e+00
   4.5349642e+00   1.6190864e+00
   4.5353489e+00   1.6142156e+00
   4.5357335e+00   1.6152737e+00
   4.5361182e+00   1.6246007e+00
   4.5365028e+00   1.6148850e+00
   4.5368875e+00   1.6178683e+00
   4.5372721e+00   1.6260179e+00
   4.5376567e+00   1.6181659e+00
   4.5380414e+00   1.6218606e+00
   4.5384260e+00   1.6200009e+00
   4.5388107e+00   1.6336884e+00
   4.5391953e+00   1.6261391e+00
   4.5395800e+00   1.6221126e+00
   4.5399646e+00   1.6234090e+00
   4.5403493e+00   1.6226073e+00
   4.5407339e+00   1.6222634e+00
   4.5411185e+00   1.6184064e+00
   4.5415032e+00   1.6072538e+00
   4.5418878e+00   1.5998937e+00
   4.5422725e+00   1.6015735e+00
   4.5426571e+00   1.5867933e+00
   4.5430418e+00   1.5909069e+00
   4.5434264e+00   1.5865827e+00
   4.5438111e+00   1.5905033e+00
   4.5441957e+00   1.5923348e+00
   4.5445804e+00   1.5991911e+00
   4.5449650e+00   1.5969040e+00
   4.5453496e+00   1.5955178e+00
   4.5457343e+00   1.5932028e+00
   4.5461189e+00   1.5980223e+00
   4.5465036e+00   1.6013679e+00
   4.5468882e+00   1.5923998e+00
   4.5472729e+00   1.5897859e+00
   4.5476575e+00   1.5930704e+00
   4.5480422e+00   1.5889499e+00
   4.5484268e+00   1.5874866e+00
   4.5488114e+00   1.5919119e+00
   4.5491961e+00   1.5913360e+00
   4.5495807e+00   1.5993681e+00
   4.5499654e+00   1.6017036e+00
   4.5503500e+00   1.5959051e+00
   4.5507347e+00   1.5912654e+00
   4.5511193e+00   1.5845166e+00
   4.5515040e+00   1.5843991e+00
   4.5518886e+00   1.5853158e+00
   4.5522733e+00   1.5832290e+00
   4.5526579e+00   1.5891388e+00
   4.5530425e+00   1.5870807e+00
   4.5534272e+00   1.5845049e+00
   4.5538118e+00   1.5768987e+00
   4.5541965e+00   1.5743626e+00
   4.5545811e+00   1.5694697e+00
   4.5549658e+00   1.5647255e+00
   4.5553504e+00   1.5644435e+00
   4.5557351e+00   1.5668270e+00
   4.5561197e+00   1.5652356e+00
   4.5565043e+00   1.5627152e+00
   4.5568890e+00   1.5519663e+00
   4.5572736e+00   1.5538903e+00
   4.5576583e+00   1.5664538e+00
   4.5580429e+00   1.5699685e+00
   4.5584276e+00   1.5674909e+00
   4.5588122e+00   1.5615160e+00
   4.5591969e+00   1.5594749e+00
   4.5595815e+00   1.5563169e+00
   4.5599662e+00   1.5668623e+00
   4.5603508e+00   1.5580685e+00
   4.5607354e+00   1.5592252e+00
   4.5611201e+00   1.5562223e+00
   4.5615047e+00   1.5663183e+00
   4.5618894e+00   1.5623128e+00
   4.5622740e+00   1.5488663e+00
   4.5626587e+00   1.5484399e+00
   4.5630433e+00   1.5441384e+00
   4.5634280e+00   1.5471305e+00
   4.5638126e+00   1.5470285e+00
   4.5641972e+00   1.5319827e+00
   4.5645819e+00   1.5323950e+00
   4.5649665e+00   1.5379293e+00
   4.5653512e+00   1.5438517e+00
   4.5657358e+00   1.5373095e+00
   4.5661205e+00   1.5442552e+00
   4.5665051e+00   1.5459210e+00
   4.5668898e+00   1.5382601e+00
   4.5672744e+00   1.5345259e+00
   4.5676591e+00   1.5339763e+00
   4.5680437e+00   1.5361636e+00
   4.5684283e+00   1.5333662e+00
   4.5688130e+00   1.5318026e+00
   4.5691976e+00   1.5417225e+00
   4.5695823e+00   1.5343642e+00
   4.5699669e+00   1.5479108e+00
   4.5703516e+00   1.5604055e+00
   4.5707362e+00   1.5487432e+00
   4.5711209e+00   1.5517065e+00
   4.5715055e+00   1.5461112e+00
   4.5718901e+00   1.5468957e+00
   4.5722748e+00   1.5574773e+00
   4.5726594e+00   1.5556472e+00
   4.5730441e+00   1.5611854e+00
   4.5734287e+00   1.5646435e+00
   4.5738134e+00   1.5603121e+00
   4.5741980e+00   1.5608776e+00
   4.5745827e+00   1.5629696e+00
   4.5749673e+00   1.5676996e+00
   4.5753520e+00   1.5636469e+00
   4.5757366e+00   1.5639997e+00
   4.5761212e+00   1.5735343e+00
   4.5765059e+00   1.5894862e+00
   4.5768905e+00   1.5927417e+00
   4.5772752e+00   1.5908833e+00
   4.5776598e+00   1.5978672e+00
   4.5780445e+00   1.5842805e+00
   4.5784291e+00   1.5897772e+00
   4.5788138e+00   1.5916436e+00
   4.5791984e+00   1.5961712e+00
   4.5795830e+00   1.5974422e+00
   4.5799677e+00   1.5893889e+00
   4.5803523e+00   1.5801025e+00
   4.5807370e+00   1.5805967e+00
   4.5811216e+00   1.5834985e+00
   4.5815063e+00   1.5733189e+00
   4.5818909e+00   1.5739306e+00
   4.5822756e+00   1.5680299e+00
   4.5826602e+00   1.5709558e+00
   4.5830448e+00   1.5680780e+00
   4.5834295e+00   1.5672051e+00
   4.5838141e+00   1.5658028e+00
   4.5841988e+00   1.5671044e+00
   4.5845834e+00   1.5692857e+00
   4.5849681e+00   1.5689818e+00
   4.5853527e+00   1.5733526e+00
   4.5857374e+00   1.5861592e+00
   4.5861220e+00   1.5961925e+00
   4.5865067e+00   1.5885416e+00
   4.5868913e+00   1.5918004e+00
   4.5872759e+00   1.5898860e+00
   4.5876606e+00   1.5927237e+00
   4.5880452e+00   1.5954681e+00
   4.5884299e+00   1.6039823e+00
   4.5888145e+00   1.5992089e+00
   4.5891992e+00   1.5984804e+00
   4.5895838e+00   1.5992375e+00
   4.5899685e+00   1.6037126e+00
   4.5903531e+00   1.6042778e+00
   4.5907377e+00   1.6026229e+00
   4.5911224e+00   1.6006649e+00
   4.5915070e+00   1.5973738e+00
   4.5918917e+00   1.6056224e+00
   4.5922763e+00   1.6075599e+00
   4.5926610e+00   1.5997214e+00
   4.5930456e+00   1.6080257e+00
   4.5934303e+00   1.5992087e+00
   4.5938149e+00   1.5977692e+00
   4.5941996e+00   1.5957799e+00
   4.5945842e+00   1.6098679e+00
   4.5949688e+00   1.6076586e+00
   4.5953535e+00   1.6047011e+00
   4.5957381e+00   1.6058664e+00
   4.5961228e+00   1.6080981e+00
   4.5965074e+00   1.6090269e+00
   4.5968921e+00   1.6052017e+00
   4.5972767e+00   1.6078597e+00
   4.5976614e+00   1.6044068e+00
   4.5980460e+00   1.5924918e+00
   4.5984306e+00   1.5839731e+00
   4.5988153e+00   1.5813732e+00
   4.5991999e+00   1.5851234e+00
   4.5995846e+00   1.5880435e+00
   4.5999692e+00   1.5897318e+00
   4.6003539e+00   1.5822676e+00
   4.6007385e+00   1.5809575e+00
   4.6011232e+00   1.5758991e+00
   4.6015078e+00   1.5748092e+00
   4.6018925e+00   1.5841587e+00
   4.6022771e+00   1.5903952e+00
   4.6026617e+00   1.5868834e+00
   4.6030464e+00   1.5819257e+00
   4.6034310e+00   1.5876352e+00
   4.6038157e+00   1.5835874e+00
   4.6042003e+00   1.5788021e+00
   4.6045850e+00   1.5787553e+00
   4.6049696e+00   1.5847345e+00
   4.6053543e+00   1.5820340e+00
   4.6057389e+00   1.5815173e+00
   4.6061235e+00   1.5764063e+00
   4.6065082e+00   1.5747847e+00
   4.6068928e+00   1.5772211e+00
   4.6072775e+00   1.5720017e+00
   4.6076621e+00   1.5762397e+00
   4.6080468e+00   1.5619262e+00
   4.6084314e+00   1.5614330e+00
   4.6088161e+00   1.5658076e+00
   4.6092007e+00   1.5593124e+00
   4.6095854e+00   1.5511942e+00
   4.6099700e+00   1.5557923e+00
   4.6103546e+00   1.5655498e+00
   4.6107393e+00   1.5720247e+00
   4.6111239e+00   1.5779571e+00
   4.6115086e+00   1.5794326e+00
   4.6118932e+00   1.5799374e+00
   4.6122779e+00   1.5788669e+00
   4.6126625e+00   1.5942681e+00
   4.6130472e+00   1.6030298e+00
   4.6134318e+00   1.6015186e+00
   4.6138164e+00   1.6031816e+00
   4.6142011e+00   1.5991835e+00
   4.6145857e+00   1.5982112e+00
   4.6149704e+00   1.5913744e+00
   4.6153550e+00   1.5947225e+00
   4.6157397e+00   1.5955318e+00
   4.6161243e+00   1.5894683e+00
   4.6165090e+00   1.5875095e+00
   4.6168936e+00   1.5878838e+00
   4.6172783e+00   1.5837404e+00
   4.6176629e+00   1.5832812e+00
   4.6180475e+00   1.5816969e+00
   4.6184322e+00   1.5849436e+00
   4.6188168e+00   1.5786611e+00
   4.6192015e+00   1.5803701e+00
   4.6195861e+00   1.5731601e+00
   4.6199708e+00   1.5676899e+00
   4.6203554e+00   1.5652961e+00
   4.6207401e+00   1.5592330e+00
   4.6211247e+00   1.5775800e+00
   4.6215093e+00   1.5781322e+00
   4.6218940e+00   1.5834447e+00
   4.6222786e+00   1.5917393e+00
   4.6226633e+00   1.5939059e+00
   4.6230479e+00   1.5942114e+00
   4.6234326e+00   1.5957981e+00
   4.6238172e+00   1.5906031e+00
   4.6242019e+00   1.5964030e+00
   4.6245865e+00   1.5957706e+00
   4.6249712e+00   1.6078669e+00
   4.6253558e+00   1.6072546e+00
   4.6257404e+00   1.6091646e+00
   4.6261251e+00   1.6091399e+00
   4.6265097e+00   1.6091158e+00
   4.6268944e+00   1.6077951e+00
   4.6272790e+00   1.6102989e+00
   4.6276637e+00   1.6130898e+00
   4.6280483e+00   1.6128657e+00
   4.6284330e+00   1.6136325e+00
   4.6288176e+00   1.6162485e+00
   4.6292022e+00   1.6277860e+00
   4.6295869e+00   1.6163940e+00
   4.6299715e+00   1.6114375e+00
   4.6303562e+00   1.6165982e+00
   4.6307408e+00   1.6121424e+00
   4.6311255e+00   1.6114648e+00
   4.6315101e+00   1.6119883e+00
   4.6318948e+00   1.6133214e+00
   4.6322794e+00   1.6102778e+00
   4.6326641e+00   1.6058943e+00
   4.6330487e+00   1.6068595e+00
   4.6334333e+00   1.6129058e+00
   4.6338180e+00   1.6146377e+00
   4.6342026e+00   1.6221039e+00
   4.6345873e+00   1.6312852e+00
   4.6349719e+00   1.6343979e+00
   4.6353566e+00   1.6408190e+00
   4.6357412e+00   1.6394898e+00
   4.6361259e+00   1.6412628e+00
   4.6365105e+00   1.6327122e+00
   4.6368951e+00   1.6478190e+00
   4.6372798e+00   1.6433332e+00
   4.6376644e+00   1.6330288e+00
   4.6380491e+00   1.6399001e+00
   4.6384337e+00   1.6398810e+00
   4.6388184e+00   1.6523917e+00
   4.6392030e+00   1.6488570e+00
   4.6395877e+00   1.6633723e+00
   4.6399723e+00   1.6656384e+00
   4.6403570e+00   1.6609062e+00
   4.6407416e+00   1.6637980e+00
   4.6411262e+00   1.6771985e+00
   4.6415109e+00   1.6785986e+00
   4.6418955e+00   1.6802349e+00
   4.6422802e+00   1.6860352e+00
   4.6426648e+00   1.6991843e+00
   4.6430495e+00   1.6962905e+00
   4.6434341e+00   1.6939770e+00
   4.6438188e+00   1.6995565e+00
   4.6442034e+00   1.7030241e+00
   4.6445880e+00   1.6968082e+00
   4.6449727e+00   1.6898464e+00
   4.6453573e+00   1.6884767e+00
   4.6457420e+00   1.6872516e+00
   4.6461266e+00   1.6817338e+00
   4.6465113e+00   1.6853350e+00
   4.6468959e+00   1.6849516e+00
   4.6472806e+00   1.6859995e+00
   4.6476652e+00   1.6877388e+00
   4.6480498e+00   1.6916435e+00
   4.6484345e+00   1.6910381e+00
   4.6488191e+00   1.6897507e+00
   4.6492038e+00   1.7011517e+00
   4.6495884e+00   1.6933665e+00
   4.6499731e+00   1.6931471e+00
   4.6503577e+00   1.6945628e+00
   4.6507424e+00   1.6932948e+00
   4.6511270e+00   1.6969216e+00
   4.6515117e+00   1.7015970e+00
   4.6518963e+00   1.7084726e+00
   4.6522809e+00   1.7118039e+00
   4.6526656e+00   1.7119632e+00
   4.6530502e+00   1.7189387e+00
   4.6534349e+00   1.7212799e+00
   4.6538195e+00   1.7253642e+00
   4.6542042e+00   1.7304929e+00
   4.6545888e+00   1.7327989e+00
   4.6549735e+00   1.7293930e+00
   4.6553581e+00   1.7218944e+00
   4.6557427e+00   1.7184153e+00
   4.6561274e+00   1.7242090e+00
   4.6565120e+00   1.7242477e+00
   4.6568967e+00   1.7185621e+00
   4.6572813e+00   1.7190250e+00
   4.6576660e+00   1.7054495e+00
   4.6580506e+00   1.6975361e+00
   4.6584353e+00   1.7062531e+00
   4.6588199e+00   1.7108971e+00
   4.6592046e+00   1.7126384e+00
   4.6595892e+00   1.7210330e+00
   4.6599738e+00   1.7159595e+00
   4.6603585e+00   1.7067246e+00
   4.6607431e+00   1.6994600e+00
   4.6611278e+00   1.7033364e+00
   4.6615124e+00   1.7029212e+00
   4.6618971e+00   1.7097435e+00
   4.6622817e+00   1.7079756e+00
   4.6626664e+00   1.7223816e+00
   4.6630510e+00   1.7248396e+00
   4.6634356e+00   1.7315129e+00
   4.6638203e+00   1.7293626e+00
   4.6642049e+00   1.7325494e+00
   4.6645896e+00   1.7374083e+00
   4.6649742e+00   1.7558482e+00
   4.6653589e+00   1.7546245e+00
   4.6657435e+00   1.7587351e+00
   4.6661282e+00   1.7652949e+00
   4.6665128e+00   1.7629159e+00
   4.6668975e+00   1.7711341e+00
   4.6672821e+00   1.7724099e+00
   4.6676667e+00   1.7803971e+00
   4.6680514e+00   1.7862516e+00
   4.6684360e+00   1.7775089e+00
   4.6688207e+00   1.7751923e+00
   4.6692053e+00   1.7802889e+00
   4.6695900e+00   1.7749473e+00
   4.6699746e+00   1.7778054e+00
   4.6703593e+00   1.7794968e+00
   4.6707439e+00   1.7752522e+00
   4.6711285e+00   1.7653843e+00
   4.6715132e+00   1.7626836e+00
   4.6718978e+00   1.7596069e+00
   4.6722825e+00   1.7540813e+00
   4.6726671e+00   1.7467853e+00
   4.6730518e+00   1.7457764e+00
   4.6734364e+00   1.7457999e+00
   4.6738211e+00   1.7544228e+00
   4.6742057e+00   1.7456243e+00
   4.6745904e+00   1.7445239e+00
   4.6749750e+00   1.7393103e+00
   4.6753596e+00   1.7391500e+00
   4.6757443e+00   1.7366038e+00
   4.6761289e+00   1.7271779e+00
   4.6765136e+00   1.7267399e+00
   4.6768982e+00   1.7205191e+00
   4.6772829e+00   1.7207712e+00
   4.6776675e+00   1.7153705e+00
   4.6780522e+00   1.7136249e+00
   4.6784368e+00   1.7214428e+00
   4.6788214e+00   1.7150584e+00
   4.6792061e+00   1.7073729e+00
   4.6795907e+00   1.7051009e+00
   4.6799754e+00   1.6993131e+00
   4.6803600e+00   1.7055175e+00
   4.6807447e+00   1.7074312e+00
   4.6811293e+00   1.7021076e+00
   4.6815140e+00   1.6988359e+00
   4.6818986e+00   1.6937088e+00
   4.6822833e+00   1.6957985e+00
   4.6826679e+00   1.7032504e+00
   4.6830525e+00   1.7026944e+00
   4.6834372e+00   1.7047447e+00
   4.6838218e+00   1.7198618e+00
   4.6842065e+00   1.7250017e+00
   4.6845911e+00   1.7236498e+00
   4.6849758e+00   1.7270376e+00
   4.6853604e+00   1.7296899e+00
   4.6857451e+00   1.7301743e+00
   4.6861297e+00   1.7341928e+00
   4.6865143e+00   1.7416201e+00
   4.6868990e+00   1.7388109e+00
   4.6872836e+00   1.7459811e+00
   4.6876683e+00   1.7435616e+00
   4.6880529e+00   1.7314551e+00
   4.6884376e+00   1.7328839e+00
   4.6888222e+00   1.7325643e+00
   4.6892069e+00   1.7291768e+00
   4.6895915e+00   1.7348975e+00
   4.6899762e+00   1.7279172e+00
   4.6903608e+00   1.7191154e+00
   4.6907454e+00   1.7231736e+00
   4.6911301e+00   1.7310338e+00
   4.6915147e+00   1.7217793e+00
   4.6918994e+00   1.7228856e+00
   4.6922840e+00   1.7190574e+00
   4.6926687e+00   1.7207969e+00
   4.6930533e+00   1.7164775e+00
   4.6934380e+00   1.7125183e+00
   4.6938226e+00   1.7089296e+00
   4.6942072e+00   1.7138498e+00
   4.6945919e+00   1.7102379e+00
   4.6949765e+00   1.7133257e+00
   4.6953612e+00   1.7151562e+00
   4.6957458e+00   1.7169776e+00
   4.6961305e+00   1.7225987e+00
   4.6965151e+00   1.7234088e+00
   4.6968998e+00   1.7243212e+00
   4.6972844e+00   1.7375384e+00
   4.6976691e+00   1.7330428e+00
   4.6980537e+00   1.7223916e+00
   4.6984383e+00   1.7224702e+00
   4.6988230e+00   1.7115433e+00
   4.6992076e+00   1.7148755e+00
   4.6995923e+00   1.7089014e+00
   4.6999769e+00   1.7010943e+00
   4.7003616e+00   1.6953257e+00
   4.7007462e+00   1.6947183e+00
   4.7011309e+00   1.6983308e+00
   4.7015155e+00   1.6924675e+00
   4.7019001e+00   1.6984944e+00
   4.7022848e+00   1.6941393e+00
   4.7026694e+00   1.6882284e+00
   4.7030541e+00   1.6857885e+00
   4.7034387e+00   1.6785396e+00
   4.7038234e+00   1.6819859e+00
   4.7042080e+00   1.6775602e+00
   4.7045927e+00   1.6852371e+00
   4.7049773e+00   1.6916785e+00
   4.7053620e+00   1.6873994e+00
   4.7057466e+00   1.6833606e+00
   4.7061312e+00   1.6802620e+00
   4.7065159e+00   1.6780153e+00
   4.7069005e+00   1.6784372e+00
   4.7072852e+00   1.6882618e+00
   4.7076698e+00   1.6907339e+00
   4.7080545e+00   1.6843823e+00
   4.7084391e+00   1.6851051e+00
   4.7088238e+00   1.6768439e+00
   4.7092084e+00   1.6639795e+00
   4.7095930e+00   1.6686650e+00
   4.7099777e+00   1.6543219e+00
   4.7103623e+00   1.6526482e+00
   4.7107470e+00   1.6592959e+00
   4.7111316e+00   1.6657623e+00
   4.7115163e+00   1.6640303e+00
   4.7119009e+00   1.6626219e+00
   4.7122856e+00   1.6679928e+00
   4.7126702e+00   1.6689950e+00
   4.7130549e+00   1.6700230e+00
   4.7134395e+00   1.6758055e+00
   4.7138241e+00   1.6693599e+00
   4.7142088e+00   1.6566089e+00
   4.7145934e+00   1.6446276e+00
   4.7149781e+00   1.6349502e+00
   4.7153627e+00   1.6461585e+00
   4.7157474e+00   1.6464295e+00
   4.7161320e+00   1.6471373e+00
   4.7165167e+00   1.6462315e+00
   4.7169013e+00   1.6459456e+00
   4.7172859e+00   1.6422589e+00
   4.7176706e+00   1.6380492e+00
   4.7180552e+00   1.6321509e+00
   4.7184399e+00   1.6367093e+00
   4.7188245e+00   1.6301297e+00
   4.7192092e+00   1.6315347e+00
   4.7195938e+00   1.6282368e+00
   4.7199785e+00   1.6410313e+00
   4.7203631e+00   1.6517287e+00
   4.7207477e+00   1.6472740e+00
   4.7211324e+00   1.6484222e+00
   4.7215170e+00   1.6404157e+00
   4.7219017e+00   1.6474273e+00
   4.7222863e+00   1.6582824e+00
   4.7226710e+00   1.6563739e+00
   4.7230556e+00   1.6617814e+00
   4.7234403e+00   1.6641419e+00
   4.7238249e+00   1.6649332e+00
   4.7242096e+00   1.6670218e+00
   4.7245942e+00   1.6683183e+00
   4.7249788e+00   1.6709870e+00
   4.7253635e+00   1.6724874e+00
   4.7257481e+00   1.6694758e+00
   4.7261328e+00   1.6796295e+00
   4.7265174e+00   1.6764364e+00
   4.7269021e+00   1.6727367e+00
   4.7272867e+00   1.6719988e+00
   4.7276714e+00   1.6728382e+00
   4.7280560e+00   1.6734873e+00
   4.7284406e+00   1.6702147e+00
   4.7288253e+00   1.6649864e+00
   4.7292099e+00   1.6611013e+00
   4.7295946e+00   1.6614302e+00
   4.7299792e+00   1.6534802e+00
   4.7303639e+00   1.6537824e+00
   4.7307485e+00   1.6538709e+00
   4.7311332e+00   1.6623607e+00
   4.7315178e+00   1.6506939e+00
   4.7319025e+00   1.6555102e+00
   4.7322871e+00   1.6623458e+00
   4.7326717e+00   1.6681226e+00
   4.7330564e+00   1.6695427e+00
   4.7334410e+00   1.6688982e+00
   4.7338257e+00   1.6805641e+00
   4.7342103e+00   1.6783915e+00
   4.7345950e+00   1.6780515e+00
   4.7349796e+00   1.6685978e+00
   4.7353643e+00   1.6575296e+00
   4.7357489e+00   1.6585823e+00
   4.7361335e+00   1.6539811e+00
   4.7365182e+00   1.6559675e+00
   4.7369028e+00   1.6567660e+00
   4.7372875e+00   1.6502904e+00
   4.7376721e+00   1.6606906e+00
   4.7380568e+00   1.6552403e+00
   4.7384414e+00   1.6514648e+00
   4.7388261e+00   1.6529697e+00
   4.7392107e+00   1.6589381e+00
   4.7395954e+00   1.6541936e+00
   4.7399800e+00   1.6521649e+00
   4.7403646e+00   1.6511543e+00
   4.7407493e+00   1.6522432e+00
   4.7411339e+00   1.6484419e+00
   4.7415186e+00   1.6495651e+00
   4.7419032e+00   1.6594763e+00
   4.7422879e+00   1.6682583e+00
   4.7426725e+00   1.6783341e+00
   4.7430572e+00   1.6788337e+00
   4.7434418e+00   1.6781360e+00
   4.7438264e+00   1.6756530e+00
   4.7442111e+00   1.6766955e+00
   4.7445957e+00   1.6726627e+00
   4.7449804e+00   1.6779664e+00
   4.7453650e+00   1.6774372e+00
   4.7457497e+00   1.6743471e+00
   4.7461343e+00   1.6598931e+00
   4.7465190e+00   1.6571995e+00
   4.7469036e+00   1.6526443e+00
   4.7472883e+00   1.6517671e+00
   4.7476729e+00   1.6493027e+00
   4.7480575e+00   1.6450675e+00
   4.7484422e+00   1.6486315e+00
   4.7488268e+00   1.6467557e+00
   4.7492115e+00   1.6466407e+00
   4.7495961e+00   1.6492204e+00
   4.7499808e+00   1.6501656e+00
   4.7503654e+00   1.6444904e+00
   4.7507501e+00   1.6512753e+00
   4.7511347e+00   1.6568402e+00
   4.7515193e+00   1.6487129e+00
   4.7519040e+00   1.6478970e+00
   4.7522886e+00   1.6479480e+00
   4.7526733e+00   1.6519674e+00
   4.7530579e+00   1.6439789e+00
   4.7534426e+00   1.6487437e+00
   4.7538272e+00   1.6458415e+00
   4.7542119e+00   1.6411102e+00
   4.7545965e+00   1.6422765e+00
   4.7549812e+00   1.6345166e+00
   4.7553658e+00   1.6434854e+00
   4.7557504e+00   1.6277640e+00
   4.7561351e+00   1.6321796e+00
   4.7565197e+00   1.6250765e+00
   4.7569044e+00   1.6281485e+00
   4.7572890e+00   1.6232513e+00
   4.7576737e+00   1.6271618e+00
   4.7580583e+00   1.6203384e+00
   4.7584430e+00   1.6236551e+00
   4.7588276e+00   1.6269109e+00
   4.7592122e+00   1.6328870e+00
   4.7595969e+00   1.6214807e+00
   4.7599815e+00   1.6160252e+00
   4.7603662e+00   1.6112116e+00
   4.7607508e+00   1.6112845e+00
   4.7611355e+00   1.6069821e+00
   4.7615201e+00   1.6042718e+00
   4.7619048e+00   1.6058664e+00
   4.7622894e+00   1.6093787e+00
   4.7626741e+00   1.5947591e+00
   4.7630587e+00   1.6020171e+00
   4.7634433e+00   1.5973246e+00
   4.7638280e+00   1.5909573e+00
   4.7642126e+00   1.5928671e+00
   4.7645973e+00   1.6001425e+00
   4.7649819e+00   1.6092654e+00
   4.7653666e+00   1.6134359e+00
   4.7657512e+00   1.6134712e+00
   4.7661359e+00   1.6097485e+00
   4.7665205e+00   1.6032404e+00
   4.7669051e+00   1.6050181e+00
   4.7672898e+00   1.6129907e+00
   4.7676744e+00   1.6166498e+00
   4.7680591e+00   1.6137514e+00
   4.7684437e+00   1.6208908e+00
   4.7688284e+00   1.6180258e+00
   4.7692130e+00   1.6231090e+00
   4.7695977e+00   1.6344052e+00
   4.7699823e+00   1.6461095e+00
   4.7703670e+00   1.6465782e+00
   4.7707516e+00   1.6501386e+00
   4.7711362e+00   1.6509094e+00
   4.7715209e+00   1.6552584e+00
   4.7719055e+00   1.6568900e+00
   4.7722902e+00   1.6493502e+00
   4.7726748e+00   1.6551854e+00
   4.7730595e+00   1.6568196e+00
   4.7734441e+00   1.6511425e+00
   4.7738288e+00   1.6483057e+00
   4.7742134e+00   1.6484431e+00
   4.7745980e+00   1.6499293e+00
   4.7749827e+00   1.6576102e+00
   4.7753673e+00   1.6603700e+00
   4.7757520e+00   1.6690041e+00
   4.7761366e+00   1.6714921e+00
   4.7765213e+00   1.6709291e+00
   4.7769059e+00   1.6775520e+00
   4.7772906e+00   1.6957024e+00
   4.7776752e+00   1.6848526e+00
   4.7780599e+00   1.6758302e+00
   4.7784445e+00   1.6815802e+00
   4.7788291e+00   1.6915231e+00
   4.7792138e+00   1.6958006e+00
   4.7795984e+00   1.6936792e+00
   4.7799831e+00   1.6903802e+00
   4.7803677e+00   1.6880798e+00
   4.7807524e+00   1.6814744e+00
   4.7811370e+00   1.6836403e+00
   4.7815217e+00   1.6801611e+00
   4.7819063e+00   1.6936404e+00
   4.7822909e+00   1.6917097e+00
   4.7826756e+00   1.6953282e+00
   4.7830602e+00   1.6989435e+00
   4.7834449e+00   1.6866608e+00
   4.7838295e+00   1.6848064e+00
   4.7842142e+00   1.6842060e+00
   4.7845988e+00   1.6837715e+00
   4.7849835e+00   1.6746827e+00
   4.7853681e+00   1.6708979e+00
   4.7857528e+00   1.6755249e+00
   4.7861374e+00   1.6772277e+00
   4.7865220e+00   1.6822333e+00
   4.7869067e+00   1.6943478e+00
   4.7872913e+00   1.6971179e+00
   4.7876760e+00   1.7017425e+00
   4.7880606e+00   1.6990937e+00
   4.7884453e+00   1.6996691e+00
   4.7888299e+00   1.7005171e+00
   4.7892146e+00   1.7016677e+00
   4.7895992e+00   1.7007711e+00
   4.7899838e+00   1.7044325e+00
   4.7903685e+00   1.6944876e+00
   4.7907531e+00   1.6988440e+00
   4.7911378e+00   1.6954058e+00
   4.7915224e+00   1.7051067e+00
   4.7919071e+00   1.7035847e+00
   4.7922917e+00   1.7010067e+00
   4.7926764e+00   1.7001340e+00
   4.7930610e+00   1.6964031e+00
   4.7934456e+00   1.6864751e+00
   4.7938303e+00   1.6956272e+00
   4.7942149e+00   1.6919101e+00
   4.7945996e+00   1.6932421e+00
   4.7949842e+00   1.6887009e+00
   4.7953689e+00   1.6884460e+00
   4.7957535e+00   1.6870909e+00
   4.7961382e+00   1.6850477e+00
   4.7965228e+00   1.6861438e+00
   4.7969075e+00   1.6870615e+00
   4.7972921e+00   1.6767187e+00
   4.7976767e+00   1.6807677e+00
   4.7980614e+00   1.6867599e+00
   4.7984460e+00   1.6897801e+00
   4.7988307e+00   1.6838522e+00
   4.7992153e+00   1.6702076e+00
   4.7996000e+00   1.6637461e+00
   4.7999846e+00   1.6617264e+00
   4.8003693e+00   1.6719386e+00
   4.8007539e+00   1.6707395e+00
   4.8011385e+00   1.6797734e+00
   4.8015232e+00   1.6773320e+00
   4.8019078e+00   1.6713163e+00
   4.8022925e+00   1.6690659e+00
   4.8026771e+00   1.6665648e+00
   4.8030618e+00   1.6652889e+00
   4.8034464e+00   1.6583032e+00
   4.8038311e+00   1.6491698e+00
   4.8042157e+00   1.6476703e+00
   4.8046004e+00   1.6412681e+00
   4.8049850e+00   1.6372380e+00
   4.8053696e+00   1.6394972e+00
   4.8057543e+00   1.6391674e+00
   4.8061389e+00   1.6432078e+00
   4.8065236e+00   1.6570426e+00
   4.8069082e+00   1.6571631e+00
   4.8072929e+00   1.6546847e+00
   4.8076775e+00   1.6520646e+00
   4.8080622e+00   1.6542084e+00
   4.8084468e+00   1.6534998e+00
   4.8088314e+00   1.6595805e+00
   4.8092161e+00   1.6636132e+00
   4.8096007e+00   1.6564987e+00
   4.8099854e+00   1.6619272e+00
   4.8103700e+00   1.6541446e+00
   4.8107547e+00   1.6584689e+00
   4.8111393e+00   1.6582192e+00
   4.8115240e+00   1.6583018e+00
   4.8119086e+00   1.6501046e+00
   4.8122933e+00   1.6564968e+00
   4.8126779e+00   1.6572212e+00
   4.8130625e+00   1.6573966e+00
   4.8134472e+00   1.6565011e+00
   4.8138318e+00   1.6555483e+00
   4.8142165e+00   1.6639325e+00
   4.8146011e+00   1.6608233e+00
   4.8149858e+00   1.6633532e+00
   4.8153704e+00   1.6617775e+00
   4.8157551e+00   1.6632616e+00
   4.8161397e+00   1.6665500e+00
   4.8165243e+00   1.6523792e+00
   4.8169090e+00   1.6641167e+00
   4.8172936e+00   1.6632787e+00
   4.8176783e+00   1.6747107e+00
   4.8180629e+00   1.6767622e+00
   4.8184476e+00   1.6859459e+00
   4.8188322e+00   1.6888135e+00
   4.8192169e+00   1.6848740e+00
   4.8196015e+00   1.6862940e+00
   4.8199862e+00   1.6807150e+00
   4.8203708e+00   1.6876592e+00
   4.8207554e+00   1.6961583e+00
   4.8211401e+00   1.7053083e+00
   4.8215247e+00   1.7094279e+00
   4.8219094e+00   1.7055494e+00
   4.8222940e+00   1.7061403e+00
   4.8226787e+00   1.7046941e+00
   4.8230633e+00   1.7065619e+00
   4.8234480e+00   1.7018777e+00
   4.8238326e+00   1.6977554e+00
   4.8242172e+00   1.6852420e+00
   4.8246019e+00   1.6751274e+00
   4.8249865e+00   1.6752047e+00
   4.8253712e+00   1.6670723e+00
   4.8257558e+00   1.6739956e+00
   4.8261405e+00   1.6752410e+00
   4.8265251e+00   1.6767505e+00
   4.8269098e+00   1.6770216e+00
   4.8272944e+00   1.6731552e+00
   4.8276791e+00   1.6714297e+00
   4.8280637e+00   1.6666846e+00
   4.8284483e+00   1.6627616e+00
   4.8288330e+00   1.6621557e+00
   4.8292176e+00   1.6682466e+00
   4.8296023e+00   1.6735446e+00
   4.8299869e+00   1.6775977e+00
   4.8303716e+00   1.6804087e+00
   4.8307562e+00   1.6815808e+00
   4.8311409e+00   1.6921946e+00
   4.8315255e+00   1.6895904e+00
   4.8319101e+00   1.6845364e+00
   4.8322948e+00   1.6805461e+00
   4.8326794e+00   1.6754012e+00
   4.8330641e+00   1.6724526e+00
   4.8334487e+00   1.6750936e+00
   4.8338334e+00   1.6756096e+00
   4.8342180e+00   1.6706698e+00
   4.8346027e+00   1.6711916e+00
   4.8349873e+00   1.6757214e+00
   4.8353720e+00   1.6789338e+00
   4.8357566e+00   1.6752432e+00
   4.8361412e+00   1.6685437e+00
   4.8365259e+00   1.6756831e+00
   4.8369105e+00   1.6761077e+00
   4.8372952e+00   1.6714094e+00
   4.8376798e+00   1.6654968e+00
   4.8380645e+00   1.6665534e+00
   4.8384491e+00   1.6617210e+00
   4.8388338e+00   1.6653186e+00
   4.8392184e+00   1.6711470e+00
   4.8396030e+00   1.6738413e+00
   4.8399877e+00   1.6834302e+00
   4.8403723e+00   1.6841029e+00
   4.8407570e+00   1.6873242e+00
   4.8411416e+00   1.6960523e+00
   4.8415263e+00   1.6887403e+00
   4.8419109e+00   1.6827304e+00
   4.8422956e+00   1.6896040e+00
   4.8426802e+00   1.6879442e+00
   4.8430649e+00   1.6982931e+00
   4.8434495e+00   1.7030863e+00
   4.8438341e+00   1.7129743e+00
   4.8442188e+00   1.7077700e+00
   4.8446034e+00   1.7059014e+00
   4.8449881e+00   1.7195572e+00
   4.8453727e+00   1.7155307e+00
   4.8457574e+00   1.7250828e+00
   4.8461420e+00   1.7245789e+00
   4.8465267e+00   1.7289188e+00
   4.8469113e+00   1.7267146e+00
   4.8472959e+00   1.7283460e+00
   4.8476806e+00   1.7241622e+00
   4.8480652e+00   1.7128651e+00
   4.8484499e+00   1.7123186e+00
   4.8488345e+00   1.7146389e+00
   4.8492192e+00   1.7054893e+00
   4.8496038e+00   1.6981280e+00
   4.8499885e+00   1.7002535e+00
   4.8503731e+00   1.6944616e+00
   4.8507578e+00   1.6970202e+00
   4.8511424e+00   1.6978158e+00
   4.8515270e+00   1.7006514e+00
   4.8519117e+00   1.6983748e+00
   4.8522963e+00   1.6920841e+00
   4.8526810e+00   1.6888053e+00
   4.8530656e+00   1.6777738e+00
   4.8534503e+00   1.6788940e+00
   4.8538349e+00   1.6749670e+00
   4.8542196e+00   1.6756526e+00
   4.8546042e+00   1.6838778e+00
   4.8549888e+00   1.6905344e+00
   4.8553735e+00   1.6887506e+00
   4.8557581e+00   1.6821465e+00
   4.8561428e+00   1.6878257e+00
   4.8565274e+00   1.6886141e+00
   4.8569121e+00   1.6949728e+00
   4.8572967e+00   1.6821546e+00
   4.8576814e+00   1.6916239e+00
   4.8580660e+00   1.6794300e+00
   4.8584507e+00   1.6699693e+00
   4.8588353e+00   1.6789100e+00
   4.8592199e+00   1.6828282e+00
   4.8596046e+00   1.6754959e+00
   4.8599892e+00   1.6744316e+00
   4.8603739e+00   1.6784825e+00
   4.8607585e+00   1.6747879e+00
   4.8611432e+00   1.6795344e+00
   4.8615278e+00   1.6769596e+00
   4.8619125e+00   1.6872463e+00
   4.8622971e+00   1.6832825e+00
   4.8626817e+00   1.6781241e+00
   4.8630664e+00   1.6776566e+00
   4.8634510e+00   1.6666664e+00
   4.8638357e+00   1.6645167e+00
   4.8642203e+00   1.6710477e+00
   4.8646050e+00   1.6663066e+00
   4.8649896e+00   1.6585537e+00
   4.8653743e+00   1.6487321e+00
   4.8657589e+00   1.6433909e+00
   4.8661435e+00   1.6551267e+00
   4.8665282e+00   1.6511013e+00
   4.8669128e+00   1.6494266e+00
   4.8672975e+00   1.6562752e+00
   4.8676821e+00   1.6576318e+00
   4.8680668e+00   1.6545596e+00
   4.8684514e+00   1.6598603e+00
   4.8688361e+00   1.6635013e+00
   4.8692207e+00   1.6627911e+00
   4.8696054e+00   1.6510648e+00
   4.8699900e+00   1.6515654e+00
   4.8703746e+00   1.6601809e+00
   4.8707593e+00   1.6641365e+00
   4.8711439e+00   1.6630802e+00
   4.8715286e+00   1.6558640e+00
   4.8719132e+00   1.6591800e+00
   4.8722979e+00   1.6503738e+00
   4.8726825e+00   1.6525150e+00
   4.8730672e+00   1.6526276e+00
   4.8734518e+00   1.6574951e+00
   4.8738364e+00   1.6645032e+00
   4.8742211e+00   1.6638991e+00
   4.8746057e+00   1.6751690e+00
   4.8749904e+00   1.6736006e+00
   4.8753750e+00   1.6616378e+00
   4.8757597e+00   1.6539775e+00
   4.8761443e+00   1.6545459e+00
   4.8765290e+00   1.6498791e+00
   4.8769136e+00   1.6532858e+00
   4.8772983e+00   1.6570257e+00
   4.8776829e+00   1.6574845e+00
   4.8780675e+00   1.6566444e+00
   4.8784522e+00   1.6482659e+00
   4.8788368e+00   1.6644151e+00
   4.8792215e+00   1.6611171e+00
   4.8796061e+00   1.6642505e+00
   4.8799908e+00   1.6596971e+00
   4.8803754e+00   1.6610719e+00
   4.8807601e+00   1.6576873e+00
   4.8811447e+00   1.6654575e+00
   4.8815293e+00   1.6699607e+00
   4.8819140e+00   1.6722833e+00
   4.8822986e+00   1.6637269e+00
   4.8826833e+00   1.6656620e+00
   4.8830679e+00   1.6624013e+00
   4.8834526e+00   1.6649828e+00
   4.8838372e+00   1.6685133e+00
   4.8842219e+00   1.6671553e+00
   4.8846065e+00   1.6598542e+00
   4.8849912e+00   1.6631581e+00
   4.8853758e+00   1.6660390e+00
   4.8857604e+00   1.6601023e+00
   4.8861451e+00   1.6628129e+00
   4.8865297e+00   1.6699693e+00
   4.8869144e+00   1.6658413e+00
   4.8872990e+00   1.6697488e+00
   4.8876837e+00   1.6599829e+00
   4.8880683e+00   1.6721620e+00
   4.8884530e+00   1.6730736e+00
   4.8888376e+00   1.6702570e+00
   4.8892222e+00   1.6701230e+00
   4.8896069e+00   1.6787222e+00
   4.8899915e+00   1.6853372e+00
   4.8903762e+00   1.6877045e+00
   4.8907608e+00   1.6886126e+00
   4.8911455e+00   1.6963766e+00
   4.8915301e+00   1.6972216e+00
   4.8919148e+00   1.7038567e+00
   4.8922994e+00   1.7084135e+00
   4.8926841e+00   1.7150435e+00
   4.8930687e+00   1.7213904e+00
   4.8934533e+00   1.7194788e+00
   4.8938380e+00   1.7191969e+00
   4.8942226e+00   1.7192909e+00
   4.8946073e+00   1.7274039e+00
   4.8949919e+00   1.7185274e+00
   4.8953766e+00   1.7219483e+00
   4.8957612e+00   1.7257391e+00
   4.8961459e+00   1.7281249e+00
   4.8965305e+00   1.7334659e+00
   4.8969151e+00   1.7372877e+00
   4.8972998e+00   1.7291417e+00
   4.8976844e+00   1.7246834e+00
   4.8980691e+00   1.7195412e+00
   4.8984537e+00   1.7169275e+00
   4.8988384e+00   1.7200587e+00
   4.8992230e+00   1.7201842e+00
   4.8996077e+00   1.7223128e+00
   4.8999923e+00   1.7310006e+00
   4.9003770e+00   1.7251978e+00
   4.9007616e+00   1.7145910e+00
   4.9011462e+00   1.7030252e+00
   4.9015309e+00   1.7002367e+00
   4.9019155e+00   1.6944091e+00
   4.9023002e+00   1.6893326e+00
   4.9026848e+00   1.6845884e+00
   4.9030695e+00   1.6912036e+00
   4.9034541e+00   1.7003930e+00
   4.9038388e+00   1.7035489e+00
   4.9042234e+00   1.6973429e+00
   4.9046080e+00   1.6858638e+00
   4.9049927e+00   1.6860090e+00
   4.9053773e+00   1.6928533e+00
   4.9057620e+00   1.6955399e+00
   4.9061466e+00   1.7070850e+00
   4.9065313e+00   1.7012093e+00
   4.9069159e+00   1.6928337e+00
   4.9073006e+00   1.6871550e+00
   4.9076852e+00   1.6847810e+00
   4.9080699e+00   1.6738209e+00
   4.9084545e+00   1.6729807e+00
   4.9088391e+00   1.6744144e+00
   4.9092238e+00   1.6649915e+00
   4.9096084e+00   1.6701961e+00
   4.9099931e+00   1.6662170e+00
   4.9103777e+00   1.6735774e+00
   4.9107624e+00   1.6773998e+00
   4.9111470e+00   1.6720761e+00
   4.9115317e+00   1.6780810e+00
   4.9119163e+00   1.6805636e+00
   4.9123009e+00   1.6886660e+00
   4.9126856e+00   1.6873327e+00
   4.9130702e+00   1.6897843e+00
   4.9134549e+00   1.6792244e+00
   4.9138395e+00   1.6729810e+00
   4.9142242e+00   1.6619741e+00
   4.9146088e+00   1.6627798e+00
   4.9149935e+00   1.6602239e+00
   4.9153781e+00   1.6598464e+00
   4.9157628e+00   1.6719510e+00
   4.9161474e+00   1.6700120e+00
   4.9165320e+00   1.6797457e+00
   4.9169167e+00   1.6782625e+00
   4.9173013e+00   1.6659903e+00
   4.9176860e+00   1.6669188e+00
   4.9180706e+00   1.6707001e+00
   4.9184553e+00   1.6684136e+00
   4.9188399e+00   1.6793993e+00
   4.9192246e+00   1.6878937e+00
   4.9196092e+00   1.6792294e+00
   4.9199938e+00   1.6784750e+00
   4.9203785e+00   1.6883736e+00
   4.9207631e+00   1.6861019e+00
   4.9211478e+00   1.6955531e+00
   4.9215324e+00   1.6972340e+00
   4.9219171e+00   1.6959052e+00
   4.9223017e+00   1.6915200e+00
   4.9226864e+00   1.6961128e+00
   4.9230710e+00   1.6909443e+00
   4.9234557e+00   1.6934730e+00
   4.9238403e+00   1.7059857e+00
   4.9242249e+00   1.7095814e+00
   4.9246096e+00   1.7178839e+00
   4.9249942e+00   1.7157672e+00
   4.9253789e+00   1.7209496e+00
   4.9257635e+00   1.7171386e+00
   4.9261482e+00   1.7067852e+00
   4.9265328e+00   1.7048425e+00
   4.9269175e+00   1.6940291e+00
   4.9273021e+00   1.6926917e+00
   4.9276867e+00   1.6919323e+00
   4.9280714e+00   1.6955466e+00
   4.9284560e+00   1.6894997e+00
   4.9288407e+00   1.6861699e+00
   4.9292253e+00   1.6808992e+00
   4.9296100e+00   1.6791388e+00
   4.9299946e+00   1.6835818e+00
   4.9303793e+00   1.6819750e+00
   4.9307639e+00   1.6939605e+00
   4.9311485e+00   1.6979864e+00
   4.9315332e+00   1.7003305e+00
   4.9319178e+00   1.7023758e+00
   4.9323025e+00   1.7090906e+00
   4.9326871e+00   1.7158605e+00
   4.9330718e+00   1.7157767e+00
   4.9334564e+00   1.7206050e+00
   4.9338411e+00   1.7271627e+00
   4.9342257e+00   1.7198472e+00
   4.9346104e+00   1.7276076e+00
   4.9349950e+00   1.7310499e+00
   4.9353796e+00   1.7273348e+00
   4.9357643e+00   1.7266365e+00
   4.9361489e+00   1.7296596e+00
   4.9365336e+00   1.7247155e+00
   4.9369182e+00   1.7324192e+00
   4.9373029e+00   1.7237628e+00
   4.9376875e+00   1.7308159e+00
   4.9380722e+00   1.7324885e+00
   4.9384568e+00   1.7289695e+00
   4.9388414e+00   1.7241986e+00
   4.9392261e+00   1.7214185e+00
   4.9396107e+00   1.7283946e+00
   4.9399954e+00   1.7280127e+00
   4.9403800e+00   1.7234966e+00
   4.9407647e+00   1.7167250e+00
   4.9411493e+00   1.7150539e+00
   4.9415340e+00   1.7205566e+00
   4.9419186e+00   1.7169440e+00
   4.9423033e+00   1.7245549e+00
   4.9426879e+00   1.7152512e+00
   4.9430725e+00   1.7113389e+00
   4.9434572e+00   1.7031597e+00
   4.9438418e+00   1.6965466e+00
   4.9442265e+00   1.7012280e+00
   4.9446111e+00   1.7077633e+00
   4.9449958e+00   1.7023516e+00
   4.9453804e+00   1.6935284e+00
   4.9457651e+00   1.6930691e+00
   4.9461497e+00   1.6882517e+00
   4.9465343e+00   1.6903488e+00
   4.9469190e+00   1.6835565e+00
   4.9473036e+00   1.6793690e+00
   4.9476883e+00   1.6853345e+00
   4.9480729e+00   1.6881686e+00
   4.9484576e+00   1.6944617e+00
   4.9488422e+00   1.6944034e+00
   4.9492269e+00   1.6965040e+00
   4.9496115e+00   1.6956209e+00
   4.9499962e+00   1.6924805e+00
   4.9503808e+00   1.6918668e+00
   4.9507654e+00   1.6825293e+00
   4.9511501e+00   1.6769561e+00
   4.9515347e+00   1.6707386e+00
   4.9519194e+00   1.6736997e+00
   4.9523040e+00   1.6729680e+00
   4.9526887e+00   1.6611042e+00
   4.9530733e+00   1.6642145e+00
   4.9534580e+00   1.6595340e+00
   4.9538426e+00   1.6621938e+00
   4.9542272e+00   1.6540487e+00
   4.9546119e+00   1.6517652e+00
   4.9549965e+00   1.6446665e+00
   4.9553812e+00   1.6437116e+00
   4.9557658e+00   1.6399477e+00
   4.9561505e+00   1.6496518e+00
   4.9565351e+00   1.6506564e+00
   4.9569198e+00   1.6489074e+00
   4.9573044e+00   1.6590203e+00
   4.9576891e+00   1.6639757e+00
   4.9580737e+00   1.6566855e+00
   4.9584583e+00   1.6513712e+00
   4.9588430e+00   1.6499184e+00
   4.9592276e+00   1.6321730e+00
   4.9596123e+00   1.6215588e+00
   4.9599969e+00   1.6146748e+00
   4.9603816e+00   1.6158010e+00
   4.9607662e+00   1.6114096e+00
   4.9611509e+00   1.6063968e+00
   4.9615355e+00   1.6030889e+00
   4.9619201e+00   1.6054281e+00
   4.9623048e+00   1.6030795e+00
   4.9626894e+00   1.6052786e+00
   4.9630741e+00   1.6048350e+00
   4.9634587e+00   1.6012979e+00
   4.9638434e+00   1.6028487e+00
   4.9642280e+00   1.6046053e+00
   4.9646127e+00   1.6024302e+00
   4.9649973e+00   1.6034272e+00
   4.9653820e+00   1.6006166e+00
   4.9657666e+00   1.6052674e+00
   4.9661512e+00   1.6029071e+00
   4.9665359e+00   1.6090970e+00
   4.9669205e+00   1.6027957e+00
   4.9673052e+00   1.6004799e+00
   4.9676898e+00   1.5918789e+00
   4.9680745e+00   1.5940705e+00
   4.9684591e+00   1.5857038e+00
   4.9688438e+00   1.5819362e+00
   4.9692284e+00   1.5747326e+00
   4.9696130e+00   1.5768977e+00
   4.9699977e+00   1.5818857e+00
   4.9703823e+00   1.5853893e+00
   4.9707670e+00   1.5889505e+00
   4.9711516e+00   1.5968002e+00
   4.9715363e+00   1.5911807e+00
   4.9719209e+00   1.5856999e+00
   4.9723056e+00   1.5846122e+00
   4.9726902e+00   1.5836984e+00
   4.9730749e+00   1.5816381e+00
   4.9734595e+00   1.5882021e+00
   4.9738441e+00   1.5888344e+00
   4.9742288e+00   1.5963767e+00
   4.9746134e+00   1.5853412e+00
   4.9749981e+00   1.5811494e+00
   4.9753827e+00   1.5759630e+00
   4.9757674e+00   1.5849571e+00
   4.9761520e+00   1.5776338e+00
   4.9765367e+00   1.5716544e+00
   4.9769213e+00   1.5666371e+00
   4.9773059e+00   1.5652557e+00
   4.9776906e+00   1.5857596e+00
   4.9780752e+00   1.5907877e+00
   4.9784599e+00   1.5928379e+00
   4.9788445e+00   1.5888940e+00
   4.9792292e+00   1.5887696e+00
   4.9796138e+00   1.5821349e+00
   4.9799985e+00   1.5781983e+00
   4.9803831e+00   1.5802510e+00
   4.9807678e+00   1.5809548e+00
   4.9811524e+00   1.5802976e+00
   4.9815370e+00   1.5750987e+00
   4.9819217e+00   1.5739059e+00
   4.9823063e+00   1.5767920e+00
   4.9826910e+00   1.5804603e+00
   4.9830756e+00   1.5732484e+00
   4.9834603e+00   1.5727273e+00
   4.9838449e+00   1.5680673e+00
   4.9842296e+00   1.5758914e+00
   4.9846142e+00   1.5762154e+00
   4.9849988e+00   1.5871348e+00
   4.9853835e+00   1.5827994e+00
   4.9857681e+00   1.5767096e+00
   4.9861528e+00   1.5711147e+00
   4.9865374e+00   1.5748442e+00
   4.9869221e+00   1.5849432e+00
   4.9873067e+00   1.5867362e+00
   4.9876914e+00   1.5846420e+00
   4.9880760e+00   1.5914257e+00
   4.9884607e+00   1.5986499e+00
   4.9888453e+00   1.6126577e+00
   4.9892299e+00   1.6100842e+00
   4.9896146e+00   1.6113491e+00
   4.9899992e+00   1.6185496e+00
   4.9903839e+00   1.6202829e+00
   4.9907685e+00   1.6220642e+00
   4.9911532e+00   1.6186534e+00
   4.9915378e+00   1.6149159e+00
   4.9919225e+00   1.6135986e+00
   4.9923071e+00   1.6162440e+00
   4.9926917e+00   1.6237708e+00
   4.9930764e+00   1.6191134e+00
   4.9934610e+00   1.6220269e+00
   4.9938457e+00   1.6161394e+00
   4.9942303e+00   1.6222565e+00
   4.9946150e+00   1.6286927e+00
   4.9949996e+00   1.6185544e+00
   4.9953843e+00   1.6191360e+00
   4.9957689e+00   1.6132270e+00
   4.9961536e+00   1.6083446e+00
   4.9965382e+00   1.6002221e+00
   4.9969228e+00   1.6097895e+00
   4.9973075e+00   1.6186876e+00
   4.9976921e+00   1.6277497e+00
   4.9980768e+00   1.6232575e+00
   4.9984614e+00   1.6267014e+00
   4.9988461e+00   1.6194380e+00
   4.9992307e+00   1.6381398e+00
   4.9996154e+00   1.6475439e+00
   5.0000000e+00   1.6394493e+00


==> valueplot-flowlines_1.dat <==
-6.84792 2.41861
-6.76786 2.41852
-6.68805 2.41824
-6.60996 2.41777
-6.51075 2.41679
-6.40551 2.41505
-6.25340 2.41075
-6.03965 2.40070
-5.72466 2.37734
-5.25092 2.32533
-4.91777 2.27973
-4.41289 2.20389
-4.00792 2.14396
-3.66562 2.09832
-3.37459 2.06512
-3.12640 2.04160
-2.91205 2.02498
-2.72515 2.01318
-2.56036 2.00469
-2.41403 1.99851
-2.28241 1.99390
-2.16229 1.99036
-2.05106 1.98758
-1.94645 1.98531
-1.84609 1.98339
-1.74791 1.98171
-1.64947 1.98017
-1.54841 1.97871
-1.44122 1.97723
-1.32126 1.97565
-1.16446 1.97363
-0.90552 1.97038
-0.64659 1.96739
-0.46271 1.96559
-0.30000 1.96437
-0.10000 1.96349
0.00000 1.96337
0.10000 1.96350
0.30000 1.96457
0.56334 1.96786
0.72469 1.97106
0.90410 1.97577
1.10014 1.98238
1.31256 1.99137
1.54222 2.00335
1.78995 2.01902
2.05698 2.03926
2.34428 2.06507
2.65132 2.09742
2.97466 2.13693
3.30793 2.18352
3.64762 2.23692
3.99685 2.29747
4.35942 2.36533
4.73307 2.43910
5.10177 2.51426
5.44872 2.58624
5.77085 2.65390
6.07726 2.71933
6.37863 2.78542
6.68862 2.85637
7.03375 2.94064
7.49098 3.06389
8.03953 3.23189
8.57260 3.41315
9.29853 3.66690
9.73987 3.80614
10.03601 3.88485
10.26232 3.93412
10.44394 3.96577
10.59550 3.98653
10.73385 4.00111
10.85513 4.01094
10.93401 4.01619
10.99168 4.01963
11.04379 4.02251
11.09194 4.02503
11.18684 4.02965
11.23618 4.03190
11.28800 4.03416
11.34303 4.03643
11.40199 4.03872
11.46561 4.04104
11.53478 4.04335
11.60991 4.04562
11.69157 4.04779
11.77873 4.04976
11.86931 4.05140
11.95829 4.05260
12.04019 4.05335
12.10972 4.05369
12.16727 4.05379


==> valueplot-flowlines_2.dat <==
-3.86974 23.44724
-3.78200 23.44695
-3.74029 23.44663
-3.67390 23.44586
-3.61311 23.44490
-3.56300 23.44393
-3.49804 23.44243
-3.46070 23.44145
-3.39129 23.43940
-3.32822 23.43728
-3.28614 23.43574
-3.23754 23.43383
-3.14637 23.42987
-3.05967 23.42567
-3.00068 23.42257
-2.93380 23.41883
-2.87416 23.41531
-2.80061 23.41071
-2.76154 23.40816
-2.62857 23.39898
-2.54938 23.39318
-2.49931 23.38941
-2.43883 23.38476
-2.27413 23.37174
-2.15644 23.36230
-2.08196 23.35636
-2.03330 23.35251
-1.94825 23.34590
-1.72954 23.32990
-1.62996 23.32327
-1.57585 23.31985
-1.50329 23.31551
-1.37105 23.30830
-1.29944 23.30478
-1.23051 23.30165
-1.14894 23.29825
-1.06702 23.29516
-0.97382 23.29203
-0.89070 23.28955
-0.84927 23.28843
-0.80129 23.28721
-0.74637 23.28592
-0.70115 23.28493
-0.63219 23.28358
-0.55855 23.28230
-0.48244 23.28116
-0.42153 23.28038
-0.36284 23.27973
-0.29690 23.27911
-0.23978 23.27868
-0.18064 23.27834
-0.12275 23.27808
-0.10000 23.27801
0.00000 23.27787
0.10000 23.27802
0.17601 23.27832
0.26681 23.27891
0.36110 23.27978
0.45399 23.28091
0.54198 23.28223
0.60081 23.28326
0.65328 23.28427
0.71782 23.28563
0.75871 23.28657
0.83657 23.28849
0.88295 23.28974
0.95394 23.29177
1.04949 23.29476
1.06854 23.29539
1.15761 23.29848
1.21224 23.30049
1.27408 23.30286
1.34949 23.30589
1.41818 23.30877
1.47749 23.31135
1.54391 23.31433
1.59761 23.31680
1.67152 23.32030
1.72174 23.32272
1.78683 23.32592
1.85135 23.32914
1.94539 23.33393
1.99220 23.33636
2.05071 23.33942
2.11378 23.34276
2.17209 23.34589
2.22331 23.34867
2.27362 23.35143
2.32883 23.35450
2.38828 23.35785
2.44699 23.36122
2.50335 23.36450
2.55867 23.36780
2.61561 23.37126
2.67485 23.37495
2.73543 23.37882
2.79585 23.38280
2.85675 23.38694
2.91953 23.39134
2.98437 23.39604
3.05018 23.40099
3.11683 23.40618
3.18460 23.41165
3.25451 23.41750
3.32648 23.42374
3.39957 23.43030
3.47365 23.43717
3.54867 23.44436
3.62416 23.45181
3.70056 23.45956
3.77760 23.46758
3.85468 23.47580
3.93184 23.48421
4.00882 23.49279
4.08576 23.50154
4.16266 23.51047
4.23974 23.51959
4.31715 23.52894
4.39513 23.53857
4.47441 23.54856
4.55443 23.55888
4.63544 23.56957
4.71782 23.58073
4.80189 23.59242
4.88799 23.60474
4.97646 23.61781
5.06730 23.63169
5.16080 23.64652
5.25672 23.66236
5.35528 23.67937
5.45634 23.69766
5.55938 23.71731
5.66425 23.73845
5.77131 23.76132
5.88009 23.78602
5.99098 23.81280
6.10325 23.84165
6.21760 23.87290
6.33432 23.90677
6.45406 23.94363
6.57738 23.98385
6.70482 24.02785
6.83717 24.07624
6.97526 24.12974
7.11979 24.18923
7.27205 24.25606
7.43441 24.33248
7.60924 24.42131
7.79952 24.52650
8.00836 24.65314
8.24148 24.80958
8.50710 25.00889
8.81106 25.26703
9.15007 25.59714
9.58649 26.09883
10.03522 26.72731
10.30807 27.17870
10.55277 27.63495
10.80256 28.15483
11.06477 28.76174
11.34948 29.49245
11.67047 30.40424
12.05016 31.59520
12.55258 33.31831
13.32664 36.04860
13.52630 36.71383
13.73415 37.37658
13.91722 37.93327
14.08297 38.41524
14.23800 38.84736
14.38085 39.22980
14.51486 39.57508
14.64229 39.89128
14.76436 40.18308
14.88202 40.45398
14.99625 40.70715
15.10802 40.94540
15.21824 41.17117
15.32790 41.38667
15.43783 41.59355
15.54893 41.79333
15.66206 41.98717
15.77814 42.17606
15.89810 42.36076
16.02295 42.54179
16.15372 42.71942
16.29138 42.89353
16.43689 43.06372
16.59101 43.22914
16.75414 43.38846
16.92662 43.54044
17.10801 43.68337
17.29742 43.81578
17.49106 43.93517
17.68192 44.03878
17.85844 44.12362
18.01107 44.18940
18.14056 44.24023
18.25635 44.28212
18.36640 44.31902
18.47116 44.35166
18.56833 44.37986
18.65731 44.40398
18.74002 44.42498
18.81841 44.44364
18.89328 44.46033
18.96445 44.47519
19.03176 44.48832
19.09514 44.49987
19.15495 44.51004
19.21152 44.51899
19.26506 44.52686
19.36346 44.53976
19.40769 44.54489
19.48677 44.55300
19.55524 44.55890
19.61276 44.56302
19.68112 44.56692
19.74673 44.56961
19.78347 44.57064
19.87685 44.57176


==> valueplot-flowlines_3.dat <==
-1.25451 10.36685
-1.17964 10.36621
-1.12056 10.36481
-1.06257 10.36271
-1.00533 10.35997
-0.94858 10.35665
-0.89205 10.35281
-0.83561 10.34850
-0.77917 10.34380
-0.72272 10.33880
-0.66633 10.33358
-0.60992 10.32825
-0.55352 10.32290
-0.49747 10.31767
-0.44169 10.31266
-0.38682 10.30800
-0.33402 10.30388
-0.28313 10.30031
-0.22560 10.29684
-0.13525 10.29280
-0.10000 10.29174
0.00000 10.29044
0.10000 10.29175
0.18114 10.29471
0.24449 10.29811
0.34379 10.30512
0.43029 10.31253
0.49874 10.31897
0.56221 10.32520
0.62320 10.33125
0.68138 10.33692
0.73700 10.34216
0.79028 10.34690
0.84149 10.35114
0.93860 10.35813
1.02980 10.36322
1.11498 10.36658
1.19044 10.36838
1.27969 10.36912


==> valueplot-flowlines_4.dat <==
-3.24098 15.46859
-3.15005 15.46793
-3.13205 15.46764
-3.03375 15.46514
-2.94266 15.46145
-2.86309 15.45344
-2.78022 15.42299
-2.71653 15.38079
-2.53041 15.16335
-2.31648 14.74227
-1.93556 13.53895
-1.64884 12.22611
-1.36239 10.54200
-0.93897 7.52613
-0.30000 3.62234
-0.10000 3.13037
-0.00000 3.06780
0.10000 3.12986
0.30000 3.60861
0.71954 5.76144
1.11229 8.25063
1.39830 9.82046
1.61955 10.77871
1.81907 11.45069
2.03743 12.00227
2.41547 12.56801
2.44747 12.59468
2.57448 12.66844
2.65913 12.68968
2.72919 12.69491
2.80099 12.69776
2.87321 12.69961
2.90861 12.70015
2.97604 12.70055

